Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface

Wireless Sensor Networks (WSN) are used by many industries from environment monitoring systems to NASA's space exploration programs, as it has allowed society to monitor and prevent problems before they occur with less cost and maintenance. This document aims to propose and analyze an efficient inter process communication (IPC) architecture using a nearest neighbor/grid based socket architecture. A parallelized version of the AES encryption algorithm is also used in order to increase the security of the WSN. First the proposed architecture is compared and contrasted against other well established architectures. Next, the benefits and drawbacks of the AES encryption algorithm is elucidated. The Message Parsing Interface (MPI) library in C is used for the communication while OpenMP is used for parallelizing the encryption algorithm. Next an analysis is performed on the results obtained from multiple simulations. Finally a conclusion is made that the grid based IPC architecture with AES parallel encryption helps WSNs maintain security in communication while being cost and power efficient to operate.

==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/dynamic/log.txt <==
------------------------------------------------------
Iteration : 1
Logged Time : 				Wed 2019-10-16 19:23:12
Event Occured Time : 		Wed 2019-10-16 19:23:12

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		1
15		54:bf:64:91:f8:8a		118.139.135.57		1
10		54:bf:64:91:f8:8a		118.139.135.57		1


Triggered Value : 10
Communication Time (seconds) : 0.075003
Decryption Time (seconds) : 0.006067
Total Messages with server: 1
Total Activations per Message: 3
Total Activations : 3
------------------------------------------------------
Iteration : 1
Logged Time : 				Wed 2019-10-16 19:23:14
Event Occured Time : 		Wed 2019-10-16 19:23:14

Activated Node
16		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
15		54:bf:64:91:f8:8a		118.139.135.57		1
12		54:bf:64:91:f8:8a		118.139.135.57		1
20		54:bf:64:91:f8:8a		118.139.135.57		1


Triggered Value : 11
Communication Time (seconds) : 0.092091
Decryption Time (seconds) : 0.009704
Total Messages with server: 2
Total Activations per Message: 3
Total Activations : 6
------------------------------------------------------
Iteration : 2
Logged Time : 				Wed 2019-10-16 19:23:15
Event Occured Time : 		Wed 2019-10-16 19:23:15

Activated Node
19		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
18		54:bf:64:91:f8:8a		118.139.135.57		2
20		54:bf:64:91:f8:8a		118.139.135.57		2
15		54:bf:64:91:f8:8a		118.139.135.57		2


Triggered Value : 11
Communication Time (seconds) : 0.060155
Decryption Time (seconds) : 0.019949
Total Messages with server: 3
Total Activations per Message: 3
Total Activations : 9
------------------------------------------------------
Iteration : 2
Logged Time : 				Wed 2019-10-16 19:23:15
Event Occured Time : 		Wed 2019-10-16 19:23:15

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		2
11		54:bf:64:91:f8:8a		118.139.135.57		2
14		54:bf:64:91:f8:8a		118.139.135.57		2


Triggered Value : 10
Communication Time (seconds) : 0.035038
Decryption Time (seconds) : 0.008582
Total Messages with server: 4
Total Activations per Message: 3
Total Activations : 12
------------------------------------------------------
Iteration : 3
Logged Time : 				Wed 2019-10-16 19:23:15
Event Occured Time : 		Wed 2019-10-16 19:23:15

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		3
15		54:bf:64:91:f8:8a		118.139.135.57		3
18		54:bf:64:91:f8:8a		118.139.135.57		3


Triggered Value : 11
Communication Time (seconds) : 0.025419
Decryption Time (seconds) : 0.006933
Total Messages with server: 5
Total Activations per Message: 3
Total Activations : 15
------------------------------------------------------
Iteration : 4
Logged Time : 				Wed 2019-10-16 19:23:17
Event Occured Time : 		Wed 2019-10-16 19:23:16

Activated Node
9		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		3
5		54:bf:64:91:f8:8a		118.139.135.57		4
13		54:bf:64:91:f8:8a		118.139.135.57		3


Triggered Value : 11
Communication Time (seconds) : 0.084239
Decryption Time (seconds) : 0.033865
Total Messages with server: 6
Total Activations per Message: 3
Total Activations : 18
------------------------------------------------------
Iteration : 4
Logged Time : 				Wed 2019-10-16 19:23:17
Event Occured Time : 		Wed 2019-10-16 19:23:17

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		4
2		54:bf:64:91:f8:8a		118.139.135.57		3
10		54:bf:64:91:f8:8a		118.139.135.57		4


Triggered Value : 11
Communication Time (seconds) : 0.040053
Decryption Time (seconds) : 0.027587
Total Messages with server: 7
Total Activations per Message: 3
Total Activations : 21
------------------------------------------------------
Iteration : 4
Logged Time : 				Wed 2019-10-16 19:23:17
Event Occured Time : 		Wed 2019-10-16 19:23:17

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		4
11		54:bf:64:91:f8:8a		118.139.135.57		4
14		54:bf:64:91:f8:8a		118.139.135.57		4


Triggered Value : 10
Communication Time (seconds) : 0.017728
Decryption Time (seconds) : 0.009160
Total Messages with server: 8
Total Activations per Message: 3
Total Activations : 24
------------------------------------------------------
Iteration : 4
Logged Time : 				Wed 2019-10-16 19:23:18
Event Occured Time : 		Wed 2019-10-16 19:23:18

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		4
11		54:bf:64:91:f8:8a		118.139.135.57		4
14		54:bf:64:91:f8:8a		118.139.135.57		4


Triggered Value : 10
Communication Time (seconds) : 0.015242
Decryption Time (seconds) : 0.007637
Total Messages with server: 9
Total Activations per Message: 3
Total Activations : 27
------------------------------------------------------
Iteration : 6
Logged Time : 				Wed 2019-10-16 19:23:20
Event Occured Time : 		Wed 2019-10-16 19:23:20

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		6
11		54:bf:64:91:f8:8a		118.139.135.57		6
6		54:bf:64:91:f8:8a		118.139.135.57		6


Triggered Value : 11
Communication Time (seconds) : 0.021562
Decryption Time (seconds) : 0.008575
Total Messages with server: 10
Total Activations per Message: 3
Total Activations : 30
------------------------------------------------------
Iteration : 6
Logged Time : 				Wed 2019-10-16 19:23:20
Event Occured Time : 		Wed 2019-10-16 19:23:20

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		6
8		54:bf:64:91:f8:8a		118.139.135.57		5
11		54:bf:64:91:f8:8a		118.139.135.57		6


Triggered Value : 11
Communication Time (seconds) : 0.024323
Decryption Time (seconds) : 0.007161
Total Messages with server: 11
Total Activations per Message: 3
Total Activations : 33
------------------------------------------------------
Iteration : 6
Logged Time : 				Wed 2019-10-16 19:23:21
Event Occured Time : 		Wed 2019-10-16 19:23:21

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		6
8		54:bf:64:91:f8:8a		118.139.135.57		6
3		54:bf:64:91:f8:8a		118.139.135.57		6


Triggered Value : 10
Communication Time (seconds) : 0.035684
Decryption Time (seconds) : 0.009569
Total Messages with server: 12
Total Activations per Message: 3
Total Activations : 36
------------------------------------------------------
Iteration : 7
Logged Time : 				Wed 2019-10-16 19:23:21
Event Occured Time : 		Wed 2019-10-16 19:23:21

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		6
2		54:bf:64:91:f8:8a		118.139.135.57		7
10		54:bf:64:91:f8:8a		118.139.135.57		6


Triggered Value : 10
Communication Time (seconds) : 0.022036
Decryption Time (seconds) : 0.008813
Total Messages with server: 13
Total Activations per Message: 3
Total Activations : 39
------------------------------------------------------
Iteration : 6
Logged Time : 				Wed 2019-10-16 19:23:21
Event Occured Time : 		Wed 2019-10-16 19:23:21

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		6
11		54:bf:64:91:f8:8a		118.139.135.57		6
6		54:bf:64:91:f8:8a		118.139.135.57		6


Triggered Value : 11
Communication Time (seconds) : 0.027869
Decryption Time (seconds) : 0.007439
Total Messages with server: 14
Total Activations per Message: 3
Total Activations : 42
------------------------------------------------------
Iteration : 8
Logged Time : 				Wed 2019-10-16 19:23:22
Event Occured Time : 		Wed 2019-10-16 19:23:22

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		7
16		54:bf:64:91:f8:8a		118.139.135.57		8
19		54:bf:64:91:f8:8a		118.139.135.57		7


Triggered Value : 10
Communication Time (seconds) : 0.026251
Decryption Time (seconds) : 0.010210
Total Messages with server: 15
Total Activations per Message: 3
Total Activations : 45
------------------------------------------------------
Iteration : 8
Logged Time : 				Wed 2019-10-16 19:23:22
Event Occured Time : 		Wed 2019-10-16 19:23:22

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		7
7		54:bf:64:91:f8:8a		118.139.135.57		8
2		54:bf:64:91:f8:8a		118.139.135.57		7


Triggered Value : 10
Communication Time (seconds) : 0.030522
Decryption Time (seconds) : 0.007872
Total Messages with server: 16
Total Activations per Message: 3
Total Activations : 48
------------------------------------------------------
Iteration : 9
Logged Time : 				Wed 2019-10-16 19:23:24
Event Occured Time : 		Wed 2019-10-16 19:23:24

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		9
7		54:bf:64:91:f8:8a		118.139.135.57		9
10		54:bf:64:91:f8:8a		118.139.135.57		9


Triggered Value : 11
Communication Time (seconds) : 0.019086
Decryption Time (seconds) : 0.010255
Total Messages with server: 17
Total Activations per Message: 3
Total Activations : 51
------------------------------------------------------
Iteration : 10
Logged Time : 				Wed 2019-10-16 19:23:25
Event Occured Time : 		Wed 2019-10-16 19:23:25

Activated Node
3		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
2		54:bf:64:91:f8:8a		118.139.135.57		10
4		54:bf:64:91:f8:8a		118.139.135.57		9
7		54:bf:64:91:f8:8a		118.139.135.57		10


Triggered Value : 10
Communication Time (seconds) : 0.089056
Decryption Time (seconds) : 0.041855
Total Messages with server: 18
Total Activations per Message: 3
Total Activations : 54
------------------------------------------------------
Iteration : 9
Logged Time : 				Wed 2019-10-16 19:23:25
Event Occured Time : 		Wed 2019-10-16 19:23:25

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		9
11		54:bf:64:91:f8:8a		118.139.135.57		9
19		54:bf:64:91:f8:8a		118.139.135.57		9


Triggered Value : 9
Communication Time (seconds) : 0.018780
Decryption Time (seconds) : 0.009113
Total Messages with server: 19
Total Activations per Message: 3
Total Activations : 57
------------------------------------------------------
Iteration : 11
Logged Time : 				Wed 2019-10-16 19:23:27
Event Occured Time : 		Wed 2019-10-16 19:23:27

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		10
8		54:bf:64:91:f8:8a		118.139.135.57		11
11		54:bf:64:91:f8:8a		118.139.135.57		10


Triggered Value : 2
Communication Time (seconds) : 0.033504
Decryption Time (seconds) : 0.017254
Total Messages with server: 20
Total Activations per Message: 3
Total Activations : 60
------------------------------------------------------
Iteration : 10
Logged Time : 				Wed 2019-10-16 19:23:27
Event Occured Time : 		Wed 2019-10-16 19:23:27

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
16		54:bf:64:91:f8:8a		118.139.135.57		10
11		54:bf:64:91:f8:8a		118.139.135.57		10
19		54:bf:64:91:f8:8a		118.139.135.57		10


Triggered Value : 2
Communication Time (seconds) : 0.016663
Decryption Time (seconds) : 0.007866
Total Messages with server: 21
Total Activations per Message: 3
Total Activations : 63
------------------------------------------------------
Iteration : 12
Logged Time : 				Wed 2019-10-16 19:23:28
Event Occured Time : 		Wed 2019-10-16 19:23:28

Activated Node
13		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		12
9		54:bf:64:91:f8:8a		118.139.135.57		12
17		54:bf:64:91:f8:8a		118.139.135.57		12


Triggered Value : 2
Communication Time (seconds) : 0.092139
Decryption Time (seconds) : 0.012165
Total Messages with server: 22
Total Activations per Message: 3
Total Activations : 66
------------------------------------------------------
Iteration : 12
Logged Time : 				Wed 2019-10-16 19:23:28
Event Occured Time : 		Wed 2019-10-16 19:23:28

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		12
6		54:bf:64:91:f8:8a		118.139.135.57		12
14		54:bf:64:91:f8:8a		118.139.135.57		12


Triggered Value : 2
Communication Time (seconds) : 0.018737
Decryption Time (seconds) : 0.007850
Total Messages with server: 23
Total Activations per Message: 3
Total Activations : 69
------------------------------------------------------
Iteration : 12
Logged Time : 				Wed 2019-10-16 19:23:30
Event Occured Time : 		Wed 2019-10-16 19:23:30

Activated Node
13		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		12
9		54:bf:64:91:f8:8a		118.139.135.57		12
17		54:bf:64:91:f8:8a		118.139.135.57		12


Triggered Value : 2
Communication Time (seconds) : 0.093229
Decryption Time (seconds) : 0.009626
Total Messages with server: 24
Total Activations per Message: 3
Total Activations : 72
------------------------------------------------------
Iteration : 14
Logged Time : 				Wed 2019-10-16 19:23:31
Event Occured Time : 		Wed 2019-10-16 19:23:31

Activated Node
3		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
2		54:bf:64:91:f8:8a		118.139.135.57		14
4		54:bf:64:91:f8:8a		118.139.135.57		13
7		54:bf:64:91:f8:8a		118.139.135.57		14


Triggered Value : 11
Communication Time (seconds) : 0.090778
Decryption Time (seconds) : 0.046773
Total Messages with server: 25
Total Activations per Message: 3
Total Activations : 75
------------------------------------------------------
Iteration : 14
Logged Time : 				Wed 2019-10-16 19:23:31
Event Occured Time : 		Wed 2019-10-16 19:23:31

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		13
12		54:bf:64:91:f8:8a		118.139.135.57		14
7		54:bf:64:91:f8:8a		118.139.135.57		13
15		54:bf:64:91:f8:8a		118.139.135.57		13


Triggered Value : 2
Communication Time (seconds) : 0.054185
Decryption Time (seconds) : 0.011843
Total Messages with server: 26
Total Activations per Message: 4
Total Activations : 79
------------------------------------------------------
Iteration : 14
Logged Time : 				Wed 2019-10-16 19:23:31
Event Occured Time : 		Wed 2019-10-16 19:23:31

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		14
15		54:bf:64:91:f8:8a		118.139.135.57		13
10		54:bf:64:91:f8:8a		118.139.135.57		14


Triggered Value : 2
Communication Time (seconds) : 0.029739
Decryption Time (seconds) : 0.010587
Total Messages with server: 27
Total Activations per Message: 3
Total Activations : 82
------------------------------------------------------
Iteration : 14
Logged Time : 				Wed 2019-10-16 19:23:31
Event Occured Time : 		Wed 2019-10-16 19:23:31

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
16		54:bf:64:91:f8:8a		118.139.135.57		14
11		54:bf:64:91:f8:8a		118.139.135.57		14
19		54:bf:64:91:f8:8a		118.139.135.57		14


Triggered Value : 9
Communication Time (seconds) : 0.015438
Decryption Time (seconds) : 0.007648
Total Messages with server: 28
Total Activations per Message: 3
Total Activations : 85
------------------------------------------------------
Iteration : 15
Logged Time : 				Wed 2019-10-16 19:23:33
Event Occured Time : 		Wed 2019-10-16 19:23:33

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		15
10		54:bf:64:91:f8:8a		118.139.135.57		15
18		54:bf:64:91:f8:8a		118.139.135.57		15


Triggered Value : 2
Communication Time (seconds) : 0.021828
Decryption Time (seconds) : 0.011020
Total Messages with server: 29
Total Activations per Message: 3
Total Activations : 88
------------------------------------------------------
Iteration : 14
Logged Time : 				Wed 2019-10-16 19:23:33
Event Occured Time : 		Wed 2019-10-16 19:23:33

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		14
7		54:bf:64:91:f8:8a		118.139.135.57		14
2		54:bf:64:91:f8:8a		118.139.135.57		14


Triggered Value : 11
Communication Time (seconds) : 0.031616
Decryption Time (seconds) : 0.010070
Total Messages with server: 30
Total Activations per Message: 3
Total Activations : 91
------------------------------------------------------
Iteration : 16
Logged Time : 				Wed 2019-10-16 19:23:34
Event Occured Time : 		Wed 2019-10-16 19:23:34

Activated Node
3		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
2		54:bf:64:91:f8:8a		118.139.135.57		16
4		54:bf:64:91:f8:8a		118.139.135.57		16
7		54:bf:64:91:f8:8a		118.139.135.57		16


Triggered Value : 11
Communication Time (seconds) : 0.078615
Decryption Time (seconds) : 0.010329
Total Messages with server: 31
Total Activations per Message: 3
Total Activations : 94
------------------------------------------------------
Iteration : 16
Logged Time : 				Wed 2019-10-16 19:23:34
Event Occured Time : 		Wed 2019-10-16 19:23:34

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
7		54:bf:64:91:f8:8a		118.139.135.57		16
2		54:bf:64:91:f8:8a		118.139.135.57		16
10		54:bf:64:91:f8:8a		118.139.135.57		16


Triggered Value : 11
Communication Time (seconds) : 0.028419
Decryption Time (seconds) : 0.009869
Total Messages with server: 32
Total Activations per Message: 3
Total Activations : 97
------------------------------------------------------
Iteration : 15
Logged Time : 				Wed 2019-10-16 19:23:34
Event Occured Time : 		Wed 2019-10-16 19:23:34

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
15		54:bf:64:91:f8:8a		118.139.135.57		15
10		54:bf:64:91:f8:8a		118.139.135.57		15
18		54:bf:64:91:f8:8a		118.139.135.57		15


Triggered Value : 2
Communication Time (seconds) : 0.025185
Decryption Time (seconds) : 0.008235
Total Messages with server: 33
Total Activations per Message: 3
Total Activations : 100
------------------------------------------------------
Iteration : 17
Logged Time : 				Wed 2019-10-16 19:23:35
Event Occured Time : 		Wed 2019-10-16 19:23:35

Activated Node
13		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		17
9		54:bf:64:91:f8:8a		118.139.135.57		17
17		54:bf:64:91:f8:8a		118.139.135.57		17


Triggered Value : 2
Communication Time (seconds) : 0.075794
Decryption Time (seconds) : 0.015985
Total Messages with server: 34
Total Activations per Message: 3
Total Activations : 103
------------------------------------------------------
Iteration : 16
Logged Time : 				Wed 2019-10-16 19:23:35
Event Occured Time : 		Wed 2019-10-16 19:23:35

Activated Node
5		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		16
1		54:bf:64:91:f8:8a		118.139.135.57		16
9		54:bf:64:91:f8:8a		118.139.135.57		16


Triggered Value : 11
Communication Time (seconds) : 0.099958
Decryption Time (seconds) : 0.035993
Total Messages with server: 35
Total Activations per Message: 3
Total Activations : 106
------------------------------------------------------
Iteration : 16
Logged Time : 				Wed 2019-10-16 19:23:36
Event Occured Time : 		Wed 2019-10-16 19:23:35

Activated Node
3		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
2		54:bf:64:91:f8:8a		118.139.135.57		16
4		54:bf:64:91:f8:8a		118.139.135.57		16
7		54:bf:64:91:f8:8a		118.139.135.57		16


Triggered Value : 11
Communication Time (seconds) : 0.085258
Decryption Time (seconds) : 0.023936
Total Messages with server: 36
Total Activations per Message: 3
Total Activations : 109
------------------------------------------------------
Iteration : 17
Logged Time : 				Wed 2019-10-16 19:23:36
Event Occured Time : 		Wed 2019-10-16 19:23:36

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		17
3		54:bf:64:91:f8:8a		118.139.135.57		17
11		54:bf:64:91:f8:8a		118.139.135.57		17


Triggered Value : 11
Communication Time (seconds) : 0.023167
Decryption Time (seconds) : 0.012252
Total Messages with server: 37
Total Activations per Message: 3
Total Activations : 112
------------------------------------------------------
Iteration : 17
Logged Time : 				Wed 2019-10-16 19:23:37
Event Occured Time : 		Wed 2019-10-16 19:23:37

Activated Node
5		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		17
1		54:bf:64:91:f8:8a		118.139.135.57		17
9		54:bf:64:91:f8:8a		118.139.135.57		17


Triggered Value : 2
Communication Time (seconds) : 0.091639
Decryption Time (seconds) : 0.014872
Total Messages with server: 38
Total Activations per Message: 3
Total Activations : 115
------------------------------------------------------
Iteration : 17
Logged Time : 				Wed 2019-10-16 19:23:37
Event Occured Time : 		Wed 2019-10-16 19:23:37

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		17
11		54:bf:64:91:f8:8a		118.139.135.57		17
6		54:bf:64:91:f8:8a		118.139.135.57		17


Triggered Value : 11
Communication Time (seconds) : 0.031599
Decryption Time (seconds) : 0.011893
Total Messages with server: 39
Total Activations per Message: 3
Total Activations : 118
------------------------------------------------------
Iteration : 18
Logged Time : 				Wed 2019-10-16 19:23:38
Event Occured Time : 		Wed 2019-10-16 19:23:38

Activated Node
16		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
15		54:bf:64:91:f8:8a		118.139.135.57		18
12		54:bf:64:91:f8:8a		118.139.135.57		18
20		54:bf:64:91:f8:8a		118.139.135.57		18


Triggered Value : 11
Communication Time (seconds) : 0.086914
Decryption Time (seconds) : 0.010905
Total Messages with server: 40
Total Activations per Message: 3
Total Activations : 121
------------------------------------------------------
Iteration : 18
Logged Time : 				Wed 2019-10-16 19:23:39
Event Occured Time : 		Wed 2019-10-16 19:23:39

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
12		54:bf:64:91:f8:8a		118.139.135.57		18
7		54:bf:64:91:f8:8a		118.139.135.57		18
15		54:bf:64:91:f8:8a		118.139.135.57		18


Triggered Value : 2
Communication Time (seconds) : 0.032738
Decryption Time (seconds) : 0.014380
Total Messages with server: 41
Total Activations per Message: 3
Total Activations : 124
------------------------------------------------------
Iteration : 19
Logged Time : 				Wed 2019-10-16 19:23:39
Event Occured Time : 		Wed 2019-10-16 19:23:39

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
11		54:bf:64:91:f8:8a		118.139.135.57		19
6		54:bf:64:91:f8:8a		118.139.135.57		19
14		54:bf:64:91:f8:8a		118.139.135.57		19


Triggered Value : 11
Communication Time (seconds) : 0.026447
Decryption Time (seconds) : 0.007860
Total Messages with server: 42
Total Activations per Message: 3
Total Activations : 127
------------------------------------------------------
Iteration : 20
Logged Time : 				Wed 2019-10-16 19:23:40
Event Occured Time : 		Wed 2019-10-16 19:23:40

Activated Node
9		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		20
5		54:bf:64:91:f8:8a		118.139.135.57		20
13		54:bf:64:91:f8:8a		118.139.135.57		20


Triggered Value : 2
Communication Time (seconds) : 0.065756
Decryption Time (seconds) : 0.009950
Total Messages with server: 43
Total Activations per Message: 3
Total Activations : 130
------------------------------------------------------
Iteration : 20
Logged Time : 				Wed 2019-10-16 19:23:40
Event Occured Time : 		Wed 2019-10-16 19:23:40

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		19
10		54:bf:64:91:f8:8a		118.139.135.57		20
18		54:bf:64:91:f8:8a		118.139.135.57		19


Triggered Value : 2
Communication Time (seconds) : 0.025866
Decryption Time (seconds) : 0.008612
Total Messages with server: 44
Total Activations per Message: 3
Total Activations : 133
------------------------------------------------------
Iteration : 20
Logged Time : 				Wed 2019-10-16 19:23:40
Event Occured Time : 		Wed 2019-10-16 19:23:40

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		20
2		54:bf:64:91:f8:8a		118.139.135.57		20
10		54:bf:64:91:f8:8a		118.139.135.57		20


Triggered Value : 2
Communication Time (seconds) : 0.039679
Decryption Time (seconds) : 0.007937
Total Messages with server: 45
Total Activations per Message: 3
Total Activations : 136
------------------------------------------------------
Iteration : 22
Logged Time : 				Wed 2019-10-16 19:23:43
Event Occured Time : 		Wed 2019-10-16 19:23:43

Activated Node
12		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
11		54:bf:64:91:f8:8a		118.139.135.57		22
8		54:bf:64:91:f8:8a		118.139.135.57		21
16		54:bf:64:91:f8:8a		118.139.135.57		22


Triggered Value : 11
Communication Time (seconds) : 0.091246
Decryption Time (seconds) : 0.044351
Total Messages with server: 46
Total Activations per Message: 3
Total Activations : 139
------------------------------------------------------
Iteration : 22
Logged Time : 				Wed 2019-10-16 19:23:43
Event Occured Time : 		Wed 2019-10-16 19:23:43

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
16		54:bf:64:91:f8:8a		118.139.135.57		21
11		54:bf:64:91:f8:8a		118.139.135.57		22
19		54:bf:64:91:f8:8a		118.139.135.57		21


Triggered Value : 11
Communication Time (seconds) : 0.048777
Decryption Time (seconds) : 0.011026
Total Messages with server: 47
Total Activations per Message: 3
Total Activations : 142
------------------------------------------------------
Iteration : 21
Logged Time : 				Wed 2019-10-16 19:23:43
Event Occured Time : 		Wed 2019-10-16 19:23:43

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
8		54:bf:64:91:f8:8a		118.139.135.57		21
3		54:bf:64:91:f8:8a		118.139.135.57		21
11		54:bf:64:91:f8:8a		118.139.135.57		21


Triggered Value : 2
Communication Time (seconds) : 0.054346
Decryption Time (seconds) : 0.008322
Total Messages with server: 48
Total Activations per Message: 3
Total Activations : 145
------------------------------------------------------
Iteration : 22
Logged Time : 				Wed 2019-10-16 19:23:43
Event Occured Time : 		Wed 2019-10-16 19:23:43

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		22
12		54:bf:64:91:f8:8a		118.139.135.57		21
15		54:bf:64:91:f8:8a		118.139.135.57		22


Triggered Value : 11
Communication Time (seconds) : 0.030195
Decryption Time (seconds) : 0.007493
Total Messages with server: 49
Total Activations per Message: 3
Total Activations : 148
------------------------------------------------------
Iteration : 22
Logged Time : 				Wed 2019-10-16 19:23:43
Event Occured Time : 		Wed 2019-10-16 19:23:43

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
15		54:bf:64:91:f8:8a		118.139.135.57		22
10		54:bf:64:91:f8:8a		118.139.135.57		22
18		54:bf:64:91:f8:8a		118.139.135.57		22


Triggered Value : 11
Communication Time (seconds) : 0.029052
Decryption Time (seconds) : 0.006063
Total Messages with server: 50
Total Activations per Message: 3
Total Activations : 151
------------------------------------------------------
Iteration : 24
Logged Time : 				Wed 2019-10-16 19:23:46
Event Occured Time : 		Wed 2019-10-16 19:23:46

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
16		54:bf:64:91:f8:8a		118.139.135.57		24
11		54:bf:64:91:f8:8a		118.139.135.57		23
19		54:bf:64:91:f8:8a		118.139.135.57		24


Triggered Value : 1
Communication Time (seconds) : 0.020880
Decryption Time (seconds) : 0.011526
Total Messages with server: 51
Total Activations per Message: 3
Total Activations : 154
------------------------------------------------------
Iteration : 24
Logged Time : 				Wed 2019-10-16 19:23:47
Event Occured Time : 		Wed 2019-10-16 19:23:47

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		24
11		54:bf:64:91:f8:8a		118.139.135.57		24
6		54:bf:64:91:f8:8a		118.139.135.57		24


Triggered Value : 0
Communication Time (seconds) : 0.015764
Decryption Time (seconds) : 0.007983
Total Messages with server: 52
Total Activations per Message: 3
Total Activations : 157
------------------------------------------------------
Iteration : 26
Logged Time : 				Wed 2019-10-16 19:23:49
Event Occured Time : 		Wed 2019-10-16 19:23:49

Activated Node
13		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		26
9		54:bf:64:91:f8:8a		118.139.135.57		25
17		54:bf:64:91:f8:8a		118.139.135.57		26


Triggered Value : 0
Communication Time (seconds) : 0.095905
Decryption Time (seconds) : 0.024512
Total Messages with server: 53
Total Activations per Message: 3
Total Activations : 160
------------------------------------------------------
Iteration : 26
Logged Time : 				Wed 2019-10-16 19:23:49
Event Occured Time : 		Wed 2019-10-16 19:23:49

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		25
11		54:bf:64:91:f8:8a		118.139.135.57		26
14		54:bf:64:91:f8:8a		118.139.135.57		25


Triggered Value : 6
Communication Time (seconds) : 0.018393
Decryption Time (seconds) : 0.008567
Total Messages with server: 54
Total Activations per Message: 3
Total Activations : 163
------------------------------------------------------
Iteration : 27
Logged Time : 				Wed 2019-10-16 19:23:50
Event Occured Time : 		Wed 2019-10-16 19:23:50

Activated Node
19		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
18		54:bf:64:91:f8:8a		118.139.135.57		26
20		54:bf:64:91:f8:8a		118.139.135.57		27
15		54:bf:64:91:f8:8a		118.139.135.57		26


Triggered Value : 1
Communication Time (seconds) : 0.050867
Decryption Time (seconds) : 0.012224
Total Messages with server: 55
Total Activations per Message: 3
Total Activations : 166
------------------------------------------------------
Iteration : 27
Logged Time : 				Wed 2019-10-16 19:23:50
Event Occured Time : 		Wed 2019-10-16 19:23:50

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		27
15		54:bf:64:91:f8:8a		118.139.135.57		26
18		54:bf:64:91:f8:8a		118.139.135.57		27


Triggered Value : 1
Communication Time (seconds) : 0.019247
Decryption Time (seconds) : 0.009086
Total Messages with server: 56
Total Activations per Message: 3
Total Activations : 169
------------------------------------------------------
Iteration : 29
Logged Time : 				Wed 2019-10-16 19:23:53
Event Occured Time : 		Wed 2019-10-16 19:23:53

Activated Node
18		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
17		54:bf:64:91:f8:8a		118.139.135.57		29
19		54:bf:64:91:f8:8a		118.139.135.57		29
14		54:bf:64:91:f8:8a		118.139.135.57		29


Triggered Value : 0
Communication Time (seconds) : 0.036072
Decryption Time (seconds) : 0.011072
Total Messages with server: 57
Total Activations per Message: 3
Total Activations : 172
------------------------------------------------------
Iteration : 29
Logged Time : 				Wed 2019-10-16 19:23:53
Event Occured Time : 		Wed 2019-10-16 19:23:53

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		28
7		54:bf:64:91:f8:8a		118.139.135.57		29
10		54:bf:64:91:f8:8a		118.139.135.57		28


Triggered Value : 6
Communication Time (seconds) : 0.042112
Decryption Time (seconds) : 0.009605
Total Messages with server: 58
Total Activations per Message: 3
Total Activations : 175
------------------------------------------------------
Iteration : 29
Logged Time : 				Wed 2019-10-16 19:23:53
Event Occured Time : 		Wed 2019-10-16 19:23:53

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		29
16		54:bf:64:91:f8:8a		118.139.135.57		29
19		54:bf:64:91:f8:8a		118.139.135.57		29


Triggered Value : 0
Communication Time (seconds) : 0.018708
Decryption Time (seconds) : 0.007690
Total Messages with server: 59
Total Activations per Message: 3
Total Activations : 178
------------------------------------------------------
Iteration : 30
Logged Time : 				Wed 2019-10-16 19:23:55
Event Occured Time : 		Wed 2019-10-16 19:23:55

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		29
12		54:bf:64:91:f8:8a		118.139.135.57		30
15		54:bf:64:91:f8:8a		118.139.135.57		29


Triggered Value : 2
Communication Time (seconds) : 0.016969
Decryption Time (seconds) : 0.009146
Total Messages with server: 60
Total Activations per Message: 3
Total Activations : 181
------------------------------------------------------
Iteration : 32
Logged Time : 				Wed 2019-10-16 19:23:57
Event Occured Time : 		Wed 2019-10-16 19:23:57

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		32
12		54:bf:64:91:f8:8a		118.139.135.57		31
7		54:bf:64:91:f8:8a		118.139.135.57		32


Triggered Value : 0
Communication Time (seconds) : 0.016395
Decryption Time (seconds) : 0.006469
Total Messages with server: 61
Total Activations per Message: 3
Total Activations : 184
------------------------------------------------------
Iteration : 33
Logged Time : 				Wed 2019-10-16 19:23:59
Event Occured Time : 		Wed 2019-10-16 19:23:59

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		32
12		54:bf:64:91:f8:8a		118.139.135.57		33
15		54:bf:64:91:f8:8a		118.139.135.57		32


Triggered Value : 7
Communication Time (seconds) : 0.017480
Decryption Time (seconds) : 0.006442
Total Messages with server: 62
Total Activations per Message: 3
Total Activations : 187
------------------------------------------------------
Iteration : 34
Logged Time : 				Wed 2019-10-16 19:24:00
Event Occured Time : 		Wed 2019-10-16 19:24:00

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		34
16		54:bf:64:91:f8:8a		118.139.135.57		33
19		54:bf:64:91:f8:8a		118.139.135.57		34


Triggered Value : 4
Communication Time (seconds) : 0.020642
Decryption Time (seconds) : 0.009735
Total Messages with server: 63
Total Activations per Message: 3
Total Activations : 190
------------------------------------------------------
Iteration : 34
Logged Time : 				Wed 2019-10-16 19:24:00
Event Occured Time : 		Wed 2019-10-16 19:24:00

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		34
10		54:bf:64:91:f8:8a		118.139.135.57		33
18		54:bf:64:91:f8:8a		118.139.135.57		34


Triggered Value : 7
Communication Time (seconds) : 0.019208
Decryption Time (seconds) : 0.009114
Total Messages with server: 64
Total Activations per Message: 3
Total Activations : 193
------------------------------------------------------
Iteration : 36
Logged Time : 				Wed 2019-10-16 19:24:03
Event Occured Time : 		Wed 2019-10-16 19:24:03

Activated Node
18		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
17		54:bf:64:91:f8:8a		118.139.135.57		36
19		54:bf:64:91:f8:8a		118.139.135.57		35
14		54:bf:64:91:f8:8a		118.139.135.57		36


Triggered Value : 7
Communication Time (seconds) : 0.057765
Decryption Time (seconds) : 0.037369
Total Messages with server: 65
Total Activations per Message: 3
Total Activations : 196
------------------------------------------------------
Iteration : 36
Logged Time : 				Wed 2019-10-16 19:24:03
Event Occured Time : 		Wed 2019-10-16 19:24:03

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		36
11		54:bf:64:91:f8:8a		118.139.135.57		35
6		54:bf:64:91:f8:8a		118.139.135.57		36


Triggered Value : 0
Communication Time (seconds) : 0.039120
Decryption Time (seconds) : 0.024910
Total Messages with server: 66
Total Activations per Message: 3
Total Activations : 199
------------------------------------------------------
Iteration : 35
Logged Time : 				Wed 2019-10-16 19:24:03
Event Occured Time : 		Wed 2019-10-16 19:24:03

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		35
15		54:bf:64:91:f8:8a		118.139.135.57		35
18		54:bf:64:91:f8:8a		118.139.135.57		35


Triggered Value : 4
Communication Time (seconds) : 0.051839
Decryption Time (seconds) : 0.010184
Total Messages with server: 67
Total Activations per Message: 3
Total Activations : 202
------------------------------------------------------
Iteration : 35
Logged Time : 				Wed 2019-10-16 19:24:03
Event Occured Time : 		Wed 2019-10-16 19:24:03

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		35
8		54:bf:64:91:f8:8a		118.139.135.57		35
11		54:bf:64:91:f8:8a		118.139.135.57		35


Triggered Value : 0
Communication Time (seconds) : 0.028055
Decryption Time (seconds) : 0.008247
Total Messages with server: 68
Total Activations per Message: 3
Total Activations : 205
------------------------------------------------------
Iteration : 35
Logged Time : 				Wed 2019-10-16 19:24:03
Event Occured Time : 		Wed 2019-10-16 19:24:03

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		35
7		54:bf:64:91:f8:8a		118.139.135.57		35
10		54:bf:64:91:f8:8a		118.139.135.57		35


Triggered Value : 5
Communication Time (seconds) : 0.020755
Decryption Time (seconds) : 0.008260
Total Messages with server: 69
Total Activations per Message: 3
Total Activations : 208
------------------------------------------------------
Iteration : 36
Logged Time : 				Wed 2019-10-16 19:24:05
Event Occured Time : 		Wed 2019-10-16 19:24:05

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		36
7		54:bf:64:91:f8:8a		118.139.135.57		36
2		54:bf:64:91:f8:8a		118.139.135.57		36


Triggered Value : 1
Communication Time (seconds) : 0.030418
Decryption Time (seconds) : 0.009079
Total Messages with server: 70
Total Activations per Message: 3
Total Activations : 211
------------------------------------------------------
Iteration : 37
Logged Time : 				Wed 2019-10-16 19:24:05
Event Occured Time : 		Wed 2019-10-16 19:24:05

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
8		54:bf:64:91:f8:8a		118.139.135.57		36
3		54:bf:64:91:f8:8a		118.139.135.57		37
11		54:bf:64:91:f8:8a		118.139.135.57		36


Triggered Value : 11
Communication Time (seconds) : 0.041684
Decryption Time (seconds) : 0.014520
Total Messages with server: 71
Total Activations per Message: 3
Total Activations : 214
------------------------------------------------------
Iteration : 38
Logged Time : 				Wed 2019-10-16 19:24:06
Event Occured Time : 		Wed 2019-10-16 19:24:06

Activated Node
3		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
2		54:bf:64:91:f8:8a		118.139.135.57		38
4		54:bf:64:91:f8:8a		118.139.135.57		38
7		54:bf:64:91:f8:8a		118.139.135.57		38


Triggered Value : 1
Communication Time (seconds) : 0.040200
Decryption Time (seconds) : 0.011308
Total Messages with server: 72
Total Activations per Message: 3
Total Activations : 217
------------------------------------------------------
Iteration : 38
Logged Time : 				Wed 2019-10-16 19:24:08
Event Occured Time : 		Wed 2019-10-16 19:24:08

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		38
7		54:bf:64:91:f8:8a		118.139.135.57		38
2		54:bf:64:91:f8:8a		118.139.135.57		38


Triggered Value : 1
Communication Time (seconds) : 0.025735
Decryption Time (seconds) : 0.011210
Total Messages with server: 73
Total Activations per Message: 3
Total Activations : 220
------------------------------------------------------
Iteration : 40
Logged Time : 				Wed 2019-10-16 19:24:09
Event Occured Time : 		Wed 2019-10-16 19:24:09

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		39
11		54:bf:64:91:f8:8a		118.139.135.57		40
6		54:bf:64:91:f8:8a		118.139.135.57		39


Triggered Value : 1
Communication Time (seconds) : 0.015778
Decryption Time (seconds) : 0.008042
Total Messages with server: 74
Total Activations per Message: 3
Total Activations : 223
------------------------------------------------------
Iteration : 41
Logged Time : 				Wed 2019-10-16 19:24:10
Event Occured Time : 		Wed 2019-10-16 19:24:10

Activated Node
13		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		41
9		54:bf:64:91:f8:8a		118.139.135.57		40
17		54:bf:64:91:f8:8a		118.139.135.57		41


Triggered Value : 1
Communication Time (seconds) : 0.117192
Decryption Time (seconds) : 0.026623
Total Messages with server: 75
Total Activations per Message: 3
Total Activations : 226
------------------------------------------------------
Iteration : 41
Logged Time : 				Wed 2019-10-16 19:24:12
Event Occured Time : 		Wed 2019-10-16 19:24:12

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		41
11		54:bf:64:91:f8:8a		118.139.135.57		41
14		54:bf:64:91:f8:8a		118.139.135.57		41


Triggered Value : 1
Communication Time (seconds) : 0.017729
Decryption Time (seconds) : 0.007674
Total Messages with server: 76
Total Activations per Message: 3
Total Activations : 229
------------------------------------------------------
Iteration : 42
Logged Time : 				Wed 2019-10-16 19:24:13
Event Occured Time : 		Wed 2019-10-16 19:24:13

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		42
12		54:bf:64:91:f8:8a		118.139.135.57		42
7		54:bf:64:91:f8:8a		118.139.135.57		42


Triggered Value : 11
Communication Time (seconds) : 0.046953
Decryption Time (seconds) : 0.012508
Total Messages with server: 77
Total Activations per Message: 3
Total Activations : 232
------------------------------------------------------
Iteration : 43
Logged Time : 				Wed 2019-10-16 19:24:13
Event Occured Time : 		Wed 2019-10-16 19:24:13

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		43
7		54:bf:64:91:f8:8a		118.139.135.57		42
10		54:bf:64:91:f8:8a		118.139.135.57		43


Triggered Value : 11
Communication Time (seconds) : 0.026610
Decryption Time (seconds) : 0.012183
Total Messages with server: 78
Total Activations per Message: 3
Total Activations : 235
------------------------------------------------------
Iteration : 44
Logged Time : 				Wed 2019-10-16 19:24:15
Event Occured Time : 		Wed 2019-10-16 19:24:15

Activated Node
5		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		44
1		54:bf:64:91:f8:8a		118.139.135.57		43
9		54:bf:64:91:f8:8a		118.139.135.57		44


Triggered Value : 11
Communication Time (seconds) : 0.110294
Decryption Time (seconds) : 0.016774
Total Messages with server: 79
Total Activations per Message: 3
Total Activations : 238
------------------------------------------------------
Iteration : 44
Logged Time : 				Wed 2019-10-16 19:24:15
Event Occured Time : 		Wed 2019-10-16 19:24:15

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		44
12		54:bf:64:91:f8:8a		118.139.135.57		44
15		54:bf:64:91:f8:8a		118.139.135.57		44


Triggered Value : 1
Communication Time (seconds) : 0.040922
Decryption Time (seconds) : 0.010148
Total Messages with server: 80
Total Activations per Message: 3
Total Activations : 241
------------------------------------------------------
Iteration : 45
Logged Time : 				Wed 2019-10-16 19:24:16
Event Occured Time : 		Wed 2019-10-16 19:24:16

Activated Node
9		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		45
5		54:bf:64:91:f8:8a		118.139.135.57		44
13		54:bf:64:91:f8:8a		118.139.135.57		45


Triggered Value : 5
Communication Time (seconds) : 0.079998
Decryption Time (seconds) : 0.047607
Total Messages with server: 81
Total Activations per Message: 3
Total Activations : 244
------------------------------------------------------
Iteration : 45
Logged Time : 				Wed 2019-10-16 19:24:16
Event Occured Time : 		Wed 2019-10-16 19:24:16

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		44
7		54:bf:64:91:f8:8a		118.139.135.57		45
10		54:bf:64:91:f8:8a		118.139.135.57		44


Triggered Value : 1
Communication Time (seconds) : 0.018588
Decryption Time (seconds) : 0.009663
Total Messages with server: 82
Total Activations per Message: 3
Total Activations : 247
------------------------------------------------------
Iteration : 45
Logged Time : 				Wed 2019-10-16 19:24:18
Event Occured Time : 		Wed 2019-10-16 19:24:18

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		45
8		54:bf:64:91:f8:8a		118.139.135.57		45
3		54:bf:64:91:f8:8a		118.139.135.57		45


Triggered Value : 1
Communication Time (seconds) : 0.050663
Decryption Time (seconds) : 0.012484
Total Messages with server: 83
Total Activations per Message: 3
Total Activations : 250
------------------------------------------------------
Iteration : 46
Logged Time : 				Wed 2019-10-16 19:24:18
Event Occured Time : 		Wed 2019-10-16 19:24:18

Activated Node
3		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
2		54:bf:64:91:f8:8a		118.139.135.57		45
4		54:bf:64:91:f8:8a		118.139.135.57		46
7		54:bf:64:91:f8:8a		118.139.135.57		45


Triggered Value : 1
Communication Time (seconds) : 0.080097
Decryption Time (seconds) : 0.012950
Total Messages with server: 84
Total Activations per Message: 3
Total Activations : 253
------------------------------------------------------
Iteration : 47
Logged Time : 				Wed 2019-10-16 19:24:19
Event Occured Time : 		Wed 2019-10-16 19:24:19

Activated Node
5		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		46
1		54:bf:64:91:f8:8a		118.139.135.57		47
9		54:bf:64:91:f8:8a		118.139.135.57		46


Triggered Value : 1
Communication Time (seconds) : 0.128389
Decryption Time (seconds) : 0.038056
Total Messages with server: 85
Total Activations per Message: 3
Total Activations : 256
------------------------------------------------------
Iteration : 47
Logged Time : 				Wed 2019-10-16 19:24:19
Event Occured Time : 		Wed 2019-10-16 19:24:19

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		47
11		54:bf:64:91:f8:8a		118.139.135.57		46
14		54:bf:64:91:f8:8a		118.139.135.57		47


Triggered Value : 5
Communication Time (seconds) : 0.017062
Decryption Time (seconds) : 0.008004
Total Messages with server: 86
Total Activations per Message: 3
Total Activations : 259
------------------------------------------------------
Iteration : 47
Logged Time : 				Wed 2019-10-16 19:24:21
Event Occured Time : 		Wed 2019-10-16 19:24:21

Activated Node
3		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
2		54:bf:64:91:f8:8a		118.139.135.57		47
4		54:bf:64:91:f8:8a		118.139.135.57		47
7		54:bf:64:91:f8:8a		118.139.135.57		47


Triggered Value : 0
Communication Time (seconds) : 0.069259
Decryption Time (seconds) : 0.009883
Total Messages with server: 87
Total Activations per Message: 3
Total Activations : 262
------------------------------------------------------
Iteration : 48
Logged Time : 				Wed 2019-10-16 19:24:21
Event Occured Time : 		Wed 2019-10-16 19:24:21

Activated Node
2		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
1		54:bf:64:91:f8:8a		118.139.135.57		47
3		54:bf:64:91:f8:8a		118.139.135.57		48
6		54:bf:64:91:f8:8a		118.139.135.57		47


Triggered Value : 1
Communication Time (seconds) : 0.066171
Decryption Time (seconds) : 0.024899
Total Messages with server: 88
Total Activations per Message: 3
Total Activations : 265
------------------------------------------------------
Iteration : 47
Logged Time : 				Wed 2019-10-16 19:24:21
Event Occured Time : 		Wed 2019-10-16 19:24:21

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		47
2		54:bf:64:91:f8:8a		118.139.135.57		47
10		54:bf:64:91:f8:8a		118.139.135.57		47


Triggered Value : 2
Communication Time (seconds) : 0.021129
Decryption Time (seconds) : 0.008014
Total Messages with server: 89
Total Activations per Message: 3
Total Activations : 268
------------------------------------------------------
Iteration : 49
Logged Time : 				Wed 2019-10-16 19:24:22
Event Occured Time : 		Wed 2019-10-16 19:24:22

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
12		54:bf:64:91:f8:8a		118.139.135.57		49
7		54:bf:64:91:f8:8a		118.139.135.57		49
15		54:bf:64:91:f8:8a		118.139.135.57		49


Triggered Value : 2
Communication Time (seconds) : 0.016733
Decryption Time (seconds) : 0.007617
Total Messages with server: 90
Total Activations per Message: 3
Total Activations : 271
------------------------------------------------------
Iteration : 51
Logged Time : 				Wed 2019-10-16 19:24:25
Event Occured Time : 		Wed 2019-10-16 19:24:25

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		50
2		54:bf:64:91:f8:8a		118.139.135.57		51
10		54:bf:64:91:f8:8a		118.139.135.57		50


Triggered Value : 5
Communication Time (seconds) : 0.022300
Decryption Time (seconds) : 0.011855
Total Messages with server: 91
Total Activations per Message: 3
Total Activations : 274
------------------------------------------------------
Iteration : 51
Logged Time : 				Wed 2019-10-16 19:24:25
Event Occured Time : 		Wed 2019-10-16 19:24:25

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		51
15		54:bf:64:91:f8:8a		118.139.135.57		50
10		54:bf:64:91:f8:8a		118.139.135.57		51


Triggered Value : 1
Communication Time (seconds) : 0.023460
Decryption Time (seconds) : 0.010102
Total Messages with server: 92
Total Activations per Message: 3
Total Activations : 277
------------------------------------------------------
Iteration : 50
Logged Time : 				Wed 2019-10-16 19:24:25
Event Occured Time : 		Wed 2019-10-16 19:24:25

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		50
6		54:bf:64:91:f8:8a		118.139.135.57		50
14		54:bf:64:91:f8:8a		118.139.135.57		50


Triggered Value : 2
Communication Time (seconds) : 0.018093
Decryption Time (seconds) : 0.009025
Total Messages with server: 93
Total Activations per Message: 3
Total Activations : 280
------------------------------------------------------
Iteration : 52
Logged Time : 				Wed 2019-10-16 19:24:26
Event Occured Time : 		Wed 2019-10-16 19:24:26

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		51
15		54:bf:64:91:f8:8a		118.139.135.57		52
10		54:bf:64:91:f8:8a		118.139.135.57		51


Triggered Value : 1
Communication Time (seconds) : 0.015236
Decryption Time (seconds) : 0.006171
Total Messages with server: 94
Total Activations per Message: 3
Total Activations : 283
------------------------------------------------------
Iteration : 52
Logged Time : 				Wed 2019-10-16 19:24:28
Event Occured Time : 		Wed 2019-10-16 19:24:28

Activated Node
16		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
15		54:bf:64:91:f8:8a		118.139.135.57		52
12		54:bf:64:91:f8:8a		118.139.135.57		52
20		54:bf:64:91:f8:8a		118.139.135.57		52


Triggered Value : 0
Communication Time (seconds) : 0.107850
Decryption Time (seconds) : 0.009922
Total Messages with server: 95
Total Activations per Message: 3
Total Activations : 286
------------------------------------------------------
Iteration : 54
Logged Time : 				Wed 2019-10-16 19:24:29
Event Occured Time : 		Wed 2019-10-16 19:24:29

Activated Node
19		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
18		54:bf:64:91:f8:8a		118.139.135.57		54
20		54:bf:64:91:f8:8a		118.139.135.57		53
15		54:bf:64:91:f8:8a		118.139.135.57		54


Triggered Value : 11
Communication Time (seconds) : 0.029564
Decryption Time (seconds) : 0.010595
Total Messages with server: 96
Total Activations per Message: 3
Total Activations : 289
------------------------------------------------------
Iteration : 54
Logged Time : 				Wed 2019-10-16 19:24:31
Event Occured Time : 		Wed 2019-10-16 19:24:31

Activated Node
8		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
7		54:bf:64:91:f8:8a		118.139.135.57		54
4		54:bf:64:91:f8:8a		118.139.135.57		54
12		54:bf:64:91:f8:8a		118.139.135.57		54


Triggered Value : 2
Communication Time (seconds) : 0.091806
Decryption Time (seconds) : 0.037581
Total Messages with server: 97
Total Activations per Message: 3
Total Activations : 292
------------------------------------------------------
Iteration : 55
Logged Time : 				Wed 2019-10-16 19:24:31
Event Occured Time : 		Wed 2019-10-16 19:24:31

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		55
11		54:bf:64:91:f8:8a		118.139.135.57		55
6		54:bf:64:91:f8:8a		118.139.135.57		55


Triggered Value : 1
Communication Time (seconds) : 0.038827
Decryption Time (seconds) : 0.018501
Total Messages with server: 98
Total Activations per Message: 3
Total Activations : 295
------------------------------------------------------
Iteration : 54
Logged Time : 				Wed 2019-10-16 19:24:31
Event Occured Time : 		Wed 2019-10-16 19:24:31

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
16		54:bf:64:91:f8:8a		118.139.135.57		54
11		54:bf:64:91:f8:8a		118.139.135.57		54
19		54:bf:64:91:f8:8a		118.139.135.57		54


Triggered Value : 0
Communication Time (seconds) : 0.031602
Decryption Time (seconds) : 0.009683
Total Messages with server: 99
Total Activations per Message: 3
Total Activations : 298
------------------------------------------------------
Iteration : 55
Logged Time : 				Wed 2019-10-16 19:24:31
Event Occured Time : 		Wed 2019-10-16 19:24:31

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		55
8		54:bf:64:91:f8:8a		118.139.135.57		54
11		54:bf:64:91:f8:8a		118.139.135.57		55


Triggered Value : 1
Communication Time (seconds) : 0.029935
Decryption Time (seconds) : 0.008958
Total Messages with server: 100
Total Activations per Message: 3
Total Activations : 301
------------------------------------------------------
Iteration : 56
Logged Time : 				Wed 2019-10-16 19:24:32
Event Occured Time : 		Wed 2019-10-16 19:24:32

Activated Node
9		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		56
5		54:bf:64:91:f8:8a		118.139.135.57		55
13		54:bf:64:91:f8:8a		118.139.135.57		56


Triggered Value : 10
Communication Time (seconds) : 0.117062
Decryption Time (seconds) : 0.042400
Total Messages with server: 101
Total Activations per Message: 3
Total Activations : 304
------------------------------------------------------
Iteration : 57
Logged Time : 				Wed 2019-10-16 19:24:35
Event Occured Time : 		Wed 2019-10-16 19:24:35

Activated Node
9		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		57
5		54:bf:64:91:f8:8a		118.139.135.57		57
13		54:bf:64:91:f8:8a		118.139.135.57		57


Triggered Value : 4
Communication Time (seconds) : 0.134753
Decryption Time (seconds) : 0.034741
Total Messages with server: 102
Total Activations per Message: 3
Total Activations : 307
------------------------------------------------------
Iteration : 57
Logged Time : 				Wed 2019-10-16 19:24:35
Event Occured Time : 		Wed 2019-10-16 19:24:35

Activated Node
18		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
17		54:bf:64:91:f8:8a		118.139.135.57		57
19		54:bf:64:91:f8:8a		118.139.135.57		57
14		54:bf:64:91:f8:8a		118.139.135.57		57


Triggered Value : 11
Communication Time (seconds) : 0.054008
Decryption Time (seconds) : 0.012370
Total Messages with server: 103
Total Activations per Message: 3
Total Activations : 310
------------------------------------------------------
Iteration : 58
Logged Time : 				Wed 2019-10-16 19:24:35
Event Occured Time : 		Wed 2019-10-16 19:24:35

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
7		54:bf:64:91:f8:8a		118.139.135.57		58
2		54:bf:64:91:f8:8a		118.139.135.57		58
10		54:bf:64:91:f8:8a		118.139.135.57		58


Triggered Value : 4
Communication Time (seconds) : 0.035349
Decryption Time (seconds) : 0.007719
Total Messages with server: 104
Total Activations per Message: 3
Total Activations : 313
------------------------------------------------------
Iteration : 58
Logged Time : 				Wed 2019-10-16 19:24:35
Event Occured Time : 		Wed 2019-10-16 19:24:35

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		58
7		54:bf:64:91:f8:8a		118.139.135.57		58
15		54:bf:64:91:f8:8a		118.139.135.57		58


Triggered Value : 4
Communication Time (seconds) : 0.033263
Decryption Time (seconds) : 0.006426
Total Messages with server: 105
Total Activations per Message: 3
Total Activations : 316
------------------------------------------------------
Iteration : 58
Logged Time : 				Wed 2019-10-16 19:24:35
Event Occured Time : 		Wed 2019-10-16 19:24:35

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		58
11		54:bf:64:91:f8:8a		118.139.135.57		57
14		54:bf:64:91:f8:8a		118.139.135.57		58


Triggered Value : 10
Communication Time (seconds) : 0.037033
Decryption Time (seconds) : 0.006323
Total Messages with server: 106
Total Activations per Message: 3
Total Activations : 319
------------------------------------------------------
Iteration : 58
Logged Time : 				Wed 2019-10-16 19:24:37
Event Occured Time : 		Wed 2019-10-16 19:24:37

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		58
7		54:bf:64:91:f8:8a		118.139.135.57		58
2		54:bf:64:91:f8:8a		118.139.135.57		58
10		54:bf:64:91:f8:8a		118.139.135.57		58


Triggered Value : 4
Communication Time (seconds) : 0.021837
Decryption Time (seconds) : 0.009943
Total Messages with server: 107
Total Activations per Message: 4
Total Activations : 323
------------------------------------------------------
Iteration : 58
Logged Time : 				Wed 2019-10-16 19:24:37
Event Occured Time : 		Wed 2019-10-16 19:24:37

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		58
15		54:bf:64:91:f8:8a		118.139.135.57		58
10		54:bf:64:91:f8:8a		118.139.135.57		58


Triggered Value : 4
Communication Time (seconds) : 0.020072
Decryption Time (seconds) : 0.008274
Total Messages with server: 108
Total Activations per Message: 3
Total Activations : 326
------------------------------------------------------
Iteration : 59
Logged Time : 				Wed 2019-10-16 19:24:38
Event Occured Time : 		Wed 2019-10-16 19:24:38

Activated Node
9		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		59
5		54:bf:64:91:f8:8a		118.139.135.57		59
13		54:bf:64:91:f8:8a		118.139.135.57		59


Triggered Value : 4
Communication Time (seconds) : 0.124415
Decryption Time (seconds) : 0.011372
Total Messages with server: 109
Total Activations per Message: 3
Total Activations : 329
------------------------------------------------------
Iteration : 60
Logged Time : 				Wed 2019-10-16 19:24:38
Event Occured Time : 		Wed 2019-10-16 19:24:38

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
7		54:bf:64:91:f8:8a		118.139.135.57		60
2		54:bf:64:91:f8:8a		118.139.135.57		60
10		54:bf:64:91:f8:8a		118.139.135.57		60


Triggered Value : 4
Communication Time (seconds) : 0.020878
Decryption Time (seconds) : 0.010264
Total Messages with server: 110
Total Activations per Message: 3
Total Activations : 332
------------------------------------------------------
Iteration : 60
Logged Time : 				Wed 2019-10-16 19:24:38
Event Occured Time : 		Wed 2019-10-16 19:24:38

Activated Node
3		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
2		54:bf:64:91:f8:8a		118.139.135.57		60
4		54:bf:64:91:f8:8a		118.139.135.57		60
7		54:bf:64:91:f8:8a		118.139.135.57		60


Triggered Value : 4
Communication Time (seconds) : 0.047613
Decryption Time (seconds) : 0.011105
Total Messages with server: 111
Total Activations per Message: 3
Total Activations : 335
------------------------------------------------------
Iteration : 60
Logged Time : 				Wed 2019-10-16 19:24:38
Event Occured Time : 		Wed 2019-10-16 19:24:38

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		60
7		54:bf:64:91:f8:8a		118.139.135.57		60
15		54:bf:64:91:f8:8a		118.139.135.57		60


Triggered Value : 4
Communication Time (seconds) : 0.017485
Decryption Time (seconds) : 0.009701
Total Messages with server: 112
Total Activations per Message: 3
Total Activations : 338
------------------------------------------------------
Iteration : 61
Logged Time : 				Wed 2019-10-16 19:24:40
Event Occured Time : 		Wed 2019-10-16 19:24:39

Activated Node
9		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		61
5		54:bf:64:91:f8:8a		118.139.135.57		60
13		54:bf:64:91:f8:8a		118.139.135.57		61


Triggered Value : 10
Communication Time (seconds) : 0.163246
Decryption Time (seconds) : 0.057095
Total Messages with server: 113
Total Activations per Message: 3
Total Activations : 341
------------------------------------------------------
Iteration : 61
Logged Time : 				Wed 2019-10-16 19:24:40
Event Occured Time : 		Wed 2019-10-16 19:24:40

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
11		54:bf:64:91:f8:8a		118.139.135.57		61
6		54:bf:64:91:f8:8a		118.139.135.57		61
14		54:bf:64:91:f8:8a		118.139.135.57		61


Triggered Value : 4
Communication Time (seconds) : 0.037447
Decryption Time (seconds) : 0.013076
Total Messages with server: 114
Total Activations per Message: 3
Total Activations : 344
------------------------------------------------------
Iteration : 61
Logged Time : 				Wed 2019-10-16 19:24:40
Event Occured Time : 		Wed 2019-10-16 19:24:40

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		61
3		54:bf:64:91:f8:8a		118.139.135.57		61
11		54:bf:64:91:f8:8a		118.139.135.57		61


Triggered Value : 4
Communication Time (seconds) : 0.047630
Decryption Time (seconds) : 0.007859
Total Messages with server: 115
Total Activations per Message: 3
Total Activations : 347
------------------------------------------------------
Iteration : 61
Logged Time : 				Wed 2019-10-16 19:24:41
Event Occured Time : 		Wed 2019-10-16 19:24:41

Activated Node
2		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
1		54:bf:64:91:f8:8a		118.139.135.57		61
3		54:bf:64:91:f8:8a		118.139.135.57		61
6		54:bf:64:91:f8:8a		118.139.135.57		61


Triggered Value : 4
Communication Time (seconds) : 0.093310
Decryption Time (seconds) : 0.046990
Total Messages with server: 116
Total Activations per Message: 3
Total Activations : 350
------------------------------------------------------
Iteration : 62
Logged Time : 				Wed 2019-10-16 19:24:41
Event Occured Time : 		Wed 2019-10-16 19:24:41

Activated Node
9		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		61
5		54:bf:64:91:f8:8a		118.139.135.57		62
13		54:bf:64:91:f8:8a		118.139.135.57		61


Triggered Value : 10
Communication Time (seconds) : 0.131906
Decryption Time (seconds) : 0.030851
Total Messages with server: 117
Total Activations per Message: 3
Total Activations : 353
------------------------------------------------------
Iteration : 61
Logged Time : 				Wed 2019-10-16 19:24:41
Event Occured Time : 		Wed 2019-10-16 19:24:41

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
8		54:bf:64:91:f8:8a		118.139.135.57		61
3		54:bf:64:91:f8:8a		118.139.135.57		61
11		54:bf:64:91:f8:8a		118.139.135.57		61


Triggered Value : 4
Communication Time (seconds) : 0.018230
Decryption Time (seconds) : 0.009113
Total Messages with server: 118
Total Activations per Message: 3
Total Activations : 356
------------------------------------------------------
Iteration : 63
Logged Time : 				Wed 2019-10-16 19:24:43
Event Occured Time : 		Wed 2019-10-16 19:24:43

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
11		54:bf:64:91:f8:8a		118.139.135.57		63
6		54:bf:64:91:f8:8a		118.139.135.57		63
14		54:bf:64:91:f8:8a		118.139.135.57		63


Triggered Value : 4
Communication Time (seconds) : 0.033815
Decryption Time (seconds) : 0.011087
Total Messages with server: 119
Total Activations per Message: 3
Total Activations : 359
------------------------------------------------------
Iteration : 63
Logged Time : 				Wed 2019-10-16 19:24:43
Event Occured Time : 		Wed 2019-10-16 19:24:43

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		63
3		54:bf:64:91:f8:8a		118.139.135.57		63
11		54:bf:64:91:f8:8a		118.139.135.57		63


Triggered Value : 4
Communication Time (seconds) : 0.030923
Decryption Time (seconds) : 0.009668
Total Messages with server: 120
Total Activations per Message: 3
Total Activations : 362
------------------------------------------------------
Iteration : 64
Logged Time : 				Wed 2019-10-16 19:24:44
Event Occured Time : 		Wed 2019-10-16 19:24:44

Activated Node
5		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		63
1		54:bf:64:91:f8:8a		118.139.135.57		64
9		54:bf:64:91:f8:8a		118.139.135.57		63


Triggered Value : 10
Communication Time (seconds) : 0.080739
Decryption Time (seconds) : 0.015989
Total Messages with server: 121
Total Activations per Message: 3
Total Activations : 365
------------------------------------------------------
Iteration : 64
Logged Time : 				Wed 2019-10-16 19:24:44
Event Occured Time : 		Wed 2019-10-16 19:24:44

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		63
10		54:bf:64:91:f8:8a		118.139.135.57		64
18		54:bf:64:91:f8:8a		118.139.135.57		63


Triggered Value : 1
Communication Time (seconds) : 0.024259
Decryption Time (seconds) : 0.009638
Total Messages with server: 122
Total Activations per Message: 3
Total Activations : 368
------------------------------------------------------
Iteration : 66
Logged Time : 				Wed 2019-10-16 19:24:47
Event Occured Time : 		Wed 2019-10-16 19:24:47

Activated Node
3		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
2		54:bf:64:91:f8:8a		118.139.135.57		66
4		54:bf:64:91:f8:8a		118.139.135.57		65
7		54:bf:64:91:f8:8a		118.139.135.57		66


Triggered Value : 4
Communication Time (seconds) : 0.087579
Decryption Time (seconds) : 0.014050
Total Messages with server: 123
Total Activations per Message: 3
Total Activations : 371
------------------------------------------------------
Iteration : 65
Logged Time : 				Wed 2019-10-16 19:24:47
Event Occured Time : 		Wed 2019-10-16 19:24:47

Activated Node
8		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
7		54:bf:64:91:f8:8a		118.139.135.57		65
4		54:bf:64:91:f8:8a		118.139.135.57		65
12		54:bf:64:91:f8:8a		118.139.135.57		65


Triggered Value : 4
Communication Time (seconds) : 0.114558
Decryption Time (seconds) : 0.040630
Total Messages with server: 124
Total Activations per Message: 3
Total Activations : 374
------------------------------------------------------
Iteration : 66
Logged Time : 				Wed 2019-10-16 19:24:47
Event Occured Time : 		Wed 2019-10-16 19:24:47

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		65
16		54:bf:64:91:f8:8a		118.139.135.57		66
19		54:bf:64:91:f8:8a		118.139.135.57		65


Triggered Value : 3
Communication Time (seconds) : 0.031095
Decryption Time (seconds) : 0.009706
Total Messages with server: 125
Total Activations per Message: 3
Total Activations : 377
------------------------------------------------------
Iteration : 66
Logged Time : 				Wed 2019-10-16 19:24:47
Event Occured Time : 		Wed 2019-10-16 19:24:47

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
7		54:bf:64:91:f8:8a		118.139.135.57		66
2		54:bf:64:91:f8:8a		118.139.135.57		66
10		54:bf:64:91:f8:8a		118.139.135.57		66


Triggered Value : 4
Communication Time (seconds) : 0.025783
Decryption Time (seconds) : 0.007455
Total Messages with server: 126
Total Activations per Message: 3
Total Activations : 380
------------------------------------------------------
Iteration : 66
Logged Time : 				Wed 2019-10-16 19:24:47
Event Occured Time : 		Wed 2019-10-16 19:24:47

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		66
7		54:bf:64:91:f8:8a		118.139.135.57		66
15		54:bf:64:91:f8:8a		118.139.135.57		66


Triggered Value : 4
Communication Time (seconds) : 0.035047
Decryption Time (seconds) : 0.006111
Total Messages with server: 127
Total Activations per Message: 3
Total Activations : 383
------------------------------------------------------
Iteration : 67
Logged Time : 				Wed 2019-10-16 19:24:48
Event Occured Time : 		Wed 2019-10-16 19:24:48

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		67
12		54:bf:64:91:f8:8a		118.139.135.57		67
7		54:bf:64:91:f8:8a		118.139.135.57		67


Triggered Value : 2
Communication Time (seconds) : 0.026135
Decryption Time (seconds) : 0.008321
Total Messages with server: 128
Total Activations per Message: 3
Total Activations : 386
------------------------------------------------------
Iteration : 67
Logged Time : 				Wed 2019-10-16 19:24:48
Event Occured Time : 		Wed 2019-10-16 19:24:48

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		66
15		54:bf:64:91:f8:8a		118.139.135.57		67
18		54:bf:64:91:f8:8a		118.139.135.57		66


Triggered Value : 3
Communication Time (seconds) : 0.018014
Decryption Time (seconds) : 0.008098
Total Messages with server: 129
Total Activations per Message: 3
Total Activations : 389
------------------------------------------------------
Iteration : 68
Logged Time : 				Wed 2019-10-16 19:24:51
Event Occured Time : 		Wed 2019-10-16 19:24:51

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		68
11		54:bf:64:91:f8:8a		118.139.135.57		68
6		54:bf:64:91:f8:8a		118.139.135.57		68


Triggered Value : 2
Communication Time (seconds) : 0.017758
Decryption Time (seconds) : 0.008214
Total Messages with server: 130
Total Activations per Message: 3
Total Activations : 392
------------------------------------------------------
Iteration : 70
Logged Time : 				Wed 2019-10-16 19:24:53
Event Occured Time : 		Wed 2019-10-16 19:24:52

Activated Node
9		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		69
5		54:bf:64:91:f8:8a		118.139.135.57		70
13		54:bf:64:91:f8:8a		118.139.135.57		69


Triggered Value : 4
Communication Time (seconds) : 0.107133
Decryption Time (seconds) : 0.022323
Total Messages with server: 131
Total Activations per Message: 3
Total Activations : 395
------------------------------------------------------
Iteration : 70
Logged Time : 				Wed 2019-10-16 19:24:53
Event Occured Time : 		Wed 2019-10-16 19:24:53

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		70
7		54:bf:64:91:f8:8a		118.139.135.57		70
10		54:bf:64:91:f8:8a		118.139.135.57		70


Triggered Value : 4
Communication Time (seconds) : 0.048426
Decryption Time (seconds) : 0.013998
Total Messages with server: 132
Total Activations per Message: 3
Total Activations : 398
------------------------------------------------------
Iteration : 70
Logged Time : 				Wed 2019-10-16 19:24:53
Event Occured Time : 		Wed 2019-10-16 19:24:53

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		69
11		54:bf:64:91:f8:8a		118.139.135.57		70
14		54:bf:64:91:f8:8a		118.139.135.57		69


Triggered Value : 3
Communication Time (seconds) : 0.018764
Decryption Time (seconds) : 0.008635
Total Messages with server: 133
Total Activations per Message: 3
Total Activations : 401
------------------------------------------------------
Iteration : 70
Logged Time : 				Wed 2019-10-16 19:24:53
Event Occured Time : 		Wed 2019-10-16 19:24:53

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		70
12		54:bf:64:91:f8:8a		118.139.135.57		70
7		54:bf:64:91:f8:8a		118.139.135.57		70


Triggered Value : 4
Communication Time (seconds) : 0.027075
Decryption Time (seconds) : 0.007271
Total Messages with server: 134
Total Activations per Message: 3
Total Activations : 404
------------------------------------------------------
Iteration : 70
Logged Time : 				Wed 2019-10-16 19:24:53
Event Occured Time : 		Wed 2019-10-16 19:24:53

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
16		54:bf:64:91:f8:8a		118.139.135.57		70
11		54:bf:64:91:f8:8a		118.139.135.57		70
19		54:bf:64:91:f8:8a		118.139.135.57		70


Triggered Value : 3
Communication Time (seconds) : 0.044432
Decryption Time (seconds) : 0.006253
Total Messages with server: 135
Total Activations per Message: 3
Total Activations : 407
------------------------------------------------------
Iteration : 71
Logged Time : 				Wed 2019-10-16 19:24:54
Event Occured Time : 		Wed 2019-10-16 19:24:54

Activated Node
8		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
7		54:bf:64:91:f8:8a		118.139.135.57		70
4		54:bf:64:91:f8:8a		118.139.135.57		71
12		54:bf:64:91:f8:8a		118.139.135.57		70


Triggered Value : 4
Communication Time (seconds) : 0.052001
Decryption Time (seconds) : 0.013857
Total Messages with server: 136
Total Activations per Message: 3
Total Activations : 410
------------------------------------------------------
Iteration : 70
Logged Time : 				Wed 2019-10-16 19:24:54
Event Occured Time : 		Wed 2019-10-16 19:24:54

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		70
8		54:bf:64:91:f8:8a		118.139.135.57		70
3		54:bf:64:91:f8:8a		118.139.135.57		70


Triggered Value : 2
Communication Time (seconds) : 0.025465
Decryption Time (seconds) : 0.010194
Total Messages with server: 137
Total Activations per Message: 3
Total Activations : 413
------------------------------------------------------
Iteration : 70
Logged Time : 				Wed 2019-10-16 19:24:54
Event Occured Time : 		Wed 2019-10-16 19:24:54

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		70
7		54:bf:64:91:f8:8a		118.139.135.57		70
10		54:bf:64:91:f8:8a		118.139.135.57		70


Triggered Value : 4
Communication Time (seconds) : 0.048001
Decryption Time (seconds) : 0.009739
Total Messages with server: 138
Total Activations per Message: 3
Total Activations : 416
------------------------------------------------------
Iteration : 72
Logged Time : 				Wed 2019-10-16 19:24:56
Event Occured Time : 		Wed 2019-10-16 19:24:56

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
16		54:bf:64:91:f8:8a		118.139.135.57		72
11		54:bf:64:91:f8:8a		118.139.135.57		71
19		54:bf:64:91:f8:8a		118.139.135.57		72


Triggered Value : 3
Communication Time (seconds) : 0.029605
Decryption Time (seconds) : 0.010136
Total Messages with server: 139
Total Activations per Message: 3
Total Activations : 419
------------------------------------------------------
Iteration : 72
Logged Time : 				Wed 2019-10-16 19:24:56
Event Occured Time : 		Wed 2019-10-16 19:24:56

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		71
6		54:bf:64:91:f8:8a		118.139.135.57		72
14		54:bf:64:91:f8:8a		118.139.135.57		71


Triggered Value : 4
Communication Time (seconds) : 0.041516
Decryption Time (seconds) : 0.009635
Total Messages with server: 140
Total Activations per Message: 3
Total Activations : 422
------------------------------------------------------
Iteration : 73
Logged Time : 				Wed 2019-10-16 19:24:57
Event Occured Time : 		Wed 2019-10-16 19:24:57

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
8		54:bf:64:91:f8:8a		118.139.135.57		72
3		54:bf:64:91:f8:8a		118.139.135.57		73
11		54:bf:64:91:f8:8a		118.139.135.57		72


Triggered Value : 2
Communication Time (seconds) : 0.029566
Decryption Time (seconds) : 0.009664
Total Messages with server: 141
Total Activations per Message: 3
Total Activations : 425
------------------------------------------------------
Iteration : 73
Logged Time : 				Wed 2019-10-16 19:24:57
Event Occured Time : 		Wed 2019-10-16 19:24:57

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		72
7		54:bf:64:91:f8:8a		118.139.135.57		73
15		54:bf:64:91:f8:8a		118.139.135.57		72


Triggered Value : 4
Communication Time (seconds) : 0.020386
Decryption Time (seconds) : 0.009121
Total Messages with server: 142
Total Activations per Message: 3
Total Activations : 428
------------------------------------------------------
Iteration : 74
Logged Time : 				Wed 2019-10-16 19:24:58
Event Occured Time : 		Wed 2019-10-16 19:24:58

Activated Node
3		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
2		54:bf:64:91:f8:8a		118.139.135.57		73
4		54:bf:64:91:f8:8a		118.139.135.57		74
7		54:bf:64:91:f8:8a		118.139.135.57		73


Triggered Value : 4
Communication Time (seconds) : 0.083126
Decryption Time (seconds) : 0.011119
Total Messages with server: 143
Total Activations per Message: 3
Total Activations : 431
------------------------------------------------------
Iteration : 73
Logged Time : 				Wed 2019-10-16 19:24:59
Event Occured Time : 		Wed 2019-10-16 19:24:58

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		73
8		54:bf:64:91:f8:8a		118.139.135.57		73
3		54:bf:64:91:f8:8a		118.139.135.57		73


Triggered Value : 2
Communication Time (seconds) : 0.020771
Decryption Time (seconds) : 0.011067
Total Messages with server: 144
Total Activations per Message: 3
Total Activations : 434
------------------------------------------------------
Iteration : 75
Logged Time : 				Wed 2019-10-16 19:25:00
Event Occured Time : 		Wed 2019-10-16 19:25:00

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
8		54:bf:64:91:f8:8a		118.139.135.57		74
3		54:bf:64:91:f8:8a		118.139.135.57		75
11		54:bf:64:91:f8:8a		118.139.135.57		74


Triggered Value : 4
Communication Time (seconds) : 0.043913
Decryption Time (seconds) : 0.012197
Total Messages with server: 145
Total Activations per Message: 3
Total Activations : 437
------------------------------------------------------
Iteration : 76
Logged Time : 				Wed 2019-10-16 19:25:01
Event Occured Time : 		Wed 2019-10-16 19:25:01

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		76
12		54:bf:64:91:f8:8a		118.139.135.57		75
7		54:bf:64:91:f8:8a		118.139.135.57		76


Triggered Value : 2
Communication Time (seconds) : 0.022956
Decryption Time (seconds) : 0.011917
Total Messages with server: 146
Total Activations per Message: 3
Total Activations : 440
------------------------------------------------------
Iteration : 77
Logged Time : 				Wed 2019-10-16 19:25:03
Event Occured Time : 		Wed 2019-10-16 19:25:03

Activated Node
3		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
2		54:bf:64:91:f8:8a		118.139.135.57		76
4		54:bf:64:91:f8:8a		118.139.135.57		77
7		54:bf:64:91:f8:8a		118.139.135.57		76


Triggered Value : 2
Communication Time (seconds) : 0.078207
Decryption Time (seconds) : 0.043696
Total Messages with server: 147
Total Activations per Message: 3
Total Activations : 443
------------------------------------------------------
Iteration : 78
Logged Time : 				Wed 2019-10-16 19:25:06
Event Occured Time : 		Wed 2019-10-16 19:25:06

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
16		54:bf:64:91:f8:8a		118.139.135.57		78
11		54:bf:64:91:f8:8a		118.139.135.57		78
19		54:bf:64:91:f8:8a		118.139.135.57		78


Triggered Value : 4
Communication Time (seconds) : 0.022484
Decryption Time (seconds) : 0.010797
Total Messages with server: 148
Total Activations per Message: 3
Total Activations : 446
------------------------------------------------------
Iteration : 83
Logged Time : 				Wed 2019-10-16 19:25:12
Event Occured Time : 		Wed 2019-10-16 19:25:11

Activated Node
8		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
7		54:bf:64:91:f8:8a		118.139.135.57		82
4		54:bf:64:91:f8:8a		118.139.135.57		83
12		54:bf:64:91:f8:8a		118.139.135.57		82


Triggered Value : 5
Communication Time (seconds) : 0.081688
Decryption Time (seconds) : 0.027525
Total Messages with server: 149
Total Activations per Message: 3
Total Activations : 449
------------------------------------------------------
Iteration : 83
Logged Time : 				Wed 2019-10-16 19:25:13
Event Occured Time : 		Wed 2019-10-16 19:25:13

Activated Node
3		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
2		54:bf:64:91:f8:8a		118.139.135.57		83
4		54:bf:64:91:f8:8a		118.139.135.57		83
7		54:bf:64:91:f8:8a		118.139.135.57		83


Triggered Value : 5
Communication Time (seconds) : 0.061701
Decryption Time (seconds) : 0.009702
Total Messages with server: 150
Total Activations per Message: 3
Total Activations : 452
------------------------------------------------------
Iteration : 86
Logged Time : 				Wed 2019-10-16 19:25:16
Event Occured Time : 		Wed 2019-10-16 19:25:16

Activated Node
16		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
15		54:bf:64:91:f8:8a		118.139.135.57		86
12		54:bf:64:91:f8:8a		118.139.135.57		86
20		54:bf:64:91:f8:8a		118.139.135.57		86


Triggered Value : 3
Communication Time (seconds) : 0.064144
Decryption Time (seconds) : 0.009908
Total Messages with server: 151
Total Activations per Message: 3
Total Activations : 455
------------------------------------------------------
Iteration : 86
Logged Time : 				Wed 2019-10-16 19:25:17
Event Occured Time : 		Wed 2019-10-16 19:25:17

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		86
12		54:bf:64:91:f8:8a		118.139.135.57		86
15		54:bf:64:91:f8:8a		118.139.135.57		86


Triggered Value : 3
Communication Time (seconds) : 0.026560
Decryption Time (seconds) : 0.011157
Total Messages with server: 152
Total Activations per Message: 3
Total Activations : 458
------------------------------------------------------
Iteration : 86
Logged Time : 				Wed 2019-10-16 19:25:17
Event Occured Time : 		Wed 2019-10-16 19:25:17

Activated Node
19		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
18		54:bf:64:91:f8:8a		118.139.135.57		86
20		54:bf:64:91:f8:8a		118.139.135.57		86
15		54:bf:64:91:f8:8a		118.139.135.57		86


Triggered Value : 3
Communication Time (seconds) : 0.036443
Decryption Time (seconds) : 0.009659
Total Messages with server: 153
Total Activations per Message: 3
Total Activations : 461
------------------------------------------------------
Iteration : 89
Logged Time : 				Wed 2019-10-16 19:25:20
Event Occured Time : 		Wed 2019-10-16 19:25:20

Activated Node
5		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		89
1		54:bf:64:91:f8:8a		118.139.135.57		89
9		54:bf:64:91:f8:8a		118.139.135.57		89


Triggered Value : 5
Communication Time (seconds) : 0.098205
Decryption Time (seconds) : 0.030312
Total Messages with server: 154
Total Activations per Message: 3
Total Activations : 464
------------------------------------------------------
Iteration : 89
Logged Time : 				Wed 2019-10-16 19:25:20
Event Occured Time : 		Wed 2019-10-16 19:25:20

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		89
6		54:bf:64:91:f8:8a		118.139.135.57		89
14		54:bf:64:91:f8:8a		118.139.135.57		89


Triggered Value : 5
Communication Time (seconds) : 0.014270
Decryption Time (seconds) : 0.008208
Total Messages with server: 155
Total Activations per Message: 3
Total Activations : 467
------------------------------------------------------
Iteration : 91
Logged Time : 				Wed 2019-10-16 19:25:23
Event Occured Time : 		Wed 2019-10-16 19:25:23

Activated Node
3		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
2		54:bf:64:91:f8:8a		118.139.135.57		90
4		54:bf:64:91:f8:8a		118.139.135.57		91
7		54:bf:64:91:f8:8a		118.139.135.57		90


Triggered Value : 5
Communication Time (seconds) : 0.086856
Decryption Time (seconds) : 0.010202
Total Messages with server: 156
Total Activations per Message: 3
Total Activations : 470
------------------------------------------------------
Iteration : 91
Logged Time : 				Wed 2019-10-16 19:25:23
Event Occured Time : 		Wed 2019-10-16 19:25:23

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		91
2		54:bf:64:91:f8:8a		118.139.135.57		91
10		54:bf:64:91:f8:8a		118.139.135.57		91


Triggered Value : 5
Communication Time (seconds) : 0.034066
Decryption Time (seconds) : 0.011544
Total Messages with server: 157
Total Activations per Message: 3
Total Activations : 473
------------------------------------------------------
Iteration : 90
Logged Time : 				Wed 2019-10-16 19:25:23
Event Occured Time : 		Wed 2019-10-16 19:25:23

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		90
7		54:bf:64:91:f8:8a		118.139.135.57		90
15		54:bf:64:91:f8:8a		118.139.135.57		90


Triggered Value : 5
Communication Time (seconds) : 0.027472
Decryption Time (seconds) : 0.007815
Total Messages with server: 158
Total Activations per Message: 3
Total Activations : 476
------------------------------------------------------
Iteration : 92
Logged Time : 				Wed 2019-10-16 19:25:25
Event Occured Time : 		Wed 2019-10-16 19:25:24

Activated Node
9		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		92
5		54:bf:64:91:f8:8a		118.139.135.57		92
13		54:bf:64:91:f8:8a		118.139.135.57		92


Triggered Value : 5
Communication Time (seconds) : 0.077408
Decryption Time (seconds) : 0.010238
Total Messages with server: 159
Total Activations per Message: 3
Total Activations : 479
------------------------------------------------------
Iteration : 92
Logged Time : 				Wed 2019-10-16 19:25:25
Event Occured Time : 		Wed 2019-10-16 19:25:25

Activated Node
2		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
1		54:bf:64:91:f8:8a		118.139.135.57		91
3		54:bf:64:91:f8:8a		118.139.135.57		92
6		54:bf:64:91:f8:8a		118.139.135.57		91


Triggered Value : 6
Communication Time (seconds) : 0.024572
Decryption Time (seconds) : 0.011062
Total Messages with server: 160
Total Activations per Message: 3
Total Activations : 482
------------------------------------------------------
Iteration : 92
Logged Time : 				Wed 2019-10-16 19:25:25
Event Occured Time : 		Wed 2019-10-16 19:25:25

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		92
2		54:bf:64:91:f8:8a		118.139.135.57		92
10		54:bf:64:91:f8:8a		118.139.135.57		92


Triggered Value : 5
Communication Time (seconds) : 0.017328
Decryption Time (seconds) : 0.008230
Total Messages with server: 161
Total Activations per Message: 3
Total Activations : 485
------------------------------------------------------
Iteration : 92
Logged Time : 				Wed 2019-10-16 19:25:26
Event Occured Time : 		Wed 2019-10-16 19:25:26

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
7		54:bf:64:91:f8:8a		118.139.135.57		92
2		54:bf:64:91:f8:8a		118.139.135.57		92
10		54:bf:64:91:f8:8a		118.139.135.57		92


Triggered Value : 5
Communication Time (seconds) : 0.030129
Decryption Time (seconds) : 0.009052
Total Messages with server: 162
Total Activations per Message: 3
Total Activations : 488
------------------------------------------------------
Iteration : 94
Logged Time : 				Wed 2019-10-16 19:25:28
Event Occured Time : 		Wed 2019-10-16 19:25:27

Activated Node
5		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		94
1		54:bf:64:91:f8:8a		118.139.135.57		94
9		54:bf:64:91:f8:8a		118.139.135.57		94


Triggered Value : 5
Communication Time (seconds) : 0.107805
Decryption Time (seconds) : 0.019994
Total Messages with server: 163
Total Activations per Message: 3
Total Activations : 491
------------------------------------------------------
Iteration : 94
Logged Time : 				Wed 2019-10-16 19:25:28
Event Occured Time : 		Wed 2019-10-16 19:25:28

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		94
6		54:bf:64:91:f8:8a		118.139.135.57		94
14		54:bf:64:91:f8:8a		118.139.135.57		94


Triggered Value : 5
Communication Time (seconds) : 0.016628
Decryption Time (seconds) : 0.007498
Total Messages with server: 164
Total Activations per Message: 3
Total Activations : 494
------------------------------------------------------
Iteration : 95
Logged Time : 				Wed 2019-10-16 19:25:29
Event Occured Time : 		Wed 2019-10-16 19:25:29

Activated Node
19		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
18		54:bf:64:91:f8:8a		118.139.135.57		95
20		54:bf:64:91:f8:8a		118.139.135.57		94
15		54:bf:64:91:f8:8a		118.139.135.57		95


Triggered Value : 5
Communication Time (seconds) : 0.042721
Decryption Time (seconds) : 0.010862
Total Messages with server: 165
Total Activations per Message: 3
Total Activations : 497
------------------------------------------------------
Iteration : 94
Logged Time : 				Wed 2019-10-16 19:25:29
Event Occured Time : 		Wed 2019-10-16 19:25:29

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		94
8		54:bf:64:91:f8:8a		118.139.135.57		94
11		54:bf:64:91:f8:8a		118.139.135.57		94


Triggered Value : 1
Communication Time (seconds) : 0.023296
Decryption Time (seconds) : 0.011606
Total Messages with server: 166
Total Activations per Message: 3
Total Activations : 500
------------------------------------------------------
Iteration : 94
Logged Time : 				Wed 2019-10-16 19:25:29
Event Occured Time : 		Wed 2019-10-16 19:25:29

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		94
6		54:bf:64:91:f8:8a		118.139.135.57		94
14		54:bf:64:91:f8:8a		118.139.135.57		94


Triggered Value : 5
Communication Time (seconds) : 0.045426
Decryption Time (seconds) : 0.009627
Total Messages with server: 167
Total Activations per Message: 3
Total Activations : 503
------------------------------------------------------
Iteration : 95
Logged Time : 				Wed 2019-10-16 19:25:31
Event Occured Time : 		Wed 2019-10-16 19:25:30

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
12		54:bf:64:91:f8:8a		118.139.135.57		95
7		54:bf:64:91:f8:8a		118.139.135.57		95
15		54:bf:64:91:f8:8a		118.139.135.57		95


Triggered Value : 5
Communication Time (seconds) : 0.019658
Decryption Time (seconds) : 0.009639
Total Messages with server: 168
Total Activations per Message: 3
Total Activations : 506
------------------------------------------------------
Iteration : 95
Logged Time : 				Wed 2019-10-16 19:25:31
Event Occured Time : 		Wed 2019-10-16 19:25:30

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
8		54:bf:64:91:f8:8a		118.139.135.57		95
3		54:bf:64:91:f8:8a		118.139.135.57		95
11		54:bf:64:91:f8:8a		118.139.135.57		95


Triggered Value : 10
Communication Time (seconds) : 0.032200
Decryption Time (seconds) : 0.009085
Total Messages with server: 169
Total Activations per Message: 3
Total Activations : 509
------------------------------------------------------
Iteration : 97
Logged Time : 				Wed 2019-10-16 19:25:32
Event Occured Time : 		Wed 2019-10-16 19:25:32

Activated Node
9		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		97
5		54:bf:64:91:f8:8a		118.139.135.57		97
13		54:bf:64:91:f8:8a		118.139.135.57		97


Triggered Value : 5
Communication Time (seconds) : 0.104984
Decryption Time (seconds) : 0.015997
Total Messages with server: 170
Total Activations per Message: 3
Total Activations : 512
------------------------------------------------------
Iteration : 97
Logged Time : 				Wed 2019-10-16 19:25:32
Event Occured Time : 		Wed 2019-10-16 19:25:32

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		97
2		54:bf:64:91:f8:8a		118.139.135.57		97
10		54:bf:64:91:f8:8a		118.139.135.57		97


Triggered Value : 5
Communication Time (seconds) : 0.013993
Decryption Time (seconds) : 0.007874
Total Messages with server: 171
Total Activations per Message: 3
Total Activations : 515
------------------------------------------------------
Iteration : 97
Logged Time : 				Wed 2019-10-16 19:25:33
Event Occured Time : 		Wed 2019-10-16 19:25:33

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
8		54:bf:64:91:f8:8a		118.139.135.57		97
3		54:bf:64:91:f8:8a		118.139.135.57		97
11		54:bf:64:91:f8:8a		118.139.135.57		97


Triggered Value : 6
Communication Time (seconds) : 0.017770
Decryption Time (seconds) : 0.008098
Total Messages with server: 172
Total Activations per Message: 3
Total Activations : 518
------------------------------------------------------
Iteration : 98
Logged Time : 				Wed 2019-10-16 19:25:35
Event Occured Time : 		Wed 2019-10-16 19:25:35

Activated Node
8		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
7		54:bf:64:91:f8:8a		118.139.135.57		98
4		54:bf:64:91:f8:8a		118.139.135.57		98
12		54:bf:64:91:f8:8a		118.139.135.57		98


Triggered Value : 5
Communication Time (seconds) : 0.068966
Decryption Time (seconds) : 0.009903
Total Messages with server: 173
Total Activations per Message: 3
Total Activations : 521
------------------------------------------------------
Iteration : 98
Logged Time : 				Wed 2019-10-16 19:25:35
Event Occured Time : 		Wed 2019-10-16 19:25:35

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
12		54:bf:64:91:f8:8a		118.139.135.57		98
7		54:bf:64:91:f8:8a		118.139.135.57		98
15		54:bf:64:91:f8:8a		118.139.135.57		98


Triggered Value : 10
Communication Time (seconds) : 0.023018
Decryption Time (seconds) : 0.011855
Total Messages with server: 174
Total Activations per Message: 3
Total Activations : 524
------------------------------------------------------
Iteration : 99
Logged Time : 				Wed 2019-10-16 19:25:35
Event Occured Time : 		Wed 2019-10-16 19:25:35

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		99
16		54:bf:64:91:f8:8a		118.139.135.57		98
19		54:bf:64:91:f8:8a		118.139.135.57		99


Triggered Value : 2
Communication Time (seconds) : 0.050255
Decryption Time (seconds) : 0.010253
Total Messages with server: 175
Total Activations per Message: 3
Total Activations : 527
------------------------------------------------------
Iteration : 99
Logged Time : 				Wed 2019-10-16 19:25:35
Event Occured Time : 		Wed 2019-10-16 19:25:35

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		99
11		54:bf:64:91:f8:8a		118.139.135.57		99
6		54:bf:64:91:f8:8a		118.139.135.57		99


Triggered Value : 6
Communication Time (seconds) : 0.037296
Decryption Time (seconds) : 0.009246
Total Messages with server: 176
Total Activations per Message: 3
Total Activations : 530
------------------------------------------------------
Iteration : 99
Logged Time : 				Wed 2019-10-16 19:25:35
Event Occured Time : 		Wed 2019-10-16 19:25:35

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		99
8		54:bf:64:91:f8:8a		118.139.135.57		98
11		54:bf:64:91:f8:8a		118.139.135.57		99


Triggered Value : 6
Communication Time (seconds) : 0.033395
Decryption Time (seconds) : 0.008252
Total Messages with server: 177
Total Activations per Message: 3
Total Activations : 533


------------------------------------------------------
------------------------------------------------------
Total Simulation Time (seconds) : 144.951117
Total Events detected : 177
Total Messages with the base station (including termination signal): 197
Total Messages between sensor nodes : 8000
Total Messages though the network (including termination signal): 8197
Total Activations : 533

Total Activations per Node: 
	Rank 1 : 0
	Rank 2 : 3
	Rank 3 : 13
	Rank 4 : 0
	Rank 5 : 7
	Rank 6 : 25
	Rank 7 : 20
	Rank 8 : 5
	Rank 9 : 11
	Rank 10 : 26
	Rank 11 : 20
	Rank 12 : 1
	Rank 13 : 5
	Rank 14 : 15
	Rank 15 : 14
	Rank 16 : 4
	Rank 17 : 0
	Rank 18 : 3
	Rank 19 : 5
	Rank 20 : 0


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/dynamic/nodes/10.csv <==
0.021049
0.008552
0.007577
0.012962
0.016022
0.010867
0.019667
0.017332
0.007747
0.009813
0.014182
0.007717
0.010031
0.009029
0.008552
0.020302
0.018657
0.024354
0.022711
0.009511
0.010113
0.031078
0.006035
0.009115
0.029421
0.019377


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/dynamic/nodes/11.csv <==
0.031487
0.018326
0.010984
0.007780
0.009906
0.011021
0.034408
0.030759
0.009076
0.010694
0.007771
0.018293
0.017793
0.012329
0.009293
0.011010
0.010628
0.014493
0.010001
0.011143


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/dynamic/nodes/12.csv <==
0.046845


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/dynamic/nodes/13.csv <==
0.075934
0.083571
0.055777
0.067402
0.090526


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/dynamic/nodes/14.csv <==
0.009152
0.011780
0.016027
0.010776
0.009589
0.017220
0.011367
0.010133
0.007840
0.022953
0.011442
0.009047
0.011770
0.014605
0.009882


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/dynamic/nodes/15.csv <==
0.014432
0.009646
0.008778
0.007778
0.037720
0.009316
0.011007
0.010882
0.021892
0.021362
0.026002
0.019450
0.011665
0.039978


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/dynamic/nodes/16.csv <==
0.076763
0.071981
0.097889
0.040500


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/dynamic/nodes/18.csv <==
0.021993
0.009866
0.041604


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/dynamic/nodes/19.csv <==
0.040147
0.030151
0.018932
0.025376
0.031842


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/dynamic/nodes/2.csv <==
0.037648
0.046286
0.013476


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/dynamic/nodes/3.csv <==
0.047153
0.043979
0.068266
0.046167
0.028854
0.067118
0.059354
0.028066
0.073482
0.067980
0.034491
0.045718
0.075928


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/dynamic/nodes/5.csv <==
0.059937
0.076738
0.078779
0.090296
0.058531
0.067848
0.085596


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/dynamic/nodes/6.csv <==
0.012424
0.013199
0.022629
0.008810
0.019245
0.018534
0.024005
0.032478
0.009114
0.021050
0.014501
0.014408
0.008912
0.013080
0.010399
0.026585
0.011869
0.010600
0.013250
0.034402
0.038249
0.022501
0.009087
0.021056
0.006103


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/dynamic/nodes/7.csv <==
0.010741
0.026089
0.016219
0.010885
0.035367
0.013096
0.027151
0.038143
0.014459
0.038032
0.009104
0.010164
0.015244
0.019881
0.009676
0.031688
0.011662
0.017534
0.009654
0.013223


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/dynamic/nodes/8.csv <==
0.054179
0.072525
0.038109
0.054138
0.059008


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/dynamic/nodes/9.csv <==
0.045735
0.051771
0.032360
0.074621
0.099971
0.111971
0.105234
0.101041
0.084773
0.063394
0.088971


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/dynamic/stats.csv <==
1,3,3,1,0.075003,0.006067
1,6,3,2,0.092091,0.009704
2,9,3,3,0.060155,0.019949
2,12,3,4,0.035038,0.008582
3,15,3,5,0.025419,0.006933
4,18,3,6,0.084239,0.033865
4,21,3,7,0.040053,0.027587
4,24,3,8,0.017728,0.009160
4,27,3,9,0.015242,0.007637
6,30,3,10,0.021562,0.008575
6,33,3,11,0.024323,0.007161
6,36,3,12,0.035684,0.009569
7,39,3,13,0.022036,0.008813
6,42,3,14,0.027869,0.007439
8,45,3,15,0.026251,0.010210
8,48,3,16,0.030522,0.007872
9,51,3,17,0.019086,0.010255
10,54,3,18,0.089056,0.041855
9,57,3,19,0.018780,0.009113
11,60,3,20,0.033504,0.017254
10,63,3,21,0.016663,0.007866
12,66,3,22,0.092139,0.012165
12,69,3,23,0.018737,0.007850
12,72,3,24,0.093229,0.009626
14,75,3,25,0.090778,0.046773
14,79,4,26,0.054185,0.011843
14,82,3,27,0.029739,0.010587
14,85,3,28,0.015438,0.007648
15,88,3,29,0.021828,0.011020
14,91,3,30,0.031616,0.010070
16,94,3,31,0.078615,0.010329
16,97,3,32,0.028419,0.009869
15,100,3,33,0.025185,0.008235
17,103,3,34,0.075794,0.015985
16,106,3,35,0.099958,0.035993
16,109,3,36,0.085258,0.023936
17,112,3,37,0.023167,0.012252
17,115,3,38,0.091639,0.014872
17,118,3,39,0.031599,0.011893
18,121,3,40,0.086914,0.010905
18,124,3,41,0.032738,0.014380
19,127,3,42,0.026447,0.007860
20,130,3,43,0.065756,0.009950
20,133,3,44,0.025866,0.008612
20,136,3,45,0.039679,0.007937
22,139,3,46,0.091246,0.044351
22,142,3,47,0.048777,0.011026
21,145,3,48,0.054346,0.008322
22,148,3,49,0.030195,0.007493
22,151,3,50,0.029052,0.006063
24,154,3,51,0.020880,0.011526
24,157,3,52,0.015764,0.007983
26,160,3,53,0.095905,0.024512
26,163,3,54,0.018393,0.008567
27,166,3,55,0.050867,0.012224
27,169,3,56,0.019247,0.009086
29,172,3,57,0.036072,0.011072
29,175,3,58,0.042112,0.009605
29,178,3,59,0.018708,0.007690
30,181,3,60,0.016969,0.009146
32,184,3,61,0.016395,0.006469
33,187,3,62,0.017480,0.006442
34,190,3,63,0.020642,0.009735
34,193,3,64,0.019208,0.009114
36,196,3,65,0.057765,0.037369
36,199,3,66,0.039120,0.024910
35,202,3,67,0.051839,0.010184
35,205,3,68,0.028055,0.008247
35,208,3,69,0.020755,0.008260
36,211,3,70,0.030418,0.009079
37,214,3,71,0.041684,0.014520
38,217,3,72,0.040200,0.011308
38,220,3,73,0.025735,0.011210
40,223,3,74,0.015778,0.008042
41,226,3,75,0.117192,0.026623
41,229,3,76,0.017729,0.007674
42,232,3,77,0.046953,0.012508
43,235,3,78,0.026610,0.012183
44,238,3,79,0.110294,0.016774
44,241,3,80,0.040922,0.010148
45,244,3,81,0.079998,0.047607
45,247,3,82,0.018588,0.009663
45,250,3,83,0.050663,0.012484
46,253,3,84,0.080097,0.012950
47,256,3,85,0.128389,0.038056
47,259,3,86,0.017062,0.008004
47,262,3,87,0.069259,0.009883
48,265,3,88,0.066171,0.024899
47,268,3,89,0.021129,0.008014
49,271,3,90,0.016733,0.007617
51,274,3,91,0.022300,0.011855
51,277,3,92,0.023460,0.010102
50,280,3,93,0.018093,0.009025
52,283,3,94,0.015236,0.006171
52,286,3,95,0.107850,0.009922
54,289,3,96,0.029564,0.010595
54,292,3,97,0.091806,0.037581
55,295,3,98,0.038827,0.018501
54,298,3,99,0.031602,0.009683
55,301,3,100,0.029935,0.008958
56,304,3,101,0.117062,0.042400
57,307,3,102,0.134753,0.034741
57,310,3,103,0.054008,0.012370
58,313,3,104,0.035349,0.007719
58,316,3,105,0.033263,0.006426
58,319,3,106,0.037033,0.006323
58,323,4,107,0.021837,0.009943
58,326,3,108,0.020072,0.008274
59,329,3,109,0.124415,0.011372
60,332,3,110,0.020878,0.010264
60,335,3,111,0.047613,0.011105
60,338,3,112,0.017485,0.009701
61,341,3,113,0.163246,0.057095
61,344,3,114,0.037447,0.013076
61,347,3,115,0.047630,0.007859
61,350,3,116,0.093310,0.046990
62,353,3,117,0.131906,0.030851
61,356,3,118,0.018230,0.009113
63,359,3,119,0.033815,0.011087
63,362,3,120,0.030923,0.009668
64,365,3,121,0.080739,0.015989
64,368,3,122,0.024259,0.009638
66,371,3,123,0.087579,0.014050
65,374,3,124,0.114558,0.040630
66,377,3,125,0.031095,0.009706
66,380,3,126,0.025783,0.007455
66,383,3,127,0.035047,0.006111
67,386,3,128,0.026135,0.008321
67,389,3,129,0.018014,0.008098
68,392,3,130,0.017758,0.008214
70,395,3,131,0.107133,0.022323
70,398,3,132,0.048426,0.013998
70,401,3,133,0.018764,0.008635
70,404,3,134,0.027075,0.007271
70,407,3,135,0.044432,0.006253
71,410,3,136,0.052001,0.013857
70,413,3,137,0.025465,0.010194
70,416,3,138,0.048001,0.009739
72,419,3,139,0.029605,0.010136
72,422,3,140,0.041516,0.009635
73,425,3,141,0.029566,0.009664
73,428,3,142,0.020386,0.009121
74,431,3,143,0.083126,0.011119
73,434,3,144,0.020771,0.011067
75,437,3,145,0.043913,0.012197
76,440,3,146,0.022956,0.011917
77,443,3,147,0.078207,0.043696
78,446,3,148,0.022484,0.010797
83,449,3,149,0.081688,0.027525
83,452,3,150,0.061701,0.009702
86,455,3,151,0.064144,0.009908
86,458,3,152,0.026560,0.011157
86,461,3,153,0.036443,0.009659
89,464,3,154,0.098205,0.030312
89,467,3,155,0.014270,0.008208
91,470,3,156,0.086856,0.010202
91,473,3,157,0.034066,0.011544
90,476,3,158,0.027472,0.007815
92,479,3,159,0.077408,0.010238
92,482,3,160,0.024572,0.011062
92,485,3,161,0.017328,0.008230
92,488,3,162,0.030129,0.009052
94,491,3,163,0.107805,0.019994
94,494,3,164,0.016628,0.007498
95,497,3,165,0.042721,0.010862
94,500,3,166,0.023296,0.011606
94,503,3,167,0.045426,0.009627
95,506,3,168,0.019658,0.009639
95,509,3,169,0.032200,0.009085
97,512,3,170,0.104984,0.015997
97,515,3,171,0.013993,0.007874
97,518,3,172,0.017770,0.008098
98,521,3,173,0.068966,0.009903
98,524,3,174,0.023018,0.011855
99,527,3,175,0.050255,0.010253
99,530,3,176,0.037296,0.009246
99,533,3,177,0.033395,0.008252


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/no/log.txt <==
------------------------------------------------------
Iteration : 5
Logged Time : 				Wed 2019-10-16 19:10:37
Event Occured Time : 		Wed 2019-10-16 19:10:37

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		5
10		54:bf:64:91:f8:8a		118.139.135.57		4
18		54:bf:64:91:f8:8a		118.139.135.57		5


Triggered Value : 6
Communication Time (seconds) : 0.047863
Decryption Time (seconds) : 0.024079
Total Messages with server: 1
Total Activations per Message: 3
Total Activations : 3
------------------------------------------------------
Iteration : 4
Logged Time : 				Wed 2019-10-16 19:10:37
Event Occured Time : 		Wed 2019-10-16 19:10:37

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		4
7		54:bf:64:91:f8:8a		118.139.135.57		4
2		54:bf:64:91:f8:8a		118.139.135.57		4


Triggered Value : 10
Communication Time (seconds) : 0.045798
Decryption Time (seconds) : 0.022882
Total Messages with server: 2
Total Activations per Message: 3
Total Activations : 6
------------------------------------------------------
Iteration : 5
Logged Time : 				Wed 2019-10-16 19:10:37
Event Occured Time : 		Wed 2019-10-16 19:10:37

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		5
12		54:bf:64:91:f8:8a		118.139.135.57		4
15		54:bf:64:91:f8:8a		118.139.135.57		5


Triggered Value : 5
Communication Time (seconds) : 0.045221
Decryption Time (seconds) : 0.022319
Total Messages with server: 3
Total Activations per Message: 3
Total Activations : 9
------------------------------------------------------
Iteration : 7
Logged Time : 				Wed 2019-10-16 19:10:40
Event Occured Time : 		Wed 2019-10-16 19:10:40

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		6
3		54:bf:64:91:f8:8a		118.139.135.57		7
11		54:bf:64:91:f8:8a		118.139.135.57		6


Triggered Value : 10
Communication Time (seconds) : 0.045432
Decryption Time (seconds) : 0.022514
Total Messages with server: 4
Total Activations per Message: 3
Total Activations : 12
------------------------------------------------------
Iteration : 8
Logged Time : 				Wed 2019-10-16 19:10:42
Event Occured Time : 		Wed 2019-10-16 19:10:42

Activated Node
16		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
15		54:bf:64:91:f8:8a		118.139.135.57		8
12		54:bf:64:91:f8:8a		118.139.135.57		8
20		54:bf:64:91:f8:8a		118.139.135.57		8


Triggered Value : 3
Communication Time (seconds) : 0.045810
Decryption Time (seconds) : 0.022919
Total Messages with server: 5
Total Activations per Message: 3
Total Activations : 15
------------------------------------------------------
Iteration : 14
Logged Time : 				Wed 2019-10-16 19:10:50
Event Occured Time : 		Wed 2019-10-16 19:10:50

Activated Node
16		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
15		54:bf:64:91:f8:8a		118.139.135.57		14
12		54:bf:64:91:f8:8a		118.139.135.57		14
20		54:bf:64:91:f8:8a		118.139.135.57		14


Triggered Value : 4
Communication Time (seconds) : 0.064957
Decryption Time (seconds) : 0.022848
Total Messages with server: 6
Total Activations per Message: 3
Total Activations : 18
------------------------------------------------------
Iteration : 17
Logged Time : 				Wed 2019-10-16 19:10:54
Event Occured Time : 		Wed 2019-10-16 19:10:54

Activated Node
12		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
11		54:bf:64:91:f8:8a		118.139.135.57		17
8		54:bf:64:91:f8:8a		118.139.135.57		17
16		54:bf:64:91:f8:8a		118.139.135.57		17


Triggered Value : 4
Communication Time (seconds) : 0.060997
Decryption Time (seconds) : 0.022856
Total Messages with server: 7
Total Activations per Message: 3
Total Activations : 21
------------------------------------------------------
Iteration : 18
Logged Time : 				Wed 2019-10-16 19:10:55
Event Occured Time : 		Wed 2019-10-16 19:10:54

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		17
16		54:bf:64:91:f8:8a		118.139.135.57		18
19		54:bf:64:91:f8:8a		118.139.135.57		17


Triggered Value : 1
Communication Time (seconds) : 0.046466
Decryption Time (seconds) : 0.023563
Total Messages with server: 8
Total Activations per Message: 3
Total Activations : 24
------------------------------------------------------
Iteration : 18
Logged Time : 				Wed 2019-10-16 19:10:55
Event Occured Time : 		Wed 2019-10-16 19:10:54

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		18
8		54:bf:64:91:f8:8a		118.139.135.57		17
11		54:bf:64:91:f8:8a		118.139.135.57		18


Triggered Value : 4
Communication Time (seconds) : 0.051711
Decryption Time (seconds) : 0.022843
Total Messages with server: 9
Total Activations per Message: 3
Total Activations : 27
------------------------------------------------------
Iteration : 21
Logged Time : 				Wed 2019-10-16 19:10:58
Event Occured Time : 		Wed 2019-10-16 19:10:58

Activated Node
16		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
15		54:bf:64:91:f8:8a		118.139.135.57		21
12		54:bf:64:91:f8:8a		118.139.135.57		20
20		54:bf:64:91:f8:8a		118.139.135.57		21


Triggered Value : 4
Communication Time (seconds) : 0.072072
Decryption Time (seconds) : 0.029168
Total Messages with server: 10
Total Activations per Message: 3
Total Activations : 30
------------------------------------------------------
Iteration : 20
Logged Time : 				Wed 2019-10-16 19:10:58
Event Occured Time : 		Wed 2019-10-16 19:10:58

Activated Node
12		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
11		54:bf:64:91:f8:8a		118.139.135.57		20
8		54:bf:64:91:f8:8a		118.139.135.57		20
16		54:bf:64:91:f8:8a		118.139.135.57		20


Triggered Value : 11
Communication Time (seconds) : 0.078547
Decryption Time (seconds) : 0.022870
Total Messages with server: 11
Total Activations per Message: 3
Total Activations : 33
------------------------------------------------------
Iteration : 20
Logged Time : 				Wed 2019-10-16 19:10:59
Event Occured Time : 		Wed 2019-10-16 19:10:58

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
8		54:bf:64:91:f8:8a		118.139.135.57		20
3		54:bf:64:91:f8:8a		118.139.135.57		20
11		54:bf:64:91:f8:8a		118.139.135.57		20


Triggered Value : 3
Communication Time (seconds) : 0.045917
Decryption Time (seconds) : 0.022409
Total Messages with server: 12
Total Activations per Message: 3
Total Activations : 36
------------------------------------------------------
Iteration : 23
Logged Time : 				Wed 2019-10-16 19:11:01
Event Occured Time : 		Wed 2019-10-16 19:11:01

Activated Node
19		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
18		54:bf:64:91:f8:8a		118.139.135.57		23
20		54:bf:64:91:f8:8a		118.139.135.57		22
15		54:bf:64:91:f8:8a		118.139.135.57		23


Triggered Value : 3
Communication Time (seconds) : 0.045747
Decryption Time (seconds) : 0.022853
Total Messages with server: 13
Total Activations per Message: 3
Total Activations : 39
------------------------------------------------------
Iteration : 23
Logged Time : 				Wed 2019-10-16 19:11:03
Event Occured Time : 		Wed 2019-10-16 19:11:02

Activated Node
16		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
15		54:bf:64:91:f8:8a		118.139.135.57		23
12		54:bf:64:91:f8:8a		118.139.135.57		23
20		54:bf:64:91:f8:8a		118.139.135.57		23


Triggered Value : 11
Communication Time (seconds) : 0.081119
Decryption Time (seconds) : 0.038982
Total Messages with server: 14
Total Activations per Message: 3
Total Activations : 42
------------------------------------------------------
Iteration : 23
Logged Time : 				Wed 2019-10-16 19:11:03
Event Occured Time : 		Wed 2019-10-16 19:11:02

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		23
15		54:bf:64:91:f8:8a		118.139.135.57		23
18		54:bf:64:91:f8:8a		118.139.135.57		23


Triggered Value : 3
Communication Time (seconds) : 0.061671
Decryption Time (seconds) : 0.022852
Total Messages with server: 15
Total Activations per Message: 3
Total Activations : 45
------------------------------------------------------
Iteration : 24
Logged Time : 				Wed 2019-10-16 19:11:03
Event Occured Time : 		Wed 2019-10-16 19:11:02

Activated Node
12		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
11		54:bf:64:91:f8:8a		118.139.135.57		24
8		54:bf:64:91:f8:8a		118.139.135.57		23
16		54:bf:64:91:f8:8a		118.139.135.57		24


Triggered Value : 4
Communication Time (seconds) : 0.090897
Decryption Time (seconds) : 0.022859
Total Messages with server: 16
Total Activations per Message: 3
Total Activations : 48
------------------------------------------------------
Iteration : 23
Logged Time : 				Wed 2019-10-16 19:11:03
Event Occured Time : 		Wed 2019-10-16 19:11:03

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
12		54:bf:64:91:f8:8a		118.139.135.57		23
7		54:bf:64:91:f8:8a		118.139.135.57		23
15		54:bf:64:91:f8:8a		118.139.135.57		23


Triggered Value : 3
Communication Time (seconds) : 0.079842
Decryption Time (seconds) : 0.022702
Total Messages with server: 17
Total Activations per Message: 3
Total Activations : 51
------------------------------------------------------
Iteration : 24
Logged Time : 				Wed 2019-10-16 19:11:03
Event Occured Time : 		Wed 2019-10-16 19:11:03

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
16		54:bf:64:91:f8:8a		118.139.135.57		23
11		54:bf:64:91:f8:8a		118.139.135.57		24
19		54:bf:64:91:f8:8a		118.139.135.57		23


Triggered Value : 4
Communication Time (seconds) : 0.073393
Decryption Time (seconds) : 0.022584
Total Messages with server: 18
Total Activations per Message: 3
Total Activations : 54
------------------------------------------------------
Iteration : 24
Logged Time : 				Wed 2019-10-16 19:11:03
Event Occured Time : 		Wed 2019-10-16 19:11:03

Activated Node
18		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
17		54:bf:64:91:f8:8a		118.139.135.57		23
19		54:bf:64:91:f8:8a		118.139.135.57		24
14		54:bf:64:91:f8:8a		118.139.135.57		23


Triggered Value : 3
Communication Time (seconds) : 0.119131
Decryption Time (seconds) : 0.022539
Total Messages with server: 19
Total Activations per Message: 3
Total Activations : 57
------------------------------------------------------
Iteration : 25
Logged Time : 				Wed 2019-10-16 19:11:04
Event Occured Time : 		Wed 2019-10-16 19:11:04

Activated Node
9		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		25
5		54:bf:64:91:f8:8a		118.139.135.57		25
13		54:bf:64:91:f8:8a		118.139.135.57		25


Triggered Value : 3
Communication Time (seconds) : 0.076904
Decryption Time (seconds) : 0.042070
Total Messages with server: 20
Total Activations per Message: 3
Total Activations : 60
------------------------------------------------------
Iteration : 25
Logged Time : 				Wed 2019-10-16 19:11:04
Event Occured Time : 		Wed 2019-10-16 19:11:04

Activated Node
19		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
18		54:bf:64:91:f8:8a		118.139.135.57		25
20		54:bf:64:91:f8:8a		118.139.135.57		25
15		54:bf:64:91:f8:8a		118.139.135.57		25


Triggered Value : 2
Communication Time (seconds) : 0.045757
Decryption Time (seconds) : 0.022849
Total Messages with server: 21
Total Activations per Message: 3
Total Activations : 63
------------------------------------------------------
Iteration : 27
Logged Time : 				Wed 2019-10-16 19:11:07
Event Occured Time : 		Wed 2019-10-16 19:11:06

Activated Node
12		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
11		54:bf:64:91:f8:8a		118.139.135.57		27
8		54:bf:64:91:f8:8a		118.139.135.57		26
16		54:bf:64:91:f8:8a		118.139.135.57		27


Triggered Value : 2
Communication Time (seconds) : 0.056001
Decryption Time (seconds) : 0.023824
Total Messages with server: 22
Total Activations per Message: 3
Total Activations : 66
------------------------------------------------------
Iteration : 27
Logged Time : 				Wed 2019-10-16 19:11:07
Event Occured Time : 		Wed 2019-10-16 19:11:07

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
16		54:bf:64:91:f8:8a		118.139.135.57		26
11		54:bf:64:91:f8:8a		118.139.135.57		27
19		54:bf:64:91:f8:8a		118.139.135.57		26


Triggered Value : 2
Communication Time (seconds) : 0.045715
Decryption Time (seconds) : 0.022851
Total Messages with server: 23
Total Activations per Message: 3
Total Activations : 69
------------------------------------------------------
Iteration : 26
Logged Time : 				Wed 2019-10-16 19:11:07
Event Occured Time : 		Wed 2019-10-16 19:11:07

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
8		54:bf:64:91:f8:8a		118.139.135.57		26
3		54:bf:64:91:f8:8a		118.139.135.57		26
11		54:bf:64:91:f8:8a		118.139.135.57		26


Triggered Value : 3
Communication Time (seconds) : 0.049890
Decryption Time (seconds) : 0.022845
Total Messages with server: 24
Total Activations per Message: 3
Total Activations : 72
------------------------------------------------------
Iteration : 28
Logged Time : 				Wed 2019-10-16 19:11:08
Event Occured Time : 		Wed 2019-10-16 19:11:08

Activated Node
5		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		28
1		54:bf:64:91:f8:8a		118.139.135.57		28
9		54:bf:64:91:f8:8a		118.139.135.57		28


Triggered Value : 3
Communication Time (seconds) : 0.083819
Decryption Time (seconds) : 0.042123
Total Messages with server: 25
Total Activations per Message: 3
Total Activations : 75
------------------------------------------------------
Iteration : 28
Logged Time : 				Wed 2019-10-16 19:11:08
Event Occured Time : 		Wed 2019-10-16 19:11:08

Activated Node
19		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
18		54:bf:64:91:f8:8a		118.139.135.57		28
20		54:bf:64:91:f8:8a		118.139.135.57		27
15		54:bf:64:91:f8:8a		118.139.135.57		28


Triggered Value : 0
Communication Time (seconds) : 0.045695
Decryption Time (seconds) : 0.022845
Total Messages with server: 26
Total Activations per Message: 3
Total Activations : 78
------------------------------------------------------
Iteration : 28
Logged Time : 				Wed 2019-10-16 19:11:08
Event Occured Time : 		Wed 2019-10-16 19:11:08

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		28
6		54:bf:64:91:f8:8a		118.139.135.57		28
14		54:bf:64:91:f8:8a		118.139.135.57		28


Triggered Value : 3
Communication Time (seconds) : 0.045726
Decryption Time (seconds) : 0.022841
Total Messages with server: 27
Total Activations per Message: 3
Total Activations : 81
------------------------------------------------------
Iteration : 28
Logged Time : 				Wed 2019-10-16 19:11:09
Event Occured Time : 		Wed 2019-10-16 19:11:09

Activated Node
5		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		28
1		54:bf:64:91:f8:8a		118.139.135.57		28
9		54:bf:64:91:f8:8a		118.139.135.57		28


Triggered Value : 3
Communication Time (seconds) : 0.084119
Decryption Time (seconds) : 0.042073
Total Messages with server: 28
Total Activations per Message: 3
Total Activations : 84
------------------------------------------------------
Iteration : 30
Logged Time : 				Wed 2019-10-16 19:11:11
Event Occured Time : 		Wed 2019-10-16 19:11:10

Activated Node
16		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
15		54:bf:64:91:f8:8a		118.139.135.57		30
12		54:bf:64:91:f8:8a		118.139.135.57		29
20		54:bf:64:91:f8:8a		118.139.135.57		30


Triggered Value : 2
Communication Time (seconds) : 0.061097
Decryption Time (seconds) : 0.022863
Total Messages with server: 29
Total Activations per Message: 3
Total Activations : 87
------------------------------------------------------
Iteration : 29
Logged Time : 				Wed 2019-10-16 19:11:11
Event Occured Time : 		Wed 2019-10-16 19:11:11

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
12		54:bf:64:91:f8:8a		118.139.135.57		29
7		54:bf:64:91:f8:8a		118.139.135.57		29
15		54:bf:64:91:f8:8a		118.139.135.57		29


Triggered Value : 3
Communication Time (seconds) : 0.045711
Decryption Time (seconds) : 0.022847
Total Messages with server: 30
Total Activations per Message: 3
Total Activations : 90
------------------------------------------------------
Iteration : 30
Logged Time : 				Wed 2019-10-16 19:11:12
Event Occured Time : 		Wed 2019-10-16 19:11:12

Activated Node
8		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
7		54:bf:64:91:f8:8a		118.139.135.57		30
4		54:bf:64:91:f8:8a		118.139.135.57		30
12		54:bf:64:91:f8:8a		118.139.135.57		30


Triggered Value : 3
Communication Time (seconds) : 0.067926
Decryption Time (seconds) : 0.044827
Total Messages with server: 31
Total Activations per Message: 3
Total Activations : 93
------------------------------------------------------
Iteration : 31
Logged Time : 				Wed 2019-10-16 19:11:12
Event Occured Time : 		Wed 2019-10-16 19:11:12

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		31
11		54:bf:64:91:f8:8a		118.139.135.57		31
19		54:bf:64:91:f8:8a		118.139.135.57		31


Triggered Value : 0
Communication Time (seconds) : 0.052504
Decryption Time (seconds) : 0.029339
Total Messages with server: 32
Total Activations per Message: 3
Total Activations : 96
------------------------------------------------------
Iteration : 31
Logged Time : 				Wed 2019-10-16 19:11:12
Event Occured Time : 		Wed 2019-10-16 19:11:12

Activated Node
18		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
17		54:bf:64:91:f8:8a		118.139.135.57		31
19		54:bf:64:91:f8:8a		118.139.135.57		31
14		54:bf:64:91:f8:8a		118.139.135.57		31


Triggered Value : 0
Communication Time (seconds) : 0.071840
Decryption Time (seconds) : 0.022659
Total Messages with server: 33
Total Activations per Message: 3
Total Activations : 99
------------------------------------------------------
Iteration : 32
Logged Time : 				Wed 2019-10-16 19:11:13
Event Occured Time : 		Wed 2019-10-16 19:11:13

Activated Node
19		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
18		54:bf:64:91:f8:8a		118.139.135.57		32
20		54:bf:64:91:f8:8a		118.139.135.57		31
15		54:bf:64:91:f8:8a		118.139.135.57		32


Triggered Value : 0
Communication Time (seconds) : 0.047195
Decryption Time (seconds) : 0.022972
Total Messages with server: 34
Total Activations per Message: 3
Total Activations : 102
------------------------------------------------------
Iteration : 32
Logged Time : 				Wed 2019-10-16 19:11:13
Event Occured Time : 		Wed 2019-10-16 19:11:13

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
15		54:bf:64:91:f8:8a		118.139.135.57		32
10		54:bf:64:91:f8:8a		118.139.135.57		32
18		54:bf:64:91:f8:8a		118.139.135.57		32


Triggered Value : 0
Communication Time (seconds) : 0.045831
Decryption Time (seconds) : 0.022958
Total Messages with server: 35
Total Activations per Message: 3
Total Activations : 105
------------------------------------------------------
Iteration : 33
Logged Time : 				Wed 2019-10-16 19:11:15
Event Occured Time : 		Wed 2019-10-16 19:11:15

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		33
12		54:bf:64:91:f8:8a		118.139.135.57		32
15		54:bf:64:91:f8:8a		118.139.135.57		33


Triggered Value : 6
Communication Time (seconds) : 0.045743
Decryption Time (seconds) : 0.022858
Total Messages with server: 36
Total Activations per Message: 3
Total Activations : 108
------------------------------------------------------
Iteration : 32
Logged Time : 				Wed 2019-10-16 19:11:15
Event Occured Time : 		Wed 2019-10-16 19:11:15

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
8		54:bf:64:91:f8:8a		118.139.135.57		32
3		54:bf:64:91:f8:8a		118.139.135.57		32
11		54:bf:64:91:f8:8a		118.139.135.57		32


Triggered Value : 2
Communication Time (seconds) : 0.052159
Decryption Time (seconds) : 0.022849
Total Messages with server: 37
Total Activations per Message: 3
Total Activations : 111
------------------------------------------------------
Iteration : 33
Logged Time : 				Wed 2019-10-16 19:11:15
Event Occured Time : 		Wed 2019-10-16 19:11:15

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		33
15		54:bf:64:91:f8:8a		118.139.135.57		33
10		54:bf:64:91:f8:8a		118.139.135.57		33


Triggered Value : 6
Communication Time (seconds) : 0.045715
Decryption Time (seconds) : 0.022853
Total Messages with server: 38
Total Activations per Message: 3
Total Activations : 114
------------------------------------------------------
Iteration : 34
Logged Time : 				Wed 2019-10-16 19:11:16
Event Occured Time : 		Wed 2019-10-16 19:11:16

Activated Node
5		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		34
1		54:bf:64:91:f8:8a		118.139.135.57		34
9		54:bf:64:91:f8:8a		118.139.135.57		34


Triggered Value : 2
Communication Time (seconds) : 0.084652
Decryption Time (seconds) : 0.042094
Total Messages with server: 39
Total Activations per Message: 3
Total Activations : 117
------------------------------------------------------
Iteration : 34
Logged Time : 				Wed 2019-10-16 19:11:16
Event Occured Time : 		Wed 2019-10-16 19:11:16

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		34
12		54:bf:64:91:f8:8a		118.139.135.57		33
15		54:bf:64:91:f8:8a		118.139.135.57		34


Triggered Value : 0
Communication Time (seconds) : 0.046543
Decryption Time (seconds) : 0.022838
Total Messages with server: 40
Total Activations per Message: 3
Total Activations : 120
------------------------------------------------------
Iteration : 34
Logged Time : 				Wed 2019-10-16 19:11:16
Event Occured Time : 		Wed 2019-10-16 19:11:16

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		34
6		54:bf:64:91:f8:8a		118.139.135.57		34
14		54:bf:64:91:f8:8a		118.139.135.57		34


Triggered Value : 2
Communication Time (seconds) : 0.045724
Decryption Time (seconds) : 0.022853
Total Messages with server: 41
Total Activations per Message: 3
Total Activations : 123
------------------------------------------------------
Iteration : 34
Logged Time : 				Wed 2019-10-16 19:11:17
Event Occured Time : 		Wed 2019-10-16 19:11:17

Activated Node
5		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		34
1		54:bf:64:91:f8:8a		118.139.135.57		34
9		54:bf:64:91:f8:8a		118.139.135.57		34


Triggered Value : 2
Communication Time (seconds) : 0.082919
Decryption Time (seconds) : 0.042074
Total Messages with server: 42
Total Activations per Message: 3
Total Activations : 126
------------------------------------------------------
Iteration : 35
Logged Time : 				Wed 2019-10-16 19:11:17
Event Occured Time : 		Wed 2019-10-16 19:11:17

Activated Node
19		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
18		54:bf:64:91:f8:8a		118.139.135.57		35
20		54:bf:64:91:f8:8a		118.139.135.57		35
15		54:bf:64:91:f8:8a		118.139.135.57		35


Triggered Value : 2
Communication Time (seconds) : 0.069409
Decryption Time (seconds) : 0.027338
Total Messages with server: 43
Total Activations per Message: 3
Total Activations : 129
------------------------------------------------------
Iteration : 36
Logged Time : 				Wed 2019-10-16 19:11:19
Event Occured Time : 		Wed 2019-10-16 19:11:19

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		36
11		54:bf:64:91:f8:8a		118.139.135.57		36
14		54:bf:64:91:f8:8a		118.139.135.57		36


Triggered Value : 6
Communication Time (seconds) : 0.046208
Decryption Time (seconds) : 0.023324
Total Messages with server: 44
Total Activations per Message: 3
Total Activations : 132
------------------------------------------------------
Iteration : 35
Logged Time : 				Wed 2019-10-16 19:11:19
Event Occured Time : 		Wed 2019-10-16 19:11:19

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
12		54:bf:64:91:f8:8a		118.139.135.57		35
7		54:bf:64:91:f8:8a		118.139.135.57		35
15		54:bf:64:91:f8:8a		118.139.135.57		35


Triggered Value : 2
Communication Time (seconds) : 0.045581
Decryption Time (seconds) : 0.022910
Total Messages with server: 45
Total Activations per Message: 3
Total Activations : 135
------------------------------------------------------
Iteration : 37
Logged Time : 				Wed 2019-10-16 19:11:20
Event Occured Time : 		Wed 2019-10-16 19:11:20

Activated Node
19		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
18		54:bf:64:91:f8:8a		118.139.135.57		37
20		54:bf:64:91:f8:8a		118.139.135.57		36
15		54:bf:64:91:f8:8a		118.139.135.57		37


Triggered Value : 3
Communication Time (seconds) : 0.064960
Decryption Time (seconds) : 0.042074
Total Messages with server: 46
Total Activations per Message: 3
Total Activations : 138
------------------------------------------------------
Iteration : 37
Logged Time : 				Wed 2019-10-16 19:11:20
Event Occured Time : 		Wed 2019-10-16 19:11:20

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		37
8		54:bf:64:91:f8:8a		118.139.135.57		36
3		54:bf:64:91:f8:8a		118.139.135.57		37


Triggered Value : 0
Communication Time (seconds) : 0.046097
Decryption Time (seconds) : 0.023221
Total Messages with server: 47
Total Activations per Message: 3
Total Activations : 141
------------------------------------------------------
Iteration : 37
Logged Time : 				Wed 2019-10-16 19:11:20
Event Occured Time : 		Wed 2019-10-16 19:11:20

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		37
15		54:bf:64:91:f8:8a		118.139.135.57		37
18		54:bf:64:91:f8:8a		118.139.135.57		37


Triggered Value : 3
Communication Time (seconds) : 0.045352
Decryption Time (seconds) : 0.022488
Total Messages with server: 48
Total Activations per Message: 3
Total Activations : 144
------------------------------------------------------
Iteration : 38
Logged Time : 				Wed 2019-10-16 19:11:23
Event Occured Time : 		Wed 2019-10-16 19:11:23

Activated Node
12		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
11		54:bf:64:91:f8:8a		118.139.135.57		38
8		54:bf:64:91:f8:8a		118.139.135.57		38
16		54:bf:64:91:f8:8a		118.139.135.57		38


Triggered Value : 11
Communication Time (seconds) : 0.046348
Decryption Time (seconds) : 0.022911
Total Messages with server: 49
Total Activations per Message: 3
Total Activations : 147
------------------------------------------------------
Iteration : 39
Logged Time : 				Wed 2019-10-16 19:11:23
Event Occured Time : 		Wed 2019-10-16 19:11:23

Activated Node
3		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
2		54:bf:64:91:f8:8a		118.139.135.57		39
4		54:bf:64:91:f8:8a		118.139.135.57		38
7		54:bf:64:91:f8:8a		118.139.135.57		39


Triggered Value : 6
Communication Time (seconds) : 0.064989
Decryption Time (seconds) : 0.022884
Total Messages with server: 50
Total Activations per Message: 3
Total Activations : 150
------------------------------------------------------
Iteration : 38
Logged Time : 				Wed 2019-10-16 19:11:23
Event Occured Time : 		Wed 2019-10-16 19:11:23

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
8		54:bf:64:91:f8:8a		118.139.135.57		38
3		54:bf:64:91:f8:8a		118.139.135.57		38
11		54:bf:64:91:f8:8a		118.139.135.57		38


Triggered Value : 2
Communication Time (seconds) : 0.045780
Decryption Time (seconds) : 0.022894
Total Messages with server: 51
Total Activations per Message: 3
Total Activations : 153
------------------------------------------------------
Iteration : 39
Logged Time : 				Wed 2019-10-16 19:11:23
Event Occured Time : 		Wed 2019-10-16 19:11:23

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		38
15		54:bf:64:91:f8:8a		118.139.135.57		39
18		54:bf:64:91:f8:8a		118.139.135.57		38


Triggered Value : 3
Communication Time (seconds) : 0.045767
Decryption Time (seconds) : 0.022885
Total Messages with server: 52
Total Activations per Message: 3
Total Activations : 156
------------------------------------------------------
Iteration : 39
Logged Time : 				Wed 2019-10-16 19:11:23
Event Occured Time : 		Wed 2019-10-16 19:11:23

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		39
7		54:bf:64:91:f8:8a		118.139.135.57		39
2		54:bf:64:91:f8:8a		118.139.135.57		39


Triggered Value : 6
Communication Time (seconds) : 0.045840
Decryption Time (seconds) : 0.022806
Total Messages with server: 53
Total Activations per Message: 3
Total Activations : 159
------------------------------------------------------
Iteration : 38
Logged Time : 				Wed 2019-10-16 19:11:23
Event Occured Time : 		Wed 2019-10-16 19:11:23

Activated Node
18		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
17		54:bf:64:91:f8:8a		118.139.135.57		38
19		54:bf:64:91:f8:8a		118.139.135.57		38
14		54:bf:64:91:f8:8a		118.139.135.57		38


Triggered Value : 3
Communication Time (seconds) : 0.059184
Decryption Time (seconds) : 0.022179
Total Messages with server: 54
Total Activations per Message: 3
Total Activations : 162
------------------------------------------------------
Iteration : 40
Logged Time : 				Wed 2019-10-16 19:11:24
Event Occured Time : 		Wed 2019-10-16 19:11:24

Activated Node
3		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
2		54:bf:64:91:f8:8a		118.139.135.57		40
4		54:bf:64:91:f8:8a		118.139.135.57		39
7		54:bf:64:91:f8:8a		118.139.135.57		40


Triggered Value : 0
Communication Time (seconds) : 0.061497
Decryption Time (seconds) : 0.023105
Total Messages with server: 55
Total Activations per Message: 3
Total Activations : 165
------------------------------------------------------
Iteration : 40
Logged Time : 				Wed 2019-10-16 19:11:24
Event Occured Time : 		Wed 2019-10-16 19:11:24

Activated Node
5		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		39
1		54:bf:64:91:f8:8a		118.139.135.57		40
9		54:bf:64:91:f8:8a		118.139.135.57		39


Triggered Value : 2
Communication Time (seconds) : 0.075357
Decryption Time (seconds) : 0.022975
Total Messages with server: 56
Total Activations per Message: 3
Total Activations : 168
------------------------------------------------------
Iteration : 41
Logged Time : 				Wed 2019-10-16 19:11:26
Event Occured Time : 		Wed 2019-10-16 19:11:25

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
16		54:bf:64:91:f8:8a		118.139.135.57		40
11		54:bf:64:91:f8:8a		118.139.135.57		41
19		54:bf:64:91:f8:8a		118.139.135.57		40


Triggered Value : 4
Communication Time (seconds) : 0.046376
Decryption Time (seconds) : 0.022611
Total Messages with server: 57
Total Activations per Message: 3
Total Activations : 171
------------------------------------------------------
Iteration : 42
Logged Time : 				Wed 2019-10-16 19:11:27
Event Occured Time : 		Wed 2019-10-16 19:11:27

Activated Node
2		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
1		54:bf:64:91:f8:8a		118.139.135.57		42
3		54:bf:64:91:f8:8a		118.139.135.57		42
6		54:bf:64:91:f8:8a		118.139.135.57		42


Triggered Value : 6
Communication Time (seconds) : 0.065463
Decryption Time (seconds) : 0.023248
Total Messages with server: 58
Total Activations per Message: 3
Total Activations : 174
------------------------------------------------------
Iteration : 42
Logged Time : 				Wed 2019-10-16 19:11:27
Event Occured Time : 		Wed 2019-10-16 19:11:27

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
16		54:bf:64:91:f8:8a		118.139.135.57		41
11		54:bf:64:91:f8:8a		118.139.135.57		42
19		54:bf:64:91:f8:8a		118.139.135.57		41


Triggered Value : 8
Communication Time (seconds) : 0.046694
Decryption Time (seconds) : 0.023742
Total Messages with server: 59
Total Activations per Message: 3
Total Activations : 177
------------------------------------------------------
Iteration : 41
Logged Time : 				Wed 2019-10-16 19:11:27
Event Occured Time : 		Wed 2019-10-16 19:11:27

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
12		54:bf:64:91:f8:8a		118.139.135.57		41
7		54:bf:64:91:f8:8a		118.139.135.57		41
15		54:bf:64:91:f8:8a		118.139.135.57		41


Triggered Value : 2
Communication Time (seconds) : 0.059524
Decryption Time (seconds) : 0.023123
Total Messages with server: 60
Total Activations per Message: 3
Total Activations : 180
------------------------------------------------------
Iteration : 42
Logged Time : 				Wed 2019-10-16 19:11:28
Event Occured Time : 		Wed 2019-10-16 19:11:28

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		42
16		54:bf:64:91:f8:8a		118.139.135.57		42
11		54:bf:64:91:f8:8a		118.139.135.57		42


Triggered Value : 8
Communication Time (seconds) : 0.046154
Decryption Time (seconds) : 0.023345
Total Messages with server: 61
Total Activations per Message: 3
Total Activations : 183
------------------------------------------------------
Iteration : 44
Logged Time : 				Wed 2019-10-16 19:11:29
Event Occured Time : 		Wed 2019-10-16 19:11:29

Activated Node
9		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		44
5		54:bf:64:91:f8:8a		118.139.135.57		43
13		54:bf:64:91:f8:8a		118.139.135.57		44


Triggered Value : 1
Communication Time (seconds) : 0.085456
Decryption Time (seconds) : 0.042515
Total Messages with server: 62
Total Activations per Message: 3
Total Activations : 186
------------------------------------------------------
Iteration : 45
Logged Time : 				Wed 2019-10-16 19:11:31
Event Occured Time : 		Wed 2019-10-16 19:11:31

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
12		54:bf:64:91:f8:8a		118.139.135.57		44
7		54:bf:64:91:f8:8a		118.139.135.57		45
15		54:bf:64:91:f8:8a		118.139.135.57		44


Triggered Value : 8
Communication Time (seconds) : 0.045707
Decryption Time (seconds) : 0.022849
Total Messages with server: 63
Total Activations per Message: 3
Total Activations : 189
------------------------------------------------------
Iteration : 45
Logged Time : 				Wed 2019-10-16 19:11:31
Event Occured Time : 		Wed 2019-10-16 19:11:31

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
11		54:bf:64:91:f8:8a		118.139.135.57		45
6		54:bf:64:91:f8:8a		118.139.135.57		44
14		54:bf:64:91:f8:8a		118.139.135.57		45


Triggered Value : 6
Communication Time (seconds) : 0.045723
Decryption Time (seconds) : 0.022854
Total Messages with server: 64
Total Activations per Message: 3
Total Activations : 192
------------------------------------------------------
Iteration : 45
Logged Time : 				Wed 2019-10-16 19:11:32
Event Occured Time : 		Wed 2019-10-16 19:11:32

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		45
12		54:bf:64:91:f8:8a		118.139.135.57		45
7		54:bf:64:91:f8:8a		118.139.135.57		45


Triggered Value : 8
Communication Time (seconds) : 0.045724
Decryption Time (seconds) : 0.022852
Total Messages with server: 65
Total Activations per Message: 3
Total Activations : 195
------------------------------------------------------
Iteration : 45
Logged Time : 				Wed 2019-10-16 19:11:32
Event Occured Time : 		Wed 2019-10-16 19:11:32

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		45
11		54:bf:64:91:f8:8a		118.139.135.57		45
14		54:bf:64:91:f8:8a		118.139.135.57		45


Triggered Value : 6
Communication Time (seconds) : 0.045216
Decryption Time (seconds) : 0.022849
Total Messages with server: 66
Total Activations per Message: 3
Total Activations : 198
------------------------------------------------------
Iteration : 48
Logged Time : 				Wed 2019-10-16 19:11:35
Event Occured Time : 		Wed 2019-10-16 19:11:35

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		48
12		54:bf:64:91:f8:8a		118.139.135.57		47
15		54:bf:64:91:f8:8a		118.139.135.57		48


Triggered Value : 6
Communication Time (seconds) : 0.045744
Decryption Time (seconds) : 0.022852
Total Messages with server: 67
Total Activations per Message: 3
Total Activations : 201
------------------------------------------------------
Iteration : 48
Logged Time : 				Wed 2019-10-16 19:11:35
Event Occured Time : 		Wed 2019-10-16 19:11:35

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
8		54:bf:64:91:f8:8a		118.139.135.57		47
3		54:bf:64:91:f8:8a		118.139.135.57		48
11		54:bf:64:91:f8:8a		118.139.135.57		47


Triggered Value : 8
Communication Time (seconds) : 0.046829
Decryption Time (seconds) : 0.022863
Total Messages with server: 68
Total Activations per Message: 3
Total Activations : 204
------------------------------------------------------
Iteration : 48
Logged Time : 				Wed 2019-10-16 19:11:36
Event Occured Time : 		Wed 2019-10-16 19:11:36

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		48
8		54:bf:64:91:f8:8a		118.139.135.57		48
3		54:bf:64:91:f8:8a		118.139.135.57		48


Triggered Value : 8
Communication Time (seconds) : 0.045704
Decryption Time (seconds) : 0.022840
Total Messages with server: 69
Total Activations per Message: 3
Total Activations : 207
------------------------------------------------------
Iteration : 51
Logged Time : 				Wed 2019-10-16 19:11:40
Event Occured Time : 		Wed 2019-10-16 19:11:40

Activated Node
2		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
1		54:bf:64:91:f8:8a		118.139.135.57		51
3		54:bf:64:91:f8:8a		118.139.135.57		51
6		54:bf:64:91:f8:8a		118.139.135.57		51


Triggered Value : 6
Communication Time (seconds) : 0.045746
Decryption Time (seconds) : 0.022849
Total Messages with server: 70
Total Activations per Message: 3
Total Activations : 210
------------------------------------------------------
Iteration : 51
Logged Time : 				Wed 2019-10-16 19:11:40
Event Occured Time : 		Wed 2019-10-16 19:11:40

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		51
10		54:bf:64:91:f8:8a		118.139.135.57		51
18		54:bf:64:91:f8:8a		118.139.135.57		51


Triggered Value : 9
Communication Time (seconds) : 0.045872
Decryption Time (seconds) : 0.022845
Total Messages with server: 71
Total Activations per Message: 3
Total Activations : 213
------------------------------------------------------
Iteration : 53
Logged Time : 				Wed 2019-10-16 19:11:42
Event Occured Time : 		Wed 2019-10-16 19:11:42

Activated Node
5		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		52
1		54:bf:64:91:f8:8a		118.139.135.57		53
9		54:bf:64:91:f8:8a		118.139.135.57		52


Triggered Value : 1
Communication Time (seconds) : 0.084234
Decryption Time (seconds) : 0.042120
Total Messages with server: 72
Total Activations per Message: 3
Total Activations : 216
------------------------------------------------------
Iteration : 54
Logged Time : 				Wed 2019-10-16 19:11:43
Event Occured Time : 		Wed 2019-10-16 19:11:43

Activated Node
3		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
2		54:bf:64:91:f8:8a		118.139.135.57		54
4		54:bf:64:91:f8:8a		118.139.135.57		53
7		54:bf:64:91:f8:8a		118.139.135.57		54


Triggered Value : 6
Communication Time (seconds) : 0.064965
Decryption Time (seconds) : 0.022853
Total Messages with server: 73
Total Activations per Message: 3
Total Activations : 219
------------------------------------------------------
Iteration : 54
Logged Time : 				Wed 2019-10-16 19:11:43
Event Occured Time : 		Wed 2019-10-16 19:11:43

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
7		54:bf:64:91:f8:8a		118.139.135.57		53
2		54:bf:64:91:f8:8a		118.139.135.57		54
10		54:bf:64:91:f8:8a		118.139.135.57		53


Triggered Value : 6
Communication Time (seconds) : 0.050673
Decryption Time (seconds) : 0.023664
Total Messages with server: 74
Total Activations per Message: 3
Total Activations : 222
------------------------------------------------------
Iteration : 56
Logged Time : 				Wed 2019-10-16 19:11:46
Event Occured Time : 		Wed 2019-10-16 19:11:46

Activated Node
16		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
15		54:bf:64:91:f8:8a		118.139.135.57		56
12		54:bf:64:91:f8:8a		118.139.135.57		55
20		54:bf:64:91:f8:8a		118.139.135.57		56


Triggered Value : 1
Communication Time (seconds) : 0.062150
Decryption Time (seconds) : 0.023651
Total Messages with server: 75
Total Activations per Message: 3
Total Activations : 225
------------------------------------------------------
Iteration : 57
Logged Time : 				Wed 2019-10-16 19:11:47
Event Occured Time : 		Wed 2019-10-16 19:11:47

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		57
11		54:bf:64:91:f8:8a		118.139.135.57		57
6		54:bf:64:91:f8:8a		118.139.135.57		57


Triggered Value : 10
Communication Time (seconds) : 0.045813
Decryption Time (seconds) : 0.022901
Total Messages with server: 76
Total Activations per Message: 3
Total Activations : 228
------------------------------------------------------
Iteration : 57
Logged Time : 				Wed 2019-10-16 19:11:49
Event Occured Time : 		Wed 2019-10-16 19:11:49

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		57
10		54:bf:64:91:f8:8a		118.139.135.57		57
18		54:bf:64:91:f8:8a		118.139.135.57		57


Triggered Value : 9
Communication Time (seconds) : 0.044751
Decryption Time (seconds) : 0.022336
Total Messages with server: 77
Total Activations per Message: 3
Total Activations : 231
------------------------------------------------------
Iteration : 59
Logged Time : 				Wed 2019-10-16 19:11:50
Event Occured Time : 		Wed 2019-10-16 19:11:50

Activated Node
12		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
11		54:bf:64:91:f8:8a		118.139.135.57		59
8		54:bf:64:91:f8:8a		118.139.135.57		58
16		54:bf:64:91:f8:8a		118.139.135.57		59


Triggered Value : 1
Communication Time (seconds) : 0.046245
Decryption Time (seconds) : 0.023300
Total Messages with server: 78
Total Activations per Message: 3
Total Activations : 234
------------------------------------------------------
Iteration : 64
Logged Time : 				Wed 2019-10-16 19:11:56
Event Occured Time : 		Wed 2019-10-16 19:11:56

Activated Node
5		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		64
1		54:bf:64:91:f8:8a		118.139.135.57		63
9		54:bf:64:91:f8:8a		118.139.135.57		64


Triggered Value : 10
Communication Time (seconds) : 0.081610
Decryption Time (seconds) : 0.040330
Total Messages with server: 79
Total Activations per Message: 3
Total Activations : 237
------------------------------------------------------
Iteration : 64
Logged Time : 				Wed 2019-10-16 19:11:57
Event Occured Time : 		Wed 2019-10-16 19:11:57

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		63
6		54:bf:64:91:f8:8a		118.139.135.57		64
14		54:bf:64:91:f8:8a		118.139.135.57		63


Triggered Value : 10
Communication Time (seconds) : 0.046518
Decryption Time (seconds) : 0.023236
Total Messages with server: 80
Total Activations per Message: 3
Total Activations : 240
------------------------------------------------------
Iteration : 65
Logged Time : 				Wed 2019-10-16 19:11:58
Event Occured Time : 		Wed 2019-10-16 19:11:58

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		65
8		54:bf:64:91:f8:8a		118.139.135.57		65
11		54:bf:64:91:f8:8a		118.139.135.57		65


Triggered Value : 10
Communication Time (seconds) : 0.046140
Decryption Time (seconds) : 0.022913
Total Messages with server: 81
Total Activations per Message: 3
Total Activations : 243
------------------------------------------------------
Iteration : 66
Logged Time : 				Wed 2019-10-16 19:11:59
Event Occured Time : 		Wed 2019-10-16 19:11:59

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		66
7		54:bf:64:91:f8:8a		118.139.135.57		66
10		54:bf:64:91:f8:8a		118.139.135.57		66


Triggered Value : 10
Communication Time (seconds) : 0.046350
Decryption Time (seconds) : 0.023439
Total Messages with server: 82
Total Activations per Message: 3
Total Activations : 246
------------------------------------------------------
Iteration : 66
Logged Time : 				Wed 2019-10-16 19:12:01
Event Occured Time : 		Wed 2019-10-16 19:12:01

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		66
7		54:bf:64:91:f8:8a		118.139.135.57		66
10		54:bf:64:91:f8:8a		118.139.135.57		66


Triggered Value : 10
Communication Time (seconds) : 0.051613
Decryption Time (seconds) : 0.028473
Total Messages with server: 83
Total Activations per Message: 3
Total Activations : 249
------------------------------------------------------
Iteration : 67
Logged Time : 				Wed 2019-10-16 19:12:01
Event Occured Time : 		Wed 2019-10-16 19:12:01

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
12		54:bf:64:91:f8:8a		118.139.135.57		66
7		54:bf:64:91:f8:8a		118.139.135.57		67
15		54:bf:64:91:f8:8a		118.139.135.57		66


Triggered Value : 8
Communication Time (seconds) : 0.045952
Decryption Time (seconds) : 0.023070
Total Messages with server: 84
Total Activations per Message: 3
Total Activations : 252
------------------------------------------------------
Iteration : 67
Logged Time : 				Wed 2019-10-16 19:12:01
Event Occured Time : 		Wed 2019-10-16 19:12:01

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
15		54:bf:64:91:f8:8a		118.139.135.57		66
10		54:bf:64:91:f8:8a		118.139.135.57		67
18		54:bf:64:91:f8:8a		118.139.135.57		66


Triggered Value : 6
Communication Time (seconds) : 0.059260
Decryption Time (seconds) : 0.022790
Total Messages with server: 85
Total Activations per Message: 3
Total Activations : 255
------------------------------------------------------
Iteration : 74
Logged Time : 				Wed 2019-10-16 19:12:10
Event Occured Time : 		Wed 2019-10-16 19:12:10

Activated Node
3		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
2		54:bf:64:91:f8:8a		118.139.135.57		74
4		54:bf:64:91:f8:8a		118.139.135.57		74
7		54:bf:64:91:f8:8a		118.139.135.57		74


Triggered Value : 7
Communication Time (seconds) : 0.045738
Decryption Time (seconds) : 0.022842
Total Messages with server: 86
Total Activations per Message: 3
Total Activations : 258
------------------------------------------------------
Iteration : 75
Logged Time : 				Wed 2019-10-16 19:12:13
Event Occured Time : 		Wed 2019-10-16 19:12:13

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		75
10		54:bf:64:91:f8:8a		118.139.135.57		75
18		54:bf:64:91:f8:8a		118.139.135.57		75


Triggered Value : 0
Communication Time (seconds) : 0.045822
Decryption Time (seconds) : 0.022860
Total Messages with server: 87
Total Activations per Message: 3
Total Activations : 261
------------------------------------------------------
Iteration : 75
Logged Time : 				Wed 2019-10-16 19:12:13
Event Occured Time : 		Wed 2019-10-16 19:12:13

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		75
3		54:bf:64:91:f8:8a		118.139.135.57		75
11		54:bf:64:91:f8:8a		118.139.135.57		75


Triggered Value : 6
Communication Time (seconds) : 0.045426
Decryption Time (seconds) : 0.022867
Total Messages with server: 88
Total Activations per Message: 3
Total Activations : 264
------------------------------------------------------
Iteration : 79
Logged Time : 				Wed 2019-10-16 19:12:17
Event Occured Time : 		Wed 2019-10-16 19:12:17

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		78
10		54:bf:64:91:f8:8a		118.139.135.57		79
18		54:bf:64:91:f8:8a		118.139.135.57		78


Triggered Value : 11
Communication Time (seconds) : 0.045710
Decryption Time (seconds) : 0.022847
Total Messages with server: 89
Total Activations per Message: 3
Total Activations : 267
------------------------------------------------------
Iteration : 82
Logged Time : 				Wed 2019-10-16 19:12:21
Event Occured Time : 		Wed 2019-10-16 19:12:21

Activated Node
9		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		81
5		54:bf:64:91:f8:8a		118.139.135.57		82
13		54:bf:64:91:f8:8a		118.139.135.57		81


Triggered Value : 5
Communication Time (seconds) : 0.064954
Decryption Time (seconds) : 0.022852
Total Messages with server: 90
Total Activations per Message: 3
Total Activations : 270
------------------------------------------------------
Iteration : 82
Logged Time : 				Wed 2019-10-16 19:12:21
Event Occured Time : 		Wed 2019-10-16 19:12:21

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		82
2		54:bf:64:91:f8:8a		118.139.135.57		81
10		54:bf:64:91:f8:8a		118.139.135.57		82


Triggered Value : 5
Communication Time (seconds) : 0.045870
Decryption Time (seconds) : 0.022879
Total Messages with server: 91
Total Activations per Message: 3
Total Activations : 273
------------------------------------------------------
Iteration : 81
Logged Time : 				Wed 2019-10-16 19:12:21
Event Occured Time : 		Wed 2019-10-16 19:12:21

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		81
10		54:bf:64:91:f8:8a		118.139.135.57		81
18		54:bf:64:91:f8:8a		118.139.135.57		81


Triggered Value : 0
Communication Time (seconds) : 0.045502
Decryption Time (seconds) : 0.022789
Total Messages with server: 92
Total Activations per Message: 3
Total Activations : 276
------------------------------------------------------
Iteration : 83
Logged Time : 				Wed 2019-10-16 19:12:22
Event Occured Time : 		Wed 2019-10-16 19:12:22

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		83
15		54:bf:64:91:f8:8a		118.139.135.57		82
18		54:bf:64:91:f8:8a		118.139.135.57		83


Triggered Value : 9
Communication Time (seconds) : 0.046552
Decryption Time (seconds) : 0.022841
Total Messages with server: 93
Total Activations per Message: 3
Total Activations : 279
------------------------------------------------------
Iteration : 85
Logged Time : 				Wed 2019-10-16 19:12:25
Event Occured Time : 		Wed 2019-10-16 19:12:25

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		84
11		54:bf:64:91:f8:8a		118.139.135.57		85
19		54:bf:64:91:f8:8a		118.139.135.57		84


Triggered Value : 9
Communication Time (seconds) : 0.045851
Decryption Time (seconds) : 0.022852
Total Messages with server: 94
Total Activations per Message: 3
Total Activations : 282
------------------------------------------------------
Iteration : 85
Logged Time : 				Wed 2019-10-16 19:12:25
Event Occured Time : 		Wed 2019-10-16 19:12:25

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		84
2		54:bf:64:91:f8:8a		118.139.135.57		85
10		54:bf:64:91:f8:8a		118.139.135.57		84


Triggered Value : 11
Communication Time (seconds) : 0.060948
Decryption Time (seconds) : 0.022852
Total Messages with server: 95
Total Activations per Message: 3
Total Activations : 285
------------------------------------------------------
Iteration : 85
Logged Time : 				Wed 2019-10-16 19:12:26
Event Occured Time : 		Wed 2019-10-16 19:12:26

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		85
11		54:bf:64:91:f8:8a		118.139.135.57		85
14		54:bf:64:91:f8:8a		118.139.135.57		85


Triggered Value : 9
Communication Time (seconds) : 0.069348
Decryption Time (seconds) : 0.022788
Total Messages with server: 96
Total Activations per Message: 3
Total Activations : 288
------------------------------------------------------
Iteration : 89
Logged Time : 				Wed 2019-10-16 19:12:30
Event Occured Time : 		Wed 2019-10-16 19:12:30

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		88
16		54:bf:64:91:f8:8a		118.139.135.57		89
11		54:bf:64:91:f8:8a		118.139.135.57		88
19		54:bf:64:91:f8:8a		118.139.135.57		88


Triggered Value : 4
Communication Time (seconds) : 0.046650
Decryption Time (seconds) : 0.023635
Total Messages with server: 97
Total Activations per Message: 4
Total Activations : 292
------------------------------------------------------
Iteration : 88
Logged Time : 				Wed 2019-10-16 19:12:30
Event Occured Time : 		Wed 2019-10-16 19:12:30

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		88
6		54:bf:64:91:f8:8a		118.139.135.57		88
14		54:bf:64:91:f8:8a		118.139.135.57		88


Triggered Value : 9
Communication Time (seconds) : 0.059322
Decryption Time (seconds) : 0.023084
Total Messages with server: 98
Total Activations per Message: 3
Total Activations : 295
------------------------------------------------------
Iteration : 90
Logged Time : 				Wed 2019-10-16 19:12:33
Event Occured Time : 		Wed 2019-10-16 19:12:33

Activated Node
13		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		90
9		54:bf:64:91:f8:8a		118.139.135.57		90
17		54:bf:64:91:f8:8a		118.139.135.57		90


Triggered Value : 4
Communication Time (seconds) : 0.061494
Decryption Time (seconds) : 0.025149
Total Messages with server: 99
Total Activations per Message: 3
Total Activations : 298
------------------------------------------------------
Iteration : 91
Logged Time : 				Wed 2019-10-16 19:12:33
Event Occured Time : 		Wed 2019-10-16 19:12:33

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
7		54:bf:64:91:f8:8a		118.139.135.57		90
2		54:bf:64:91:f8:8a		118.139.135.57		91
10		54:bf:64:91:f8:8a		118.139.135.57		90


Triggered Value : 8
Communication Time (seconds) : 0.045946
Decryption Time (seconds) : 0.022991
Total Messages with server: 100
Total Activations per Message: 3
Total Activations : 301
------------------------------------------------------
Iteration : 91
Logged Time : 				Wed 2019-10-16 19:12:34
Event Occured Time : 		Wed 2019-10-16 19:12:34

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
12		54:bf:64:91:f8:8a		118.139.135.57		91
7		54:bf:64:91:f8:8a		118.139.135.57		91
15		54:bf:64:91:f8:8a		118.139.135.57		91


Triggered Value : 8
Communication Time (seconds) : 0.047678
Decryption Time (seconds) : 0.024449
Total Messages with server: 101
Total Activations per Message: 3
Total Activations : 304
------------------------------------------------------
Iteration : 91
Logged Time : 				Wed 2019-10-16 19:12:34
Event Occured Time : 		Wed 2019-10-16 19:12:34

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
16		54:bf:64:91:f8:8a		118.139.135.57		91
11		54:bf:64:91:f8:8a		118.139.135.57		91
19		54:bf:64:91:f8:8a		118.139.135.57		91


Triggered Value : 3
Communication Time (seconds) : 0.048818
Decryption Time (seconds) : 0.025726
Total Messages with server: 102
Total Activations per Message: 3
Total Activations : 307
------------------------------------------------------
Iteration : 94
Logged Time : 				Wed 2019-10-16 19:12:37
Event Occured Time : 		Wed 2019-10-16 19:12:37

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		94
3		54:bf:64:91:f8:8a		118.139.135.57		94
11		54:bf:64:91:f8:8a		118.139.135.57		94


Triggered Value : 8
Communication Time (seconds) : 0.067327
Decryption Time (seconds) : 0.022908
Total Messages with server: 103
Total Activations per Message: 3
Total Activations : 310
------------------------------------------------------
Iteration : 94
Logged Time : 				Wed 2019-10-16 19:12:38
Event Occured Time : 		Wed 2019-10-16 19:12:38

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
8		54:bf:64:91:f8:8a		118.139.135.57		94
3		54:bf:64:91:f8:8a		118.139.135.57		94
11		54:bf:64:91:f8:8a		118.139.135.57		94


Triggered Value : 8
Communication Time (seconds) : 0.047291
Decryption Time (seconds) : 0.023034
Total Messages with server: 104
Total Activations per Message: 3
Total Activations : 313
------------------------------------------------------
Iteration : 96
Logged Time : 				Wed 2019-10-16 19:12:40
Event Occured Time : 		Wed 2019-10-16 19:12:40

Activated Node
5		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		96
1		54:bf:64:91:f8:8a		118.139.135.57		96
9		54:bf:64:91:f8:8a		118.139.135.57		96


Triggered Value : 8
Communication Time (seconds) : 0.065732
Decryption Time (seconds) : 0.023007
Total Messages with server: 105
Total Activations per Message: 3
Total Activations : 316
------------------------------------------------------
Iteration : 97
Logged Time : 				Wed 2019-10-16 19:12:41
Event Occured Time : 		Wed 2019-10-16 19:12:41

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		97
7		54:bf:64:91:f8:8a		118.139.135.57		97
15		54:bf:64:91:f8:8a		118.139.135.57		97


Triggered Value : 8
Communication Time (seconds) : 0.047194
Decryption Time (seconds) : 0.023745
Total Messages with server: 106
Total Activations per Message: 3
Total Activations : 319
------------------------------------------------------
Iteration : 97
Logged Time : 				Wed 2019-10-16 19:12:42
Event Occured Time : 		Wed 2019-10-16 19:12:42

Activated Node
8		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
7		54:bf:64:91:f8:8a		118.139.135.57		97
4		54:bf:64:91:f8:8a		118.139.135.57		97
12		54:bf:64:91:f8:8a		118.139.135.57		97


Triggered Value : 10
Communication Time (seconds) : 0.065537
Decryption Time (seconds) : 0.023438
Total Messages with server: 107
Total Activations per Message: 3
Total Activations : 322
------------------------------------------------------
Iteration : 97
Logged Time : 				Wed 2019-10-16 19:12:43
Event Occured Time : 		Wed 2019-10-16 19:12:42

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
12		54:bf:64:91:f8:8a		118.139.135.57		97
7		54:bf:64:91:f8:8a		118.139.135.57		97
15		54:bf:64:91:f8:8a		118.139.135.57		97


Triggered Value : 8
Communication Time (seconds) : 0.045354
Decryption Time (seconds) : 0.022496
Total Messages with server: 108
Total Activations per Message: 3
Total Activations : 325
------------------------------------------------------
Iteration : 99
Logged Time : 				Wed 2019-10-16 19:12:44
Event Occured Time : 		Wed 2019-10-16 19:12:44

Activated Node
9		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		99
5		54:bf:64:91:f8:8a		118.139.135.57		99
13		54:bf:64:91:f8:8a		118.139.135.57		99


Triggered Value : 8
Communication Time (seconds) : 0.080763
Decryption Time (seconds) : 0.042072
Total Messages with server: 109
Total Activations per Message: 3
Total Activations : 328
------------------------------------------------------
Iteration : 99
Logged Time : 				Wed 2019-10-16 19:12:44
Event Occured Time : 		Wed 2019-10-16 19:12:44

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		99
11		54:bf:64:91:f8:8a		118.139.135.57		98
14		54:bf:64:91:f8:8a		118.139.135.57		99


Triggered Value : 8
Communication Time (seconds) : 0.045785
Decryption Time (seconds) : 0.022863
Total Messages with server: 110
Total Activations per Message: 3
Total Activations : 331
------------------------------------------------------
Iteration : 99
Logged Time : 				Wed 2019-10-16 19:12:44
Event Occured Time : 		Wed 2019-10-16 19:12:44

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		99
12		54:bf:64:91:f8:8a		118.139.135.57		98
15		54:bf:64:91:f8:8a		118.139.135.57		99


Triggered Value : 8
Communication Time (seconds) : 0.061635
Decryption Time (seconds) : 0.023630
Total Messages with server: 111
Total Activations per Message: 3
Total Activations : 334
------------------------------------------------------
Iteration : 99
Logged Time : 				Wed 2019-10-16 19:12:44
Event Occured Time : 		Wed 2019-10-16 19:12:44

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		99
15		54:bf:64:91:f8:8a		118.139.135.57		99
10		54:bf:64:91:f8:8a		118.139.135.57		99


Triggered Value : 8
Communication Time (seconds) : 0.046239
Decryption Time (seconds) : 0.022681
Total Messages with server: 112
Total Activations per Message: 3
Total Activations : 337


------------------------------------------------------
------------------------------------------------------
Total Simulation Time (seconds) : 134.450544
Total Events detected : 112
Total Messages with the base station (including termination signal): 132
Total Messages between sensor nodes : 8000
Total Messages though the network (including termination signal): 8132
Total Activations : 337

Total Activations per Node: 
	Rank 1 : 0
	Rank 2 : 2
	Rank 3 : 4
	Rank 4 : 0
	Rank 5 : 8
	Rank 6 : 8
	Rank 7 : 13
	Rank 8 : 2
	Rank 9 : 4
	Rank 10 : 10
	Rank 11 : 15
	Rank 12 : 6
	Rank 13 : 1
	Rank 14 : 14
	Rank 15 : 10
	Rank 16 : 6
	Rank 17 : 0
	Rank 18 : 3
	Rank 19 : 6
	Rank 20 : 0


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/no/nodes/10.csv <==
0.022853
0.022861
0.022852
0.022857
0.022357
0.022867
0.023250
0.046512
0.025544
0.022886


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/no/nodes/11.csv <==
0.022880
0.023115
0.022852
0.022864
0.023692
0.022641
0.022854
0.022840
0.022858
0.022862
0.022852
0.023176
0.023400
0.022840
0.022915


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/no/nodes/12.csv <==
0.038094
0.040230
0.041416
0.032153
0.023406
0.022902


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/no/nodes/13.csv <==
0.036278


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/no/nodes/14.csv <==
0.023727
0.022964
0.022851
0.022851
0.022840
0.022872
0.023000
0.022398
0.023163
0.022919
0.022838
0.022680
0.023690
0.023528


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/no/nodes/15.csv <==
0.022874
0.022852
0.022852
0.023151
0.023728
0.022934
0.02278
0.022964
0.022984
0.023063

==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/no/nodes/16.csv <==
0.022847
0.042086
0.042882
0.042099
0.038209
0.038452


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/no/nodes/18.csv <==
0.041035
0.022858
0.022834


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/no/nodes/19.csv <==
0.022841
0.022884
0.022839
0.024190
0.042049
0.022852


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/no/nodes/2.csv <==
0.042157
0.022867


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/no/nodes/3.csv <==
0.042064
0.038361
0.042082
0.022858


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/no/nodes/5.csv <==
0.041643
0.042015
0.042538
0.040829
0.041252
0.042083
0.041247
0.042671


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/no/nodes/6.csv <==
0.022883
0.022923
0.022857
0.022879
0.023108
0.022968
0.023063
0.022931


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/no/nodes/7.csv <==
0.022877
0.028846
0.023494
0.027014
0.029296
0.022846
0.022876
0.023944
0.022850
0.023191
0.022535
0.044348
0.024226


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/no/nodes/8.csv <==
0.023046
0.042054


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/no/nodes/9.csv <==
0.034782
0.042893
0.042061
0.038642


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/no/stats.csv <==
5,3,3,1,0.047863,0.024079
4,6,3,2,0.045798,0.022882
5,9,3,3,0.045221,0.022319
7,12,3,4,0.045432,0.022514
8,15,3,5,0.045810,0.022919
14,18,3,6,0.064957,0.022848
17,21,3,7,0.060997,0.022856
18,24,3,8,0.046466,0.023563
18,27,3,9,0.051711,0.022843
21,30,3,10,0.072072,0.029168
20,33,3,11,0.078547,0.022870
20,36,3,12,0.045917,0.022409
23,39,3,13,0.045747,0.022853
23,42,3,14,0.081119,0.038982
23,45,3,15,0.061671,0.022852
24,48,3,16,0.090897,0.022859
23,51,3,17,0.079842,0.022702
24,54,3,18,0.073393,0.022584
24,57,3,19,0.119131,0.022539
25,60,3,20,0.076904,0.042070
25,63,3,21,0.045757,0.022849
27,66,3,22,0.056001,0.023824
27,69,3,23,0.045715,0.022851
26,72,3,24,0.049890,0.022845
28,75,3,25,0.083819,0.042123
28,78,3,26,0.045695,0.022845
28,81,3,27,0.045726,0.022841
28,84,3,28,0.084119,0.042073
30,87,3,29,0.061097,0.022863
29,90,3,30,0.045711,0.022847
30,93,3,31,0.067926,0.044827
31,96,3,32,0.052504,0.029339
31,99,3,33,0.071840,0.022659
32,102,3,34,0.047195,0.022972
32,105,3,35,0.045831,0.022958
33,108,3,36,0.045743,0.022858
32,111,3,37,0.052159,0.022849
33,114,3,38,0.045715,0.022853
34,117,3,39,0.084652,0.042094
34,120,3,40,0.046543,0.022838
34,123,3,41,0.045724,0.022853
34,126,3,42,0.082919,0.042074
35,129,3,43,0.069409,0.027338
36,132,3,44,0.046208,0.023324
35,135,3,45,0.045581,0.022910
37,138,3,46,0.064960,0.042074
37,141,3,47,0.046097,0.023221
37,144,3,48,0.045352,0.022488
38,147,3,49,0.046348,0.022911
39,150,3,50,0.064989,0.022884
38,153,3,51,0.045780,0.022894
39,156,3,52,0.045767,0.022885
39,159,3,53,0.045840,0.022806
38,162,3,54,0.059184,0.022179
40,165,3,55,0.061497,0.023105
40,168,3,56,0.075357,0.022975
41,171,3,57,0.046376,0.022611
42,174,3,58,0.065463,0.023248
42,177,3,59,0.046694,0.023742
41,180,3,60,0.059524,0.023123
42,183,3,61,0.046154,0.023345
44,186,3,62,0.085456,0.042515
45,189,3,63,0.045707,0.022849
45,192,3,64,0.045723,0.022854
45,195,3,65,0.045724,0.022852
45,198,3,66,0.045216,0.022849
48,201,3,67,0.045744,0.022852
48,204,3,68,0.046829,0.022863
48,207,3,69,0.045704,0.022840
51,210,3,70,0.045746,0.022849
51,213,3,71,0.045872,0.022845
53,216,3,72,0.084234,0.042120
54,219,3,73,0.064965,0.022853
54,222,3,74,0.050673,0.023664
56,225,3,75,0.062150,0.023651
57,228,3,76,0.045813,0.022901
57,231,3,77,0.044751,0.022336
59,234,3,78,0.046245,0.023300
64,237,3,79,0.081610,0.040330
64,240,3,80,0.046518,0.023236
65,243,3,81,0.046140,0.022913
66,246,3,82,0.046350,0.023439
66,249,3,83,0.051613,0.028473
67,252,3,84,0.045952,0.023070
67,255,3,85,0.059260,0.022790
74,258,3,86,0.045738,0.022842
75,261,3,87,0.045822,0.022860
75,264,3,88,0.045426,0.022867
79,267,3,89,0.045710,0.022847
82,270,3,90,0.064954,0.022852
82,273,3,91,0.045870,0.022879
81,276,3,92,0.045502,0.022789
83,279,3,93,0.046552,0.022841
85,282,3,94,0.045851,0.022852
85,285,3,95,0.060948,0.022852
85,288,3,96,0.069348,0.022788
89,292,4,97,0.046650,0.023635
88,295,3,98,0.059322,0.023084
90,298,3,99,0.061494,0.025149
91,301,3,100,0.045946,0.022991
91,304,3,101,0.047678,0.024449
91,307,3,102,0.048818,0.025726
94,310,3,103,0.067327,0.022908
94,313,3,104,0.047291,0.023034
96,316,3,105,0.065732,0.023007
97,319,3,106,0.047194,0.023745
97,322,3,107,0.065537,0.023438
97,325,3,108,0.045354,0.022496
99,328,3,109,0.080763,0.042072
99,331,3,110,0.045785,0.022863
99,334,3,111,0.061635,0.023630
99,337,3,112,0.046239,0.022681


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/static/log.txt <==
------------------------------------------------------
Iteration : 2
Logged Time : 				Wed 2019-10-16 19:15:15
Event Occured Time : 		Wed 2019-10-16 19:15:15

Activated Node
3		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
2		54:bf:64:91:f8:8a		118.139.135.57		1
4		54:bf:64:91:f8:8a		118.139.135.57		2
7		54:bf:64:91:f8:8a		118.139.135.57		1


Triggered Value : 4
Communication Time (seconds) : 0.038791
Decryption Time (seconds) : 0.008817
Total Messages with server: 1
Total Activations per Message: 3
Total Activations : 3
------------------------------------------------------
Iteration : 2
Logged Time : 				Wed 2019-10-16 19:15:15
Event Occured Time : 		Wed 2019-10-16 19:15:15

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		2
7		54:bf:64:91:f8:8a		118.139.135.57		1
2		54:bf:64:91:f8:8a		118.139.135.57		2


Triggered Value : 4
Communication Time (seconds) : 0.045824
Decryption Time (seconds) : 0.011610
Total Messages with server: 2
Total Activations per Message: 3
Total Activations : 6
------------------------------------------------------
Iteration : 2
Logged Time : 				Wed 2019-10-16 19:15:15
Event Occured Time : 		Wed 2019-10-16 19:15:15

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		2
16		54:bf:64:91:f8:8a		118.139.135.57		1
19		54:bf:64:91:f8:8a		118.139.135.57		2


Triggered Value : 6
Communication Time (seconds) : 0.017776
Decryption Time (seconds) : 0.007635
Total Messages with server: 3
Total Activations per Message: 3
Total Activations : 9
------------------------------------------------------
Iteration : 2
Logged Time : 				Wed 2019-10-16 19:15:17
Event Occured Time : 		Wed 2019-10-16 19:15:17

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		2
10		54:bf:64:91:f8:8a		118.139.135.57		2
18		54:bf:64:91:f8:8a		118.139.135.57		2


Triggered Value : 6
Communication Time (seconds) : 0.021202
Decryption Time (seconds) : 0.010579
Total Messages with server: 4
Total Activations per Message: 3
Total Activations : 12
------------------------------------------------------
Iteration : 4
Logged Time : 				Wed 2019-10-16 19:15:18
Event Occured Time : 		Wed 2019-10-16 19:15:18

Activated Node
8		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
7		54:bf:64:91:f8:8a		118.139.135.57		3
4		54:bf:64:91:f8:8a		118.139.135.57		4
12		54:bf:64:91:f8:8a		118.139.135.57		3


Triggered Value : 4
Communication Time (seconds) : 0.071183
Decryption Time (seconds) : 0.024902
Total Messages with server: 5
Total Activations per Message: 3
Total Activations : 15
------------------------------------------------------
Iteration : 4
Logged Time : 				Wed 2019-10-16 19:15:18
Event Occured Time : 		Wed 2019-10-16 19:15:18

Activated Node
16		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
15		54:bf:64:91:f8:8a		118.139.135.57		4
12		54:bf:64:91:f8:8a		118.139.135.57		4
20		54:bf:64:91:f8:8a		118.139.135.57		4


Triggered Value : 6
Communication Time (seconds) : 0.083491
Decryption Time (seconds) : 0.020997
Total Messages with server: 6
Total Activations per Message: 3
Total Activations : 18
------------------------------------------------------
Iteration : 4
Logged Time : 				Wed 2019-10-16 19:15:18
Event Occured Time : 		Wed 2019-10-16 19:15:18

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		4
8		54:bf:64:91:f8:8a		118.139.135.57		4
11		54:bf:64:91:f8:8a		118.139.135.57		4


Triggered Value : 6
Communication Time (seconds) : 0.019454
Decryption Time (seconds) : 0.007585
Total Messages with server: 7
Total Activations per Message: 3
Total Activations : 21
------------------------------------------------------
Iteration : 5
Logged Time : 				Wed 2019-10-16 19:15:20
Event Occured Time : 		Wed 2019-10-16 19:15:19

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
7		54:bf:64:91:f8:8a		118.139.135.57		5
2		54:bf:64:91:f8:8a		118.139.135.57		4
10		54:bf:64:91:f8:8a		118.139.135.57		5


Triggered Value : 6
Communication Time (seconds) : 0.040095
Decryption Time (seconds) : 0.012253
Total Messages with server: 8
Total Activations per Message: 3
Total Activations : 24
------------------------------------------------------
Iteration : 5
Logged Time : 				Wed 2019-10-16 19:15:20
Event Occured Time : 		Wed 2019-10-16 19:15:19

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		4
12		54:bf:64:91:f8:8a		118.139.135.57		4
7		54:bf:64:91:f8:8a		118.139.135.57		5
15		54:bf:64:91:f8:8a		118.139.135.57		4


Triggered Value : 6
Communication Time (seconds) : 0.017643
Decryption Time (seconds) : 0.007485
Total Messages with server: 9
Total Activations per Message: 4
Total Activations : 28
------------------------------------------------------
Iteration : 6
Logged Time : 				Wed 2019-10-16 19:15:21
Event Occured Time : 		Wed 2019-10-16 19:15:21

Activated Node
9		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		6
5		54:bf:64:91:f8:8a		118.139.135.57		5
13		54:bf:64:91:f8:8a		118.139.135.57		6


Triggered Value : 2
Communication Time (seconds) : 0.111528
Decryption Time (seconds) : 0.026748
Total Messages with server: 10
Total Activations per Message: 3
Total Activations : 31
------------------------------------------------------
Iteration : 6
Logged Time : 				Wed 2019-10-16 19:15:21
Event Occured Time : 		Wed 2019-10-16 19:15:21

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		5
10		54:bf:64:91:f8:8a		118.139.135.57		6
18		54:bf:64:91:f8:8a		118.139.135.57		5


Triggered Value : 2
Communication Time (seconds) : 0.034495
Decryption Time (seconds) : 0.008661
Total Messages with server: 11
Total Activations per Message: 3
Total Activations : 34
------------------------------------------------------
Iteration : 6
Logged Time : 				Wed 2019-10-16 19:15:21
Event Occured Time : 		Wed 2019-10-16 19:15:21

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		6
6		54:bf:64:91:f8:8a		118.139.135.57		5
14		54:bf:64:91:f8:8a		118.139.135.57		6


Triggered Value : 4
Communication Time (seconds) : 0.018572
Decryption Time (seconds) : 0.007586
Total Messages with server: 12
Total Activations per Message: 3
Total Activations : 37
------------------------------------------------------
Iteration : 5
Logged Time : 				Wed 2019-10-16 19:15:21
Event Occured Time : 		Wed 2019-10-16 19:15:21

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		5
7		54:bf:64:91:f8:8a		118.139.135.57		5
10		54:bf:64:91:f8:8a		118.139.135.57		5


Triggered Value : 6
Communication Time (seconds) : 0.025281
Decryption Time (seconds) : 0.006550
Total Messages with server: 13
Total Activations per Message: 3
Total Activations : 40
------------------------------------------------------
Iteration : 7
Logged Time : 				Wed 2019-10-16 19:15:22
Event Occured Time : 		Wed 2019-10-16 19:15:22

Activated Node
9		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		7
5		54:bf:64:91:f8:8a		118.139.135.57		6
13		54:bf:64:91:f8:8a		118.139.135.57		7


Triggered Value : 6
Communication Time (seconds) : 0.097797
Decryption Time (seconds) : 0.023337
Total Messages with server: 14
Total Activations per Message: 3
Total Activations : 43
------------------------------------------------------
Iteration : 7
Logged Time : 				Wed 2019-10-16 19:15:22
Event Occured Time : 		Wed 2019-10-16 19:15:22

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		6
7		54:bf:64:91:f8:8a		118.139.135.57		7
15		54:bf:64:91:f8:8a		118.139.135.57		6


Triggered Value : 6
Communication Time (seconds) : 0.026364
Decryption Time (seconds) : 0.014561
Total Messages with server: 15
Total Activations per Message: 3
Total Activations : 46
------------------------------------------------------
Iteration : 7
Logged Time : 				Wed 2019-10-16 19:15:22
Event Occured Time : 		Wed 2019-10-16 19:15:22

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		7
15		54:bf:64:91:f8:8a		118.139.135.57		6
10		54:bf:64:91:f8:8a		118.139.135.57		7


Triggered Value : 6
Communication Time (seconds) : 0.017154
Decryption Time (seconds) : 0.007503
Total Messages with server: 16
Total Activations per Message: 3
Total Activations : 49
------------------------------------------------------
Iteration : 8
Logged Time : 				Wed 2019-10-16 19:15:24
Event Occured Time : 		Wed 2019-10-16 19:15:24

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		8
3		54:bf:64:91:f8:8a		118.139.135.57		7
11		54:bf:64:91:f8:8a		118.139.135.57		8


Triggered Value : 6
Communication Time (seconds) : 0.017208
Decryption Time (seconds) : 0.007565
Total Messages with server: 17
Total Activations per Message: 3
Total Activations : 52
------------------------------------------------------
Iteration : 10
Logged Time : 				Wed 2019-10-16 19:15:27
Event Occured Time : 		Wed 2019-10-16 19:15:27

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		9
8		54:bf:64:91:f8:8a		118.139.135.57		10
11		54:bf:64:91:f8:8a		118.139.135.57		9


Triggered Value : 4
Communication Time (seconds) : 0.046675
Decryption Time (seconds) : 0.013700
Total Messages with server: 18
Total Activations per Message: 3
Total Activations : 55
------------------------------------------------------
Iteration : 11
Logged Time : 				Wed 2019-10-16 19:15:28
Event Occured Time : 		Wed 2019-10-16 19:15:28

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		11
16		54:bf:64:91:f8:8a		118.139.135.57		10
11		54:bf:64:91:f8:8a		118.139.135.57		11


Triggered Value : 10
Communication Time (seconds) : 0.023258
Decryption Time (seconds) : 0.011775
Total Messages with server: 19
Total Activations per Message: 3
Total Activations : 58
------------------------------------------------------
Iteration : 12
Logged Time : 				Wed 2019-10-16 19:15:30
Event Occured Time : 		Wed 2019-10-16 19:15:30

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
11		54:bf:64:91:f8:8a		118.139.135.57		12
6		54:bf:64:91:f8:8a		118.139.135.57		11
14		54:bf:64:91:f8:8a		118.139.135.57		12


Triggered Value : 5
Communication Time (seconds) : 0.043989
Decryption Time (seconds) : 0.013481
Total Messages with server: 20
Total Activations per Message: 3
Total Activations : 61
------------------------------------------------------
Iteration : 11
Logged Time : 				Wed 2019-10-16 19:15:30
Event Occured Time : 		Wed 2019-10-16 19:15:30

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
7		54:bf:64:91:f8:8a		118.139.135.57		11
2		54:bf:64:91:f8:8a		118.139.135.57		11
10		54:bf:64:91:f8:8a		118.139.135.57		11


Triggered Value : 5
Communication Time (seconds) : 0.038992
Decryption Time (seconds) : 0.012503
Total Messages with server: 21
Total Activations per Message: 3
Total Activations : 64
------------------------------------------------------
Iteration : 12
Logged Time : 				Wed 2019-10-16 19:15:30
Event Occured Time : 		Wed 2019-10-16 19:15:30

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		11
11		54:bf:64:91:f8:8a		118.139.135.57		12
19		54:bf:64:91:f8:8a		118.139.135.57		11


Triggered Value : 5
Communication Time (seconds) : 0.024140
Decryption Time (seconds) : 0.011758
Total Messages with server: 22
Total Activations per Message: 3
Total Activations : 67
------------------------------------------------------
Iteration : 14
Logged Time : 				Wed 2019-10-16 19:15:33
Event Occured Time : 		Wed 2019-10-16 19:15:33

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		14
16		54:bf:64:91:f8:8a		118.139.135.57		13
11		54:bf:64:91:f8:8a		118.139.135.57		14


Triggered Value : 5
Communication Time (seconds) : 0.036717
Decryption Time (seconds) : 0.012390
Total Messages with server: 23
Total Activations per Message: 3
Total Activations : 70
------------------------------------------------------
Iteration : 14
Logged Time : 				Wed 2019-10-16 19:15:33
Event Occured Time : 		Wed 2019-10-16 19:15:33

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
11		54:bf:64:91:f8:8a		118.139.135.57		14
6		54:bf:64:91:f8:8a		118.139.135.57		14
14		54:bf:64:91:f8:8a		118.139.135.57		14


Triggered Value : 5
Communication Time (seconds) : 0.036492
Decryption Time (seconds) : 0.011724
Total Messages with server: 24
Total Activations per Message: 3
Total Activations : 73
------------------------------------------------------
Iteration : 15
Logged Time : 				Wed 2019-10-16 19:15:34
Event Occured Time : 		Wed 2019-10-16 19:15:34

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
8		54:bf:64:91:f8:8a		118.139.135.57		15
3		54:bf:64:91:f8:8a		118.139.135.57		14
11		54:bf:64:91:f8:8a		118.139.135.57		15


Triggered Value : 8
Communication Time (seconds) : 0.024539
Decryption Time (seconds) : 0.011778
Total Messages with server: 25
Total Activations per Message: 3
Total Activations : 76
------------------------------------------------------
Iteration : 16
Logged Time : 				Wed 2019-10-16 19:15:37
Event Occured Time : 		Wed 2019-10-16 19:15:37

Activated Node
9		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		16
5		54:bf:64:91:f8:8a		118.139.135.57		16
13		54:bf:64:91:f8:8a		118.139.135.57		16


Triggered Value : 5
Communication Time (seconds) : 0.147722
Decryption Time (seconds) : 0.022125
Total Messages with server: 26
Total Activations per Message: 3
Total Activations : 79
------------------------------------------------------
Iteration : 17
Logged Time : 				Wed 2019-10-16 19:15:37
Event Occured Time : 		Wed 2019-10-16 19:15:37

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
7		54:bf:64:91:f8:8a		118.139.135.57		17
2		54:bf:64:91:f8:8a		118.139.135.57		17
10		54:bf:64:91:f8:8a		118.139.135.57		17


Triggered Value : 5
Communication Time (seconds) : 0.035808
Decryption Time (seconds) : 0.011764
Total Messages with server: 27
Total Activations per Message: 3
Total Activations : 82
------------------------------------------------------
Iteration : 17
Logged Time : 				Wed 2019-10-16 19:15:38
Event Occured Time : 		Wed 2019-10-16 19:15:38

Activated Node
2		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
1		54:bf:64:91:f8:8a		118.139.135.57		17
3		54:bf:64:91:f8:8a		118.139.135.57		17
6		54:bf:64:91:f8:8a		118.139.135.57		17


Triggered Value : 10
Communication Time (seconds) : 0.088397
Decryption Time (seconds) : 0.023468
Total Messages with server: 28
Total Activations per Message: 3
Total Activations : 85
------------------------------------------------------
Iteration : 17
Logged Time : 				Wed 2019-10-16 19:15:38
Event Occured Time : 		Wed 2019-10-16 19:15:38

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		17
7		54:bf:64:91:f8:8a		118.139.135.57		17
2		54:bf:64:91:f8:8a		118.139.135.57		17
10		54:bf:64:91:f8:8a		118.139.135.57		17


Triggered Value : 5
Communication Time (seconds) : 0.022348
Decryption Time (seconds) : 0.007793
Total Messages with server: 29
Total Activations per Message: 4
Total Activations : 89
------------------------------------------------------
Iteration : 20
Logged Time : 				Wed 2019-10-16 19:15:41
Event Occured Time : 		Wed 2019-10-16 19:15:41

Activated Node
3		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
2		54:bf:64:91:f8:8a		118.139.135.57		20
4		54:bf:64:91:f8:8a		118.139.135.57		19
7		54:bf:64:91:f8:8a		118.139.135.57		20


Triggered Value : 5
Communication Time (seconds) : 0.063216
Decryption Time (seconds) : 0.016536
Total Messages with server: 30
Total Activations per Message: 3
Total Activations : 92
------------------------------------------------------
Iteration : 19
Logged Time : 				Wed 2019-10-16 19:15:41
Event Occured Time : 		Wed 2019-10-16 19:15:41

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		19
10		54:bf:64:91:f8:8a		118.139.135.57		19
18		54:bf:64:91:f8:8a		118.139.135.57		19


Triggered Value : 6
Communication Time (seconds) : 0.021990
Decryption Time (seconds) : 0.011413
Total Messages with server: 31
Total Activations per Message: 3
Total Activations : 95
------------------------------------------------------
Iteration : 20
Logged Time : 				Wed 2019-10-16 19:15:43
Event Occured Time : 		Wed 2019-10-16 19:15:43

Activated Node
16		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
15		54:bf:64:91:f8:8a		118.139.135.57		20
12		54:bf:64:91:f8:8a		118.139.135.57		20
20		54:bf:64:91:f8:8a		118.139.135.57		20


Triggered Value : 6
Communication Time (seconds) : 0.145737
Decryption Time (seconds) : 0.021466
Total Messages with server: 32
Total Activations per Message: 3
Total Activations : 98
------------------------------------------------------
Iteration : 21
Logged Time : 				Wed 2019-10-16 19:15:43
Event Occured Time : 		Wed 2019-10-16 19:15:43

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		21
16		54:bf:64:91:f8:8a		118.139.135.57		20
19		54:bf:64:91:f8:8a		118.139.135.57		21


Triggered Value : 6
Communication Time (seconds) : 0.034596
Decryption Time (seconds) : 0.016360
Total Messages with server: 33
Total Activations per Message: 3
Total Activations : 101
------------------------------------------------------
Iteration : 20
Logged Time : 				Wed 2019-10-16 19:15:43
Event Occured Time : 		Wed 2019-10-16 19:15:43

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
12		54:bf:64:91:f8:8a		118.139.135.57		20
7		54:bf:64:91:f8:8a		118.139.135.57		20
15		54:bf:64:91:f8:8a		118.139.135.57		20


Triggered Value : 5
Communication Time (seconds) : 0.023736
Decryption Time (seconds) : 0.010584
Total Messages with server: 34
Total Activations per Message: 3
Total Activations : 104
------------------------------------------------------
Iteration : 24
Logged Time : 				Wed 2019-10-16 19:15:47
Event Occured Time : 		Wed 2019-10-16 19:15:47

Activated Node
5		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		24
1		54:bf:64:91:f8:8a		118.139.135.57		24
9		54:bf:64:91:f8:8a		118.139.135.57		24


Triggered Value : 9
Communication Time (seconds) : 0.121363
Decryption Time (seconds) : 0.025542
Total Messages with server: 35
Total Activations per Message: 3
Total Activations : 107
------------------------------------------------------
Iteration : 24
Logged Time : 				Wed 2019-10-16 19:15:47
Event Occured Time : 		Wed 2019-10-16 19:15:47

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		24
2		54:bf:64:91:f8:8a		118.139.135.57		24
10		54:bf:64:91:f8:8a		118.139.135.57		24


Triggered Value : 2
Communication Time (seconds) : 0.043716
Decryption Time (seconds) : 0.008350
Total Messages with server: 36
Total Activations per Message: 3
Total Activations : 110
------------------------------------------------------
Iteration : 24
Logged Time : 				Wed 2019-10-16 19:15:47
Event Occured Time : 		Wed 2019-10-16 19:15:47

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		23
6		54:bf:64:91:f8:8a		118.139.135.57		24
14		54:bf:64:91:f8:8a		118.139.135.57		23


Triggered Value : 9
Communication Time (seconds) : 0.015494
Decryption Time (seconds) : 0.007532
Total Messages with server: 37
Total Activations per Message: 3
Total Activations : 113
------------------------------------------------------
Iteration : 24
Logged Time : 				Wed 2019-10-16 19:15:49
Event Occured Time : 		Wed 2019-10-16 19:15:49

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		24
2		54:bf:64:91:f8:8a		118.139.135.57		24
10		54:bf:64:91:f8:8a		118.139.135.57		24


Triggered Value : 2
Communication Time (seconds) : 0.017270
Decryption Time (seconds) : 0.007490
Total Messages with server: 38
Total Activations per Message: 3
Total Activations : 116
------------------------------------------------------
Iteration : 26
Logged Time : 				Wed 2019-10-16 19:15:50
Event Occured Time : 		Wed 2019-10-16 19:15:50

Activated Node
8		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
7		54:bf:64:91:f8:8a		118.139.135.57		26
4		54:bf:64:91:f8:8a		118.139.135.57		26
12		54:bf:64:91:f8:8a		118.139.135.57		26


Triggered Value : 2
Communication Time (seconds) : 0.079645
Decryption Time (seconds) : 0.026285
Total Messages with server: 39
Total Activations per Message: 3
Total Activations : 119
------------------------------------------------------
Iteration : 26
Logged Time : 				Wed 2019-10-16 19:15:50
Event Occured Time : 		Wed 2019-10-16 19:15:50

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
12		54:bf:64:91:f8:8a		118.139.135.57		26
7		54:bf:64:91:f8:8a		118.139.135.57		26
15		54:bf:64:91:f8:8a		118.139.135.57		26


Triggered Value : 2
Communication Time (seconds) : 0.016381
Decryption Time (seconds) : 0.008809
Total Messages with server: 40
Total Activations per Message: 3
Total Activations : 122
------------------------------------------------------
Iteration : 27
Logged Time : 				Wed 2019-10-16 19:15:53
Event Occured Time : 		Wed 2019-10-16 19:15:53

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		27
6		54:bf:64:91:f8:8a		118.139.135.57		27
14		54:bf:64:91:f8:8a		118.139.135.57		27


Triggered Value : 2
Communication Time (seconds) : 0.021690
Decryption Time (seconds) : 0.009286
Total Messages with server: 41
Total Activations per Message: 3
Total Activations : 125
------------------------------------------------------
Iteration : 28
Logged Time : 				Wed 2019-10-16 19:15:53
Event Occured Time : 		Wed 2019-10-16 19:15:53

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		27
7		54:bf:64:91:f8:8a		118.139.135.57		28
10		54:bf:64:91:f8:8a		118.139.135.57		27


Triggered Value : 6
Communication Time (seconds) : 0.017669
Decryption Time (seconds) : 0.007513
Total Messages with server: 42
Total Activations per Message: 3
Total Activations : 128
------------------------------------------------------
Iteration : 29
Logged Time : 				Wed 2019-10-16 19:15:54
Event Occured Time : 		Wed 2019-10-16 19:15:54

Activated Node
18		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
17		54:bf:64:91:f8:8a		118.139.135.57		29
19		54:bf:64:91:f8:8a		118.139.135.57		28
14		54:bf:64:91:f8:8a		118.139.135.57		29


Triggered Value : 7
Communication Time (seconds) : 0.063819
Decryption Time (seconds) : 0.024385
Total Messages with server: 43
Total Activations per Message: 3
Total Activations : 131
------------------------------------------------------
Iteration : 31
Logged Time : 				Wed 2019-10-16 19:15:59
Event Occured Time : 		Wed 2019-10-16 19:15:59

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
11		54:bf:64:91:f8:8a		118.139.135.57		31
6		54:bf:64:91:f8:8a		118.139.135.57		31
14		54:bf:64:91:f8:8a		118.139.135.57		31


Triggered Value : 9
Communication Time (seconds) : 0.019329
Decryption Time (seconds) : 0.013316
Total Messages with server: 44
Total Activations per Message: 3
Total Activations : 134
------------------------------------------------------
Iteration : 33
Logged Time : 				Wed 2019-10-16 19:16:00
Event Occured Time : 		Wed 2019-10-16 19:16:00

Activated Node
18		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
17		54:bf:64:91:f8:8a		118.139.135.57		33
19		54:bf:64:91:f8:8a		118.139.135.57		32
14		54:bf:64:91:f8:8a		118.139.135.57		33


Triggered Value : 3
Communication Time (seconds) : 0.054254
Decryption Time (seconds) : 0.018450
Total Messages with server: 45
Total Activations per Message: 3
Total Activations : 137
------------------------------------------------------
Iteration : 32
Logged Time : 				Wed 2019-10-16 19:16:00
Event Occured Time : 		Wed 2019-10-16 19:16:00

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		32
16		54:bf:64:91:f8:8a		118.139.135.57		32
19		54:bf:64:91:f8:8a		118.139.135.57		32


Triggered Value : 3
Communication Time (seconds) : 0.047238
Decryption Time (seconds) : 0.006754
Total Messages with server: 46
Total Activations per Message: 3
Total Activations : 140
------------------------------------------------------
Iteration : 35
Logged Time : 				Wed 2019-10-16 19:16:03
Event Occured Time : 		Wed 2019-10-16 19:16:03

Activated Node
3		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
2		54:bf:64:91:f8:8a		118.139.135.57		34
4		54:bf:64:91:f8:8a		118.139.135.57		35
7		54:bf:64:91:f8:8a		118.139.135.57		34


Triggered Value : 5
Communication Time (seconds) : 0.093513
Decryption Time (seconds) : 0.025487
Total Messages with server: 47
Total Activations per Message: 3
Total Activations : 143
------------------------------------------------------
Iteration : 35
Logged Time : 				Wed 2019-10-16 19:16:03
Event Occured Time : 		Wed 2019-10-16 19:16:03

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		35
7		54:bf:64:91:f8:8a		118.139.135.57		34
2		54:bf:64:91:f8:8a		118.139.135.57		35


Triggered Value : 5
Communication Time (seconds) : 0.026310
Decryption Time (seconds) : 0.014407
Total Messages with server: 48
Total Activations per Message: 3
Total Activations : 146
------------------------------------------------------
Iteration : 39
Logged Time : 				Wed 2019-10-16 19:16:09
Event Occured Time : 		Wed 2019-10-16 19:16:09

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		38
7		54:bf:64:91:f8:8a		118.139.135.57		39
10		54:bf:64:91:f8:8a		118.139.135.57		38


Triggered Value : 3
Communication Time (seconds) : 0.041955
Decryption Time (seconds) : 0.012048
Total Messages with server: 49
Total Activations per Message: 3
Total Activations : 149
------------------------------------------------------
Iteration : 39
Logged Time : 				Wed 2019-10-16 19:16:09
Event Occured Time : 		Wed 2019-10-16 19:16:09

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		39
6		54:bf:64:91:f8:8a		118.139.135.57		38
14		54:bf:64:91:f8:8a		118.139.135.57		39


Triggered Value : 5
Communication Time (seconds) : 0.045727
Decryption Time (seconds) : 0.011754
Total Messages with server: 50
Total Activations per Message: 3
Total Activations : 152
------------------------------------------------------
Iteration : 40
Logged Time : 				Wed 2019-10-16 19:16:10
Event Occured Time : 		Wed 2019-10-16 19:16:10

Activated Node
8		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
7		54:bf:64:91:f8:8a		118.139.135.57		39
4		54:bf:64:91:f8:8a		118.139.135.57		40
12		54:bf:64:91:f8:8a		118.139.135.57		39


Triggered Value : 3
Communication Time (seconds) : 0.083992
Decryption Time (seconds) : 0.023987
Total Messages with server: 51
Total Activations per Message: 3
Total Activations : 155
------------------------------------------------------
Iteration : 40
Logged Time : 				Wed 2019-10-16 19:16:10
Event Occured Time : 		Wed 2019-10-16 19:16:10

Activated Node
2		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
1		54:bf:64:91:f8:8a		118.139.135.57		40
3		54:bf:64:91:f8:8a		118.139.135.57		39
6		54:bf:64:91:f8:8a		118.139.135.57		40


Triggered Value : 7
Communication Time (seconds) : 0.062861
Decryption Time (seconds) : 0.030547
Total Messages with server: 52
Total Activations per Message: 3
Total Activations : 158
------------------------------------------------------
Iteration : 46
Logged Time : 				Wed 2019-10-16 19:16:21
Event Occured Time : 		Wed 2019-10-16 19:16:21

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		46
6		54:bf:64:91:f8:8a		118.139.135.57		46
14		54:bf:64:91:f8:8a		118.139.135.57		46


Triggered Value : 1
Communication Time (seconds) : 0.023698
Decryption Time (seconds) : 0.013096
Total Messages with server: 53
Total Activations per Message: 3
Total Activations : 161
------------------------------------------------------
Iteration : 47
Logged Time : 				Wed 2019-10-16 19:16:21
Event Occured Time : 		Wed 2019-10-16 19:16:21

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		47
10		54:bf:64:91:f8:8a		118.139.135.57		46
18		54:bf:64:91:f8:8a		118.139.135.57		47


Triggered Value : 6
Communication Time (seconds) : 0.032936
Decryption Time (seconds) : 0.011743
Total Messages with server: 54
Total Activations per Message: 3
Total Activations : 164
------------------------------------------------------
Iteration : 49
Logged Time : 				Wed 2019-10-16 19:16:25
Event Occured Time : 		Wed 2019-10-16 19:16:25

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		49
2		54:bf:64:91:f8:8a		118.139.135.57		49
10		54:bf:64:91:f8:8a		118.139.135.57		49


Triggered Value : 1
Communication Time (seconds) : 0.024410
Decryption Time (seconds) : 0.012489
Total Messages with server: 55
Total Activations per Message: 3
Total Activations : 167
------------------------------------------------------
Iteration : 52
Logged Time : 				Wed 2019-10-16 19:16:29
Event Occured Time : 		Wed 2019-10-16 19:16:29

Activated Node
19		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
18		54:bf:64:91:f8:8a		118.139.135.57		52
20		54:bf:64:91:f8:8a		118.139.135.57		52
15		54:bf:64:91:f8:8a		118.139.135.57		52


Triggered Value : 6
Communication Time (seconds) : 0.056946
Decryption Time (seconds) : 0.011752
Total Messages with server: 56
Total Activations per Message: 3
Total Activations : 170
------------------------------------------------------
Iteration : 52
Logged Time : 				Wed 2019-10-16 19:16:29
Event Occured Time : 		Wed 2019-10-16 19:16:29

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		52
16		54:bf:64:91:f8:8a		118.139.135.57		52
19		54:bf:64:91:f8:8a		118.139.135.57		52


Triggered Value : 6
Communication Time (seconds) : 0.028349
Decryption Time (seconds) : 0.011750
Total Messages with server: 57
Total Activations per Message: 3
Total Activations : 173
------------------------------------------------------
Iteration : 52
Logged Time : 				Wed 2019-10-16 19:16:29
Event Occured Time : 		Wed 2019-10-16 19:16:29

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		52
12		54:bf:64:91:f8:8a		118.139.135.57		52
7		54:bf:64:91:f8:8a		118.139.135.57		52


Triggered Value : 4
Communication Time (seconds) : 0.029299
Decryption Time (seconds) : 0.011778
Total Messages with server: 58
Total Activations per Message: 3
Total Activations : 176
------------------------------------------------------
Iteration : 54
Logged Time : 				Wed 2019-10-16 19:16:31
Event Occured Time : 		Wed 2019-10-16 19:16:31

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		53
16		54:bf:64:91:f8:8a		118.139.135.57		54
19		54:bf:64:91:f8:8a		118.139.135.57		53


Triggered Value : 3
Communication Time (seconds) : 0.027671
Decryption Time (seconds) : 0.007516
Total Messages with server: 59
Total Activations per Message: 3
Total Activations : 179
------------------------------------------------------
Iteration : 55
Logged Time : 				Wed 2019-10-16 19:16:34
Event Occured Time : 		Wed 2019-10-16 19:16:34

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		55
11		54:bf:64:91:f8:8a		118.139.135.57		55
19		54:bf:64:91:f8:8a		118.139.135.57		55


Triggered Value : 6
Communication Time (seconds) : 0.032821
Decryption Time (seconds) : 0.011130
Total Messages with server: 60
Total Activations per Message: 3
Total Activations : 182
------------------------------------------------------
Iteration : 55
Logged Time : 				Wed 2019-10-16 19:16:34
Event Occured Time : 		Wed 2019-10-16 19:16:34

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		55
7		54:bf:64:91:f8:8a		118.139.135.57		55
15		54:bf:64:91:f8:8a		118.139.135.57		55


Triggered Value : 6
Communication Time (seconds) : 0.018747
Decryption Time (seconds) : 0.007545
Total Messages with server: 61
Total Activations per Message: 3
Total Activations : 185
------------------------------------------------------
Iteration : 56
Logged Time : 				Wed 2019-10-16 19:16:35
Event Occured Time : 		Wed 2019-10-16 19:16:35

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		56
7		54:bf:64:91:f8:8a		118.139.135.57		56
10		54:bf:64:91:f8:8a		118.139.135.57		56


Triggered Value : 6
Communication Time (seconds) : 0.048949
Decryption Time (seconds) : 0.009307
Total Messages with server: 62
Total Activations per Message: 3
Total Activations : 188
------------------------------------------------------
Iteration : 57
Logged Time : 				Wed 2019-10-16 19:16:35
Event Occured Time : 		Wed 2019-10-16 19:16:35

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		57
15		54:bf:64:91:f8:8a		118.139.135.57		56
18		54:bf:64:91:f8:8a		118.139.135.57		57


Triggered Value : 3
Communication Time (seconds) : 0.025149
Decryption Time (seconds) : 0.008500
Total Messages with server: 63
Total Activations per Message: 3
Total Activations : 191
------------------------------------------------------
Iteration : 57
Logged Time : 				Wed 2019-10-16 19:16:37
Event Occured Time : 		Wed 2019-10-16 19:16:37

Activated Node
12		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
11		54:bf:64:91:f8:8a		118.139.135.57		57
8		54:bf:64:91:f8:8a		118.139.135.57		57
16		54:bf:64:91:f8:8a		118.139.135.57		57


Triggered Value : 6
Communication Time (seconds) : 0.093207
Decryption Time (seconds) : 0.037936
Total Messages with server: 64
Total Activations per Message: 3
Total Activations : 194
------------------------------------------------------
Iteration : 60
Logged Time : 				Wed 2019-10-16 19:16:41
Event Occured Time : 		Wed 2019-10-16 19:16:41

Activated Node
16		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
15		54:bf:64:91:f8:8a		118.139.135.57		60
12		54:bf:64:91:f8:8a		118.139.135.57		60
20		54:bf:64:91:f8:8a		118.139.135.57		60


Triggered Value : 6
Communication Time (seconds) : 0.100180
Decryption Time (seconds) : 0.039272
Total Messages with server: 65
Total Activations per Message: 3
Total Activations : 197
------------------------------------------------------
Iteration : 62
Logged Time : 				Wed 2019-10-16 19:16:43
Event Occured Time : 		Wed 2019-10-16 19:16:42

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		61
8		54:bf:64:91:f8:8a		118.139.135.57		62
11		54:bf:64:91:f8:8a		118.139.135.57		61


Triggered Value : 8
Communication Time (seconds) : 0.056921
Decryption Time (seconds) : 0.021172
Total Messages with server: 66
Total Activations per Message: 3
Total Activations : 200
------------------------------------------------------
Iteration : 62
Logged Time : 				Wed 2019-10-16 19:16:44
Event Occured Time : 		Wed 2019-10-16 19:16:44

Activated Node
9		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		62
5		54:bf:64:91:f8:8a		118.139.135.57		62
13		54:bf:64:91:f8:8a		118.139.135.57		62


Triggered Value : 6
Communication Time (seconds) : 0.133406
Decryption Time (seconds) : 0.037383
Total Messages with server: 67
Total Activations per Message: 3
Total Activations : 203
------------------------------------------------------
Iteration : 63
Logged Time : 				Wed 2019-10-16 19:16:44
Event Occured Time : 		Wed 2019-10-16 19:16:44

Activated Node
8		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
7		54:bf:64:91:f8:8a		118.139.135.57		63
4		54:bf:64:91:f8:8a		118.139.135.57		63
12		54:bf:64:91:f8:8a		118.139.135.57		63


Triggered Value : 6
Communication Time (seconds) : 0.087348
Decryption Time (seconds) : 0.039190
Total Messages with server: 68
Total Activations per Message: 3
Total Activations : 206
------------------------------------------------------
Iteration : 63
Logged Time : 				Wed 2019-10-16 19:16:44
Event Occured Time : 		Wed 2019-10-16 19:16:44

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		63
12		54:bf:64:91:f8:8a		118.139.135.57		63
7		54:bf:64:91:f8:8a		118.139.135.57		63


Triggered Value : 6
Communication Time (seconds) : 0.076563
Decryption Time (seconds) : 0.027616
Total Messages with server: 69
Total Activations per Message: 3
Total Activations : 209
------------------------------------------------------
Iteration : 63
Logged Time : 				Wed 2019-10-16 19:16:44
Event Occured Time : 		Wed 2019-10-16 19:16:44

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		63
6		54:bf:64:91:f8:8a		118.139.135.57		62
14		54:bf:64:91:f8:8a		118.139.135.57		63


Triggered Value : 8
Communication Time (seconds) : 0.022411
Decryption Time (seconds) : 0.010534
Total Messages with server: 70
Total Activations per Message: 3
Total Activations : 212
------------------------------------------------------
Iteration : 63
Logged Time : 				Wed 2019-10-16 19:16:45
Event Occured Time : 		Wed 2019-10-16 19:16:45

Activated Node
3		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
2		54:bf:64:91:f8:8a		118.139.135.57		63
4		54:bf:64:91:f8:8a		118.139.135.57		63
7		54:bf:64:91:f8:8a		118.139.135.57		63


Triggered Value : 6
Communication Time (seconds) : 0.097097
Decryption Time (seconds) : 0.025770
Total Messages with server: 71
Total Activations per Message: 3
Total Activations : 215
------------------------------------------------------
Iteration : 63
Logged Time : 				Wed 2019-10-16 19:16:46
Event Occured Time : 		Wed 2019-10-16 19:16:46

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		63
3		54:bf:64:91:f8:8a		118.139.135.57		63
11		54:bf:64:91:f8:8a		118.139.135.57		63


Triggered Value : 6
Communication Time (seconds) : 0.028628
Decryption Time (seconds) : 0.016251
Total Messages with server: 72
Total Activations per Message: 3
Total Activations : 218
------------------------------------------------------
Iteration : 63
Logged Time : 				Wed 2019-10-16 19:16:46
Event Occured Time : 		Wed 2019-10-16 19:16:46

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		63
12		54:bf:64:91:f8:8a		118.139.135.57		63
7		54:bf:64:91:f8:8a		118.139.135.57		63


Triggered Value : 6
Communication Time (seconds) : 0.023708
Decryption Time (seconds) : 0.011834
Total Messages with server: 73
Total Activations per Message: 3
Total Activations : 221
------------------------------------------------------
Iteration : 64
Logged Time : 				Wed 2019-10-16 19:16:47
Event Occured Time : 		Wed 2019-10-16 19:16:47

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		64
11		54:bf:64:91:f8:8a		118.139.135.57		64
6		54:bf:64:91:f8:8a		118.139.135.57		64


Triggered Value : 6
Communication Time (seconds) : 0.037730
Decryption Time (seconds) : 0.013752
Total Messages with server: 74
Total Activations per Message: 3
Total Activations : 224
------------------------------------------------------
Iteration : 64
Logged Time : 				Wed 2019-10-16 19:16:47
Event Occured Time : 		Wed 2019-10-16 19:16:47

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		64
2		54:bf:64:91:f8:8a		118.139.135.57		64
10		54:bf:64:91:f8:8a		118.139.135.57		64


Triggered Value : 6
Communication Time (seconds) : 0.040528
Decryption Time (seconds) : 0.007460
Total Messages with server: 75
Total Activations per Message: 3
Total Activations : 227
------------------------------------------------------
Iteration : 65
Logged Time : 				Wed 2019-10-16 19:16:49
Event Occured Time : 		Wed 2019-10-16 19:16:48

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
8		54:bf:64:91:f8:8a		118.139.135.57		65
3		54:bf:64:91:f8:8a		118.139.135.57		65
11		54:bf:64:91:f8:8a		118.139.135.57		65


Triggered Value : 4
Communication Time (seconds) : 0.016378
Decryption Time (seconds) : 0.007567
Total Messages with server: 76
Total Activations per Message: 3
Total Activations : 230
------------------------------------------------------
Iteration : 70
Logged Time : 				Wed 2019-10-16 19:16:54
Event Occured Time : 		Wed 2019-10-16 19:16:54

Activated Node
16		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
15		54:bf:64:91:f8:8a		118.139.135.57		70
12		54:bf:64:91:f8:8a		118.139.135.57		69
20		54:bf:64:91:f8:8a		118.139.135.57		70


Triggered Value : 4
Communication Time (seconds) : 0.124792
Decryption Time (seconds) : 0.048768
Total Messages with server: 77
Total Activations per Message: 3
Total Activations : 233
------------------------------------------------------
Iteration : 69
Logged Time : 				Wed 2019-10-16 19:16:54
Event Occured Time : 		Wed 2019-10-16 19:16:54

Activated Node
2		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
1		54:bf:64:91:f8:8a		118.139.135.57		69
3		54:bf:64:91:f8:8a		118.139.135.57		69
6		54:bf:64:91:f8:8a		118.139.135.57		69


Triggered Value : 0
Communication Time (seconds) : 0.046199
Decryption Time (seconds) : 0.017928
Total Messages with server: 78
Total Activations per Message: 3
Total Activations : 236
------------------------------------------------------
Iteration : 69
Logged Time : 				Wed 2019-10-16 19:16:54
Event Occured Time : 		Wed 2019-10-16 19:16:54

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		69
7		54:bf:64:91:f8:8a		118.139.135.57		69
10		54:bf:64:91:f8:8a		118.139.135.57		69


Triggered Value : 8
Communication Time (seconds) : 0.021203
Decryption Time (seconds) : 0.008490
Total Messages with server: 79
Total Activations per Message: 3
Total Activations : 239
------------------------------------------------------
Iteration : 71
Logged Time : 				Wed 2019-10-16 19:16:57
Event Occured Time : 		Wed 2019-10-16 19:16:57

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		71
8		54:bf:64:91:f8:8a		118.139.135.57		71
11		54:bf:64:91:f8:8a		118.139.135.57		71


Triggered Value : 3
Communication Time (seconds) : 0.046090
Decryption Time (seconds) : 0.014296
Total Messages with server: 80
Total Activations per Message: 3
Total Activations : 242
------------------------------------------------------
Iteration : 72
Logged Time : 				Wed 2019-10-16 19:16:59
Event Occured Time : 		Wed 2019-10-16 19:16:59

Activated Node
12		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
11		54:bf:64:91:f8:8a		118.139.135.57		72
8		54:bf:64:91:f8:8a		118.139.135.57		72
16		54:bf:64:91:f8:8a		118.139.135.57		72


Triggered Value : 9
Communication Time (seconds) : 0.047969
Decryption Time (seconds) : 0.009750
Total Messages with server: 81
Total Activations per Message: 3
Total Activations : 245
------------------------------------------------------
Iteration : 74
Logged Time : 				Wed 2019-10-16 19:17:00
Event Occured Time : 		Wed 2019-10-16 19:17:00

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		74
11		54:bf:64:91:f8:8a		118.139.135.57		74
14		54:bf:64:91:f8:8a		118.139.135.57		74


Triggered Value : 0
Communication Time (seconds) : 0.020782
Decryption Time (seconds) : 0.010050
Total Messages with server: 82
Total Activations per Message: 3
Total Activations : 248
------------------------------------------------------
Iteration : 73
Logged Time : 				Wed 2019-10-16 19:17:00
Event Occured Time : 		Wed 2019-10-16 19:17:00

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		73
12		54:bf:64:91:f8:8a		118.139.135.57		73
15		54:bf:64:91:f8:8a		118.139.135.57		73


Triggered Value : 7
Communication Time (seconds) : 0.019402
Decryption Time (seconds) : 0.007488
Total Messages with server: 83
Total Activations per Message: 3
Total Activations : 251
------------------------------------------------------
Iteration : 79
Logged Time : 				Wed 2019-10-16 19:17:07
Event Occured Time : 		Wed 2019-10-16 19:17:07

Activated Node
18		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
17		54:bf:64:91:f8:8a		118.139.135.57		79
19		54:bf:64:91:f8:8a		118.139.135.57		78
14		54:bf:64:91:f8:8a		118.139.135.57		79


Triggered Value : 0
Communication Time (seconds) : 0.040779
Decryption Time (seconds) : 0.011656
Total Messages with server: 84
Total Activations per Message: 3
Total Activations : 254
------------------------------------------------------
Iteration : 80
Logged Time : 				Wed 2019-10-16 19:17:09
Event Occured Time : 		Wed 2019-10-16 19:17:09

Activated Node
9		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		79
5		54:bf:64:91:f8:8a		118.139.135.57		80
13		54:bf:64:91:f8:8a		118.139.135.57		79


Triggered Value : 6
Communication Time (seconds) : 0.157398
Decryption Time (seconds) : 0.034170
Total Messages with server: 85
Total Activations per Message: 3
Total Activations : 257
------------------------------------------------------
Iteration : 80
Logged Time : 				Wed 2019-10-16 19:17:09
Event Occured Time : 		Wed 2019-10-16 19:17:09

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		80
2		54:bf:64:91:f8:8a		118.139.135.57		79
10		54:bf:64:91:f8:8a		118.139.135.57		80


Triggered Value : 6
Communication Time (seconds) : 0.021878
Decryption Time (seconds) : 0.010014
Total Messages with server: 86
Total Activations per Message: 3
Total Activations : 260
------------------------------------------------------
Iteration : 79
Logged Time : 				Wed 2019-10-16 19:17:09
Event Occured Time : 		Wed 2019-10-16 19:17:09

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		79
6		54:bf:64:91:f8:8a		118.139.135.57		79
14		54:bf:64:91:f8:8a		118.139.135.57		79


Triggered Value : 0
Communication Time (seconds) : 0.029175
Decryption Time (seconds) : 0.009947
Total Messages with server: 87
Total Activations per Message: 3
Total Activations : 263
------------------------------------------------------
Iteration : 79
Logged Time : 				Wed 2019-10-16 19:17:09
Event Occured Time : 		Wed 2019-10-16 19:17:09

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		79
10		54:bf:64:91:f8:8a		118.139.135.57		79
18		54:bf:64:91:f8:8a		118.139.135.57		79


Triggered Value : 9
Communication Time (seconds) : 0.017927
Decryption Time (seconds) : 0.005839
Total Messages with server: 88
Total Activations per Message: 3
Total Activations : 266
------------------------------------------------------
Iteration : 81
Logged Time : 				Wed 2019-10-16 19:17:10
Event Occured Time : 		Wed 2019-10-16 19:17:10

Activated Node
8		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
7		54:bf:64:91:f8:8a		118.139.135.57		81
4		54:bf:64:91:f8:8a		118.139.135.57		80
12		54:bf:64:91:f8:8a		118.139.135.57		81


Triggered Value : 6
Communication Time (seconds) : 0.044992
Decryption Time (seconds) : 0.011351
Total Messages with server: 89
Total Activations per Message: 3
Total Activations : 269
------------------------------------------------------
Iteration : 81
Logged Time : 				Wed 2019-10-16 19:17:10
Event Occured Time : 		Wed 2019-10-16 19:17:10

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
16		54:bf:64:91:f8:8a		118.139.135.57		81
11		54:bf:64:91:f8:8a		118.139.135.57		80
19		54:bf:64:91:f8:8a		118.139.135.57		81


Triggered Value : 7
Communication Time (seconds) : 0.035480
Decryption Time (seconds) : 0.016406
Total Messages with server: 90
Total Activations per Message: 3
Total Activations : 272
------------------------------------------------------
Iteration : 85
Logged Time : 				Wed 2019-10-16 19:17:16
Event Occured Time : 		Wed 2019-10-16 19:17:16

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		84
2		54:bf:64:91:f8:8a		118.139.135.57		85
10		54:bf:64:91:f8:8a		118.139.135.57		84


Triggered Value : 6
Communication Time (seconds) : 0.018117
Decryption Time (seconds) : 0.007568
Total Messages with server: 91
Total Activations per Message: 3
Total Activations : 275
------------------------------------------------------
Iteration : 89
Logged Time : 				Wed 2019-10-16 19:17:22
Event Occured Time : 		Wed 2019-10-16 19:17:22

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
16		54:bf:64:91:f8:8a		118.139.135.57		89
11		54:bf:64:91:f8:8a		118.139.135.57		88
19		54:bf:64:91:f8:8a		118.139.135.57		89


Triggered Value : 2
Communication Time (seconds) : 0.021183
Decryption Time (seconds) : 0.010579
Total Messages with server: 92
Total Activations per Message: 3
Total Activations : 278
------------------------------------------------------
Iteration : 91
Logged Time : 				Wed 2019-10-16 19:17:25
Event Occured Time : 		Wed 2019-10-16 19:17:25

Activated Node
13		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		91
9		54:bf:64:91:f8:8a		118.139.135.57		90
17		54:bf:64:91:f8:8a		118.139.135.57		91


Triggered Value : 9
Communication Time (seconds) : 0.085109
Decryption Time (seconds) : 0.046822
Total Messages with server: 93
Total Activations per Message: 3
Total Activations : 281
------------------------------------------------------
Iteration : 91
Logged Time : 				Wed 2019-10-16 19:17:25
Event Occured Time : 		Wed 2019-10-16 19:17:25

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
16		54:bf:64:91:f8:8a		118.139.135.57		91
11		54:bf:64:91:f8:8a		118.139.135.57		90
19		54:bf:64:91:f8:8a		118.139.135.57		91


Triggered Value : 5
Communication Time (seconds) : 0.017219
Decryption Time (seconds) : 0.007555
Total Messages with server: 94
Total Activations per Message: 3
Total Activations : 284
------------------------------------------------------
Iteration : 90
Logged Time : 				Wed 2019-10-16 19:17:25
Event Occured Time : 		Wed 2019-10-16 19:17:25

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		90
15		54:bf:64:91:f8:8a		118.139.135.57		90
10		54:bf:64:91:f8:8a		118.139.135.57		90


Triggered Value : 4
Communication Time (seconds) : 0.034954
Decryption Time (seconds) : 0.007137
Total Messages with server: 95
Total Activations per Message: 3
Total Activations : 287
------------------------------------------------------
Iteration : 92
Logged Time : 				Wed 2019-10-16 19:17:26
Event Occured Time : 		Wed 2019-10-16 19:17:26

Activated Node
18		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
17		54:bf:64:91:f8:8a		118.139.135.57		92
19		54:bf:64:91:f8:8a		118.139.135.57		91
14		54:bf:64:91:f8:8a		118.139.135.57		92


Triggered Value : 5
Communication Time (seconds) : 0.042598
Decryption Time (seconds) : 0.010592
Total Messages with server: 96
Total Activations per Message: 3
Total Activations : 290
------------------------------------------------------
Iteration : 91
Logged Time : 				Wed 2019-10-16 19:17:26
Event Occured Time : 		Wed 2019-10-16 19:17:26

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		91
16		54:bf:64:91:f8:8a		118.139.135.57		91
19		54:bf:64:91:f8:8a		118.139.135.57		91


Triggered Value : 5
Communication Time (seconds) : 0.020320
Decryption Time (seconds) : 0.007905
Total Messages with server: 97
Total Activations per Message: 3
Total Activations : 293
------------------------------------------------------
Iteration : 93
Logged Time : 				Wed 2019-10-16 19:17:29
Event Occured Time : 		Wed 2019-10-16 19:17:29

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		93
8		54:bf:64:91:f8:8a		118.139.135.57		93
3		54:bf:64:91:f8:8a		118.139.135.57		93


Triggered Value : 2
Communication Time (seconds) : 0.015838
Decryption Time (seconds) : 0.007562
Total Messages with server: 98
Total Activations per Message: 3
Total Activations : 296
------------------------------------------------------
Iteration : 94
Logged Time : 				Wed 2019-10-16 19:17:31
Event Occured Time : 		Wed 2019-10-16 19:17:31

Activated Node
12		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
11		54:bf:64:91:f8:8a		118.139.135.57		94
8		54:bf:64:91:f8:8a		118.139.135.57		94
16		54:bf:64:91:f8:8a		118.139.135.57		94


Triggered Value : 1
Communication Time (seconds) : 0.137243
Decryption Time (seconds) : 0.036450
Total Messages with server: 99
Total Activations per Message: 3
Total Activations : 299
------------------------------------------------------
Iteration : 95
Logged Time : 				Wed 2019-10-16 19:17:31
Event Occured Time : 		Wed 2019-10-16 19:17:31

Activated Node
16		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
15		54:bf:64:91:f8:8a		118.139.135.57		95
12		54:bf:64:91:f8:8a		118.139.135.57		94
20		54:bf:64:91:f8:8a		118.139.135.57		95


Triggered Value : 10
Communication Time (seconds) : 0.128715
Decryption Time (seconds) : 0.039597
Total Messages with server: 100
Total Activations per Message: 3
Total Activations : 302
------------------------------------------------------
Iteration : 95
Logged Time : 				Wed 2019-10-16 19:17:32
Event Occured Time : 		Wed 2019-10-16 19:17:32

Activated Node
13		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		95
9		54:bf:64:91:f8:8a		118.139.135.57		95
17		54:bf:64:91:f8:8a		118.139.135.57		95


Triggered Value : 6
Communication Time (seconds) : 0.117206
Decryption Time (seconds) : 0.035526
Total Messages with server: 101
Total Activations per Message: 3
Total Activations : 305
------------------------------------------------------
Iteration : 95
Logged Time : 				Wed 2019-10-16 19:17:32
Event Occured Time : 		Wed 2019-10-16 19:17:32

Activated Node
19		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
18		54:bf:64:91:f8:8a		118.139.135.57		95
20		54:bf:64:91:f8:8a		118.139.135.57		95
15		54:bf:64:91:f8:8a		118.139.135.57		95


Triggered Value : 10
Communication Time (seconds) : 0.053898
Decryption Time (seconds) : 0.009997
Total Messages with server: 102
Total Activations per Message: 3
Total Activations : 308
------------------------------------------------------
Iteration : 97
Logged Time : 				Wed 2019-10-16 19:17:34
Event Occured Time : 		Wed 2019-10-16 19:17:34

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
7		54:bf:64:91:f8:8a		118.139.135.57		97
2		54:bf:64:91:f8:8a		118.139.135.57		96
10		54:bf:64:91:f8:8a		118.139.135.57		97


Triggered Value : 9
Communication Time (seconds) : 0.025268
Decryption Time (seconds) : 0.007945
Total Messages with server: 103
Total Activations per Message: 3
Total Activations : 311
------------------------------------------------------
Iteration : 96
Logged Time : 				Wed 2019-10-16 19:17:34
Event Occured Time : 		Wed 2019-10-16 19:17:34

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		96
8		54:bf:64:91:f8:8a		118.139.135.57		96
3		54:bf:64:91:f8:8a		118.139.135.57		96


Triggered Value : 2
Communication Time (seconds) : 0.022445
Decryption Time (seconds) : 0.007569
Total Messages with server: 104
Total Activations per Message: 3
Total Activations : 314
------------------------------------------------------
Iteration : 99
Logged Time : 				Wed 2019-10-16 19:17:38
Event Occured Time : 		Wed 2019-10-16 19:17:38

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
16		54:bf:64:91:f8:8a		118.139.135.57		99
11		54:bf:64:91:f8:8a		118.139.135.57		99
19		54:bf:64:91:f8:8a		118.139.135.57		99


Triggered Value : 6
Communication Time (seconds) : 0.125478
Decryption Time (seconds) : 0.011811
Total Messages with server: 121
Total Activations per Message: 3
Total Activations : 317


------------------------------------------------------
------------------------------------------------------
Total Simulation Time (seconds) : 145.508978
Total Events detected : 105
Total Messages with the base station (including termination signal): 125
Total Messages between sensor nodes : 8000
Total Messages though the network (including termination signal): 8125
Total Activations : 317

Total Activations per Node: 
	Rank 1 : 0
	Rank 2 : 3
	Rank 3 : 4
	Rank 4 : 0
	Rank 5 : 1
	Rank 6 : 18
	Rank 7 : 10
	Rank 8 : 5
	Rank 9 : 5
	Rank 10 : 12
	Rank 11 : 9
	Rank 12 : 3
	Rank 13 : 2
	Rank 14 : 8
	Rank 15 : 14
	Rank 16 : 5
	Rank 17 : 0
	Rank 18 : 4
	Rank 19 : 2
	Rank 20 : 0


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/static/nodes/10.csv <==
0.010935
0.029645
0.023463
0.007930
0.012083
0.005963
0.033948
0.010546
0.011838
0.023921
0.010679
0.010179


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/static/nodes/11.csv <==
0.010106
0.011766
0.011820
0.007526
0.015672
0.011186
0.046207
0.011860
0.010491


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/static/nodes/12.csv <==
0.054768
0.035616
0.099477


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/static/nodes/13.csv <==
0.030750
0.065957


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/static/nodes/14.csv <==
0.010562
0.025796
0.009628
0.010540
0.019906
0.016626
0.011788
0.023149


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/static/nodes/15.csv <==
0.010096
0.011456
0.007682
0.024292
0.018200
0.034269
0.016564
0.020125
0.021662
0.019035
0.010577
0.009644
0.012394
0.012065


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/static/nodes/16.csv <==
0.062447
0.124219
0.060848
0.075971
0.084059


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/static/nodes/18.csv <==
0.034206
0.028052
0.029070
0.031977


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/static/nodes/19.csv <==
0.035669
0.035076


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/static/nodes/2.csv <==
0.064874
0.028416
0.028233


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/static/nodes/3.csv <==
0.029439
0.046627
0.067973
0.067293


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/static/nodes/5.csv <==
0.084883


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/static/nodes/6.csv <==
0.034160
0.027807
0.012277
0.025438
0.023996
0.014535
0.029082
0.009750
0.010140
0.011862
0.025484
0.011875
0.029569
0.027432
0.012683
0.011840
0.010518
0.017279


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/static/nodes/7.csv <==
0.011814
0.009608
0.032948
0.011836
0.035712
0.012356
0.008768
0.031740
0.008240
0.010029


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/static/nodes/8.csv <==
0.046225
0.050580
0.057131
0.048123
0.033337


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/static/nodes/9.csv <==
0.084508
0.074112
0.105559
0.095976
0.097380


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/data/static/stats.csv <==
2,3,3,1,0.038791,0.008817
2,6,3,2,0.045824,0.011610
2,9,3,3,0.017776,0.007635
2,12,3,4,0.021202,0.010579
4,15,3,5,0.071183,0.024902
4,18,3,6,0.083491,0.020997
4,21,3,7,0.019454,0.007585
5,24,3,8,0.040095,0.012253
5,28,4,9,0.017643,0.007485
6,31,3,10,0.111528,0.026748
6,34,3,11,0.034495,0.008661
6,37,3,12,0.018572,0.007586
5,40,3,13,0.025281,0.006550
7,43,3,14,0.097797,0.023337
7,46,3,15,0.026364,0.014561
7,49,3,16,0.017154,0.007503
8,52,3,17,0.017208,0.007565
10,55,3,18,0.046675,0.013700
11,58,3,19,0.023258,0.011775
12,61,3,20,0.043989,0.013481
11,64,3,21,0.038992,0.012503
12,67,3,22,0.024140,0.011758
14,70,3,23,0.036717,0.012390
14,73,3,24,0.036492,0.011724
15,76,3,25,0.024539,0.011778
16,79,3,26,0.147722,0.022125
17,82,3,27,0.035808,0.011764
17,85,3,28,0.088397,0.023468
17,89,4,29,0.022348,0.007793
20,92,3,30,0.063216,0.016536
19,95,3,31,0.021990,0.011413
20,98,3,32,0.145737,0.021466
21,101,3,33,0.034596,0.016360
20,104,3,34,0.023736,0.010584
24,107,3,35,0.121363,0.025542
24,110,3,36,0.043716,0.008350
24,113,3,37,0.015494,0.007532
24,116,3,38,0.017270,0.007490
26,119,3,39,0.079645,0.026285
26,122,3,40,0.016381,0.008809
27,125,3,41,0.021690,0.009286
28,128,3,42,0.017669,0.007513
29,131,3,43,0.063819,0.024385
31,134,3,44,0.019329,0.013316
33,137,3,45,0.054254,0.018450
32,140,3,46,0.047238,0.006754
35,143,3,47,0.093513,0.025487
35,146,3,48,0.026310,0.014407
39,149,3,49,0.041955,0.012048
39,152,3,50,0.045727,0.011754
40,155,3,51,0.083992,0.023987
40,158,3,52,0.062861,0.030547
46,161,3,53,0.023698,0.013096
47,164,3,54,0.032936,0.011743
49,167,3,55,0.024410,0.012489
52,170,3,56,0.056946,0.011752
52,173,3,57,0.028349,0.011750
52,176,3,58,0.029299,0.011778
54,179,3,59,0.027671,0.007516
55,182,3,60,0.032821,0.011130
55,185,3,61,0.018747,0.007545
56,188,3,62,0.048949,0.009307
57,191,3,63,0.025149,0.008500
57,194,3,64,0.093207,0.037936
60,197,3,65,0.100180,0.039272
62,200,3,66,0.056921,0.021172
62,203,3,67,0.133406,0.037383
63,206,3,68,0.087348,0.039190
63,209,3,69,0.076563,0.027616
63,212,3,70,0.022411,0.010534
63,215,3,71,0.097097,0.025770
63,218,3,72,0.028628,0.016251
63,221,3,73,0.023708,0.011834
64,224,3,74,0.037730,0.013752
64,227,3,75,0.040528,0.007460
65,230,3,76,0.016378,0.007567
70,233,3,77,0.124792,0.048768
69,236,3,78,0.046199,0.017928
69,239,3,79,0.021203,0.008490
71,242,3,80,0.046090,0.014296
72,245,3,81,0.047969,0.009750
74,248,3,82,0.020782,0.010050
73,251,3,83,0.019402,0.007488
79,254,3,84,0.040779,0.011656
80,257,3,85,0.157398,0.034170
80,260,3,86,0.021878,0.010014
79,263,3,87,0.029175,0.009947
79,266,3,88,0.017927,0.005839
81,269,3,89,0.044992,0.011351
81,272,3,90,0.035480,0.016406
85,275,3,91,0.018117,0.007568
89,278,3,92,0.021183,0.010579
91,281,3,93,0.085109,0.046822
91,284,3,94,0.017219,0.007555
90,287,3,95,0.034954,0.007137
92,290,3,96,0.042598,0.010592
91,293,3,97,0.020320,0.007905
93,296,3,98,0.015838,0.007562
94,299,3,99,0.137243,0.036450
95,302,3,100,0.128715,0.039597
95,305,3,101,0.117206,0.035526
95,308,3,102,0.053898,0.009997
97,311,3,103,0.025268,0.007945
96,314,3,104,0.022445,0.007569
99,317,3,121,0.125478,0.011811


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/logs/log.txt <==
------------------------------------------------------
Iteration : 2
Logged Time : 				Mon 2019-10-14 10:47:45
Event Occured Time : 		Mon 2019-10-14 10:47:45

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		2
7		78:4f:43:5b:c2:c3		10.156.12.253		1
15		78:4f:43:5b:c2:c3		10.156.12.253		2


Triggered Value : 2
Communication Time (seconds) : 0.006441
Decryption Time (seconds) : 0.000047
Total Messages with server: 1
Total Activations per Message: 3
Total Activations : 3
------------------------------------------------------
Iteration : 2
Logged Time : 				Mon 2019-10-14 10:47:45
Event Occured Time : 		Mon 2019-10-14 10:47:45

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		2
7		78:4f:43:5b:c2:c3		10.156.12.253		1
10		78:4f:43:5b:c2:c3		10.156.12.253		2


Triggered Value : 2
Communication Time (seconds) : 0.006353
Decryption Time (seconds) : 0.000046
Total Messages with server: 2
Total Activations per Message: 3
Total Activations : 6
------------------------------------------------------
Iteration : 2
Logged Time : 				Mon 2019-10-14 10:47:45
Event Occured Time : 		Mon 2019-10-14 10:47:45

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		2
15		78:4f:43:5b:c2:c3		10.156.12.253		1
18		78:4f:43:5b:c2:c3		10.156.12.253		2


Triggered Value : 3
Communication Time (seconds) : 0.006574
Decryption Time (seconds) : 0.000047
Total Messages with server: 3
Total Activations per Message: 3
Total Activations : 9
------------------------------------------------------
Iteration : 3
Logged Time : 				Mon 2019-10-14 10:47:46
Event Occured Time : 		Mon 2019-10-14 10:47:46

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		2
2		78:4f:43:5b:c2:c3		10.156.12.253		3
10		78:4f:43:5b:c2:c3		10.156.12.253		2


Triggered Value : 2
Communication Time (seconds) : 0.000368
Decryption Time (seconds) : 0.000086
Total Messages with server: 4
Total Activations per Message: 3
Total Activations : 12
------------------------------------------------------
Iteration : 3
Logged Time : 				Mon 2019-10-14 10:47:46
Event Occured Time : 		Mon 2019-10-14 10:47:46

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		2
10		78:4f:43:5b:c2:c3		10.156.12.253		3
18		78:4f:43:5b:c2:c3		10.156.12.253		2


Triggered Value : 3
Communication Time (seconds) : 0.000524
Decryption Time (seconds) : 0.000048
Total Messages with server: 5
Total Activations per Message: 3
Total Activations : 15
------------------------------------------------------
Iteration : 3
Logged Time : 				Mon 2019-10-14 10:47:46
Event Occured Time : 		Mon 2019-10-14 10:47:46

Activated Node
13		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		3
9		78:4f:43:5b:c2:c3		10.156.12.253		2
17		78:4f:43:5b:c2:c3		10.156.12.253		3


Triggered Value : 3
Communication Time (seconds) : 0.001850
Decryption Time (seconds) : 0.000065
Total Messages with server: 6
Total Activations per Message: 3
Total Activations : 18
------------------------------------------------------
Iteration : 3
Logged Time : 				Mon 2019-10-14 10:47:46
Event Occured Time : 		Mon 2019-10-14 10:47:46

Activated Node
5		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		3
1		78:4f:43:5b:c2:c3		10.156.12.253		2
9		78:4f:43:5b:c2:c3		10.156.12.253		3


Triggered Value : 2
Communication Time (seconds) : 0.001767
Decryption Time (seconds) : 0.000059
Total Messages with server: 7
Total Activations per Message: 3
Total Activations : 21
------------------------------------------------------
Iteration : 4
Logged Time : 				Mon 2019-10-14 10:47:47
Event Occured Time : 		Mon 2019-10-14 10:47:47

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		4
11		78:4f:43:5b:c2:c3		10.156.12.253		3
19		78:4f:43:5b:c2:c3		10.156.12.253		4


Triggered Value : 0
Communication Time (seconds) : 0.000622
Decryption Time (seconds) : 0.000070
Total Messages with server: 8
Total Activations per Message: 3
Total Activations : 24
------------------------------------------------------
Iteration : 4
Logged Time : 				Mon 2019-10-14 10:47:47
Event Occured Time : 		Mon 2019-10-14 10:47:47

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		4
7		78:4f:43:5b:c2:c3		10.156.12.253		3
15		78:4f:43:5b:c2:c3		10.156.12.253		4


Triggered Value : 3
Communication Time (seconds) : 0.000491
Decryption Time (seconds) : 0.000073
Total Messages with server: 9
Total Activations per Message: 3
Total Activations : 27
------------------------------------------------------
Iteration : 4
Logged Time : 				Mon 2019-10-14 10:47:47
Event Occured Time : 		Mon 2019-10-14 10:47:47

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		4
3		78:4f:43:5b:c2:c3		10.156.12.253		3
11		78:4f:43:5b:c2:c3		10.156.12.253		4


Triggered Value : 3
Communication Time (seconds) : 0.002214
Decryption Time (seconds) : 0.000050
Total Messages with server: 10
Total Activations per Message: 3
Total Activations : 30
------------------------------------------------------
Iteration : 4
Logged Time : 				Mon 2019-10-14 10:47:47
Event Occured Time : 		Mon 2019-10-14 10:47:47

Activated Node
8		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		3
4		78:4f:43:5b:c2:c3		10.156.12.253		4
12		78:4f:43:5b:c2:c3		10.156.12.253		3


Triggered Value : 2
Communication Time (seconds) : 0.002146
Decryption Time (seconds) : 0.000046
Total Messages with server: 11
Total Activations per Message: 3
Total Activations : 33
------------------------------------------------------
Iteration : 4
Logged Time : 				Mon 2019-10-14 10:47:47
Event Occured Time : 		Mon 2019-10-14 10:47:47

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		3
6		78:4f:43:5b:c2:c3		10.156.12.253		4
14		78:4f:43:5b:c2:c3		10.156.12.253		3


Triggered Value : 3
Communication Time (seconds) : 0.002779
Decryption Time (seconds) : 0.000050
Total Messages with server: 12
Total Activations per Message: 3
Total Activations : 36
------------------------------------------------------
Iteration : 5
Logged Time : 				Mon 2019-10-14 10:47:48
Event Occured Time : 		Mon 2019-10-14 10:47:48

Activated Node
5		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		5
1		78:4f:43:5b:c2:c3		10.156.12.253		4
9		78:4f:43:5b:c2:c3		10.156.12.253		5


Triggered Value : 0
Communication Time (seconds) : 0.000710
Decryption Time (seconds) : 0.000085
Total Messages with server: 13
Total Activations per Message: 3
Total Activations : 39
------------------------------------------------------
Iteration : 5
Logged Time : 				Mon 2019-10-14 10:47:48
Event Occured Time : 		Mon 2019-10-14 10:47:48

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		5
7		78:4f:43:5b:c2:c3		10.156.12.253		4
15		78:4f:43:5b:c2:c3		10.156.12.253		5


Triggered Value : 2
Communication Time (seconds) : 0.000820
Decryption Time (seconds) : 0.000050
Total Messages with server: 14
Total Activations per Message: 3
Total Activations : 42
------------------------------------------------------
Iteration : 5
Logged Time : 				Mon 2019-10-14 10:47:48
Event Occured Time : 		Mon 2019-10-14 10:47:48

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		4
8		78:4f:43:5b:c2:c3		10.156.12.253		5
16		78:4f:43:5b:c2:c3		10.156.12.253		4


Triggered Value : 3
Communication Time (seconds) : 0.001144
Decryption Time (seconds) : 0.000049
Total Messages with server: 15
Total Activations per Message: 3
Total Activations : 45
------------------------------------------------------
Iteration : 5
Logged Time : 				Mon 2019-10-14 10:47:48
Event Occured Time : 		Mon 2019-10-14 10:47:48

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		4
6		78:4f:43:5b:c2:c3		10.156.12.253		5
14		78:4f:43:5b:c2:c3		10.156.12.253		4


Triggered Value : 0
Communication Time (seconds) : 0.001209
Decryption Time (seconds) : 0.000048
Total Messages with server: 16
Total Activations per Message: 3
Total Activations : 48
------------------------------------------------------
Iteration : 5
Logged Time : 				Mon 2019-10-14 10:47:48
Event Occured Time : 		Mon 2019-10-14 10:47:48

Activated Node
13		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		5
9		78:4f:43:5b:c2:c3		10.156.12.253		4
17		78:4f:43:5b:c2:c3		10.156.12.253		5


Triggered Value : 1
Communication Time (seconds) : 0.001193
Decryption Time (seconds) : 0.000050
Total Messages with server: 17
Total Activations per Message: 3
Total Activations : 51
------------------------------------------------------
Iteration : 5
Logged Time : 				Mon 2019-10-14 10:47:48
Event Occured Time : 		Mon 2019-10-14 10:47:48

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		5
10		78:4f:43:5b:c2:c3		10.156.12.253		5
18		78:4f:43:5b:c2:c3		10.156.12.253		5


Triggered Value : 2
Communication Time (seconds) : 0.001204
Decryption Time (seconds) : 0.000053
Total Messages with server: 18
Total Activations per Message: 3
Total Activations : 54
------------------------------------------------------
Iteration : 6
Logged Time : 				Mon 2019-10-14 10:47:49
Event Occured Time : 		Mon 2019-10-14 10:47:49

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		5
2		78:4f:43:5b:c2:c3		10.156.12.253		6
10		78:4f:43:5b:c2:c3		10.156.12.253		5


Triggered Value : 2
Communication Time (seconds) : 0.000211
Decryption Time (seconds) : 0.000083
Total Messages with server: 19
Total Activations per Message: 3
Total Activations : 57
------------------------------------------------------
Iteration : 6
Logged Time : 				Mon 2019-10-14 10:47:49
Event Occured Time : 		Mon 2019-10-14 10:47:49

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		6
11		78:4f:43:5b:c2:c3		10.156.12.253		6
19		78:4f:43:5b:c2:c3		10.156.12.253		6


Triggered Value : 2
Communication Time (seconds) : 0.000543
Decryption Time (seconds) : 0.000074
Total Messages with server: 20
Total Activations per Message: 3
Total Activations : 60
------------------------------------------------------
Iteration : 6
Logged Time : 				Mon 2019-10-14 10:47:49
Event Occured Time : 		Mon 2019-10-14 10:47:49

Activated Node
9		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		6
5		78:4f:43:5b:c2:c3		10.156.12.253		5
13		78:4f:43:5b:c2:c3		10.156.12.253		6


Triggered Value : 3
Communication Time (seconds) : 0.005857
Decryption Time (seconds) : 0.000042
Total Messages with server: 21
Total Activations per Message: 3
Total Activations : 63
------------------------------------------------------
Iteration : 6
Logged Time : 				Mon 2019-10-14 10:47:50
Event Occured Time : 		Mon 2019-10-14 10:47:50

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
16		78:4f:43:5b:c2:c3		10.156.12.253		6
11		78:4f:43:5b:c2:c3		10.156.12.253		6
19		78:4f:43:5b:c2:c3		10.156.12.253		6


Triggered Value : 2
Communication Time (seconds) : 0.000648
Decryption Time (seconds) : 0.000096
Total Messages with server: 22
Total Activations per Message: 3
Total Activations : 66
------------------------------------------------------
Iteration : 7
Logged Time : 				Mon 2019-10-14 10:47:50
Event Occured Time : 		Mon 2019-10-14 10:47:50

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		6
8		78:4f:43:5b:c2:c3		10.156.12.253		7
11		78:4f:43:5b:c2:c3		10.156.12.253		6


Triggered Value : 2
Communication Time (seconds) : 0.000140
Decryption Time (seconds) : 0.000045
Total Messages with server: 23
Total Activations per Message: 3
Total Activations : 69
------------------------------------------------------
Iteration : 8
Logged Time : 				Mon 2019-10-14 10:47:51
Event Occured Time : 		Mon 2019-10-14 10:47:51

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		8
8		78:4f:43:5b:c2:c3		10.156.12.253		8
11		78:4f:43:5b:c2:c3		10.156.12.253		8


Triggered Value : 3
Communication Time (seconds) : 0.000558
Decryption Time (seconds) : 0.000076
Total Messages with server: 24
Total Activations per Message: 3
Total Activations : 72
------------------------------------------------------
Iteration : 8
Logged Time : 				Mon 2019-10-14 10:47:51
Event Occured Time : 		Mon 2019-10-14 10:47:51

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		8
16		78:4f:43:5b:c2:c3		10.156.12.253		8
19		78:4f:43:5b:c2:c3		10.156.12.253		8


Triggered Value : 0
Communication Time (seconds) : 0.000433
Decryption Time (seconds) : 0.000046
Total Messages with server: 25
Total Activations per Message: 3
Total Activations : 75
------------------------------------------------------
Iteration : 8
Logged Time : 				Mon 2019-10-14 10:47:51
Event Occured Time : 		Mon 2019-10-14 10:47:51

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		7
6		78:4f:43:5b:c2:c3		10.156.12.253		8
14		78:4f:43:5b:c2:c3		10.156.12.253		7


Triggered Value : 3
Communication Time (seconds) : 0.005268
Decryption Time (seconds) : 0.000046
Total Messages with server: 26
Total Activations per Message: 3
Total Activations : 78
------------------------------------------------------
Iteration : 8
Logged Time : 				Mon 2019-10-14 10:47:52
Event Occured Time : 		Mon 2019-10-14 10:47:52

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		8
16		78:4f:43:5b:c2:c3		10.156.12.253		8
19		78:4f:43:5b:c2:c3		10.156.12.253		8


Triggered Value : 0
Communication Time (seconds) : 0.000667
Decryption Time (seconds) : 0.000087
Total Messages with server: 27
Total Activations per Message: 3
Total Activations : 81
------------------------------------------------------
Iteration : 8
Logged Time : 				Mon 2019-10-14 10:47:52
Event Occured Time : 		Mon 2019-10-14 10:47:52

Activated Node
19		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
18		78:4f:43:5b:c2:c3		10.156.12.253		8
20		78:4f:43:5b:c2:c3		10.1�e���		8
15		78:4f:43:5b:c2:c3		10.156.12.253		8


Triggered Value : 3
Communication Time (seconds) : 0.000786
Decryption Time (seconds) : 0.000071
Total Messages with server: 28
Total Activations per Message: 3
Total Activations : 84
------------------------------------------------------
Iteration : 8
Logged Time : 				Mon 2019-10-14 10:47:52
Event Occured Time : 		Mon 2019-10-14 10:47:52

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		8
11		78:4f:43:5b:c2:c3		10.156.12.253		8
6		78:4f:43:5b:c2:c3		10.156.12.253		8


Triggered Value : 3
Communication Time (seconds) : 0.000959
Decryption Time (seconds) : 0.000047
Total Messages with server: 29
Total Activations per Message: 3
Total Activations : 87
------------------------------------------------------
Iteration : 9
Logged Time : 				Mon 2019-10-14 10:47:52
Event Occured Time : 		Mon 2019-10-14 10:47:52

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		9
8		78:4f:43:5b:c2:c3		10.156.12.253		9
3		78:4f:43:5b:c2:c3		10.156.12.253		9


Triggered Value : 2
Communication Time (seconds) : 0.000829
Decryption Time (seconds) : 0.000046
Total Messages with server: 30
Total Activations per Message: 3
Total Activations : 90
------------------------------------------------------
Iteration : 9
Logged Time : 				Mon 2019-10-14 10:47:52
Event Occured Time : 		Mon 2019-10-14 10:47:52

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		9
7		78:4f:43:5b:c2:c3		10.156.12.253		8
15		78:4f:43:5b:c2:c3		10.156.12.253		9


Triggered Value : 2
Communication Time (seconds) : 0.000710
Decryption Time (seconds) : 0.000046
Total Messages with server: 31
Total Activations per Message: 3
Total Activations : 93
------------------------------------------------------
Iteration : 9
Logged Time : 				Mon 2019-10-14 10:47:52
Event Occured Time : 		Mon 2019-10-14 10:47:52

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		9
15		78:4f:43:5b:c2:c3		10.156.12.253		8
18		78:4f:43:5b:c2:c3		10.156.12.253		9


Triggered Value : 3
Communication Time (seconds) : 0.001224
Decryption Time (seconds) : 0.000086
Total Messages with server: 32
Total Activations per Message: 3
Total Activations : 96
------------------------------------------------------
Iteration : 10
Logged Time : 				Mon 2019-10-14 10:47:53
Event Occured Time : 		Mon 2019-10-14 10:47:53

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		10
10		78:4f:43:5b:c2:c3		10.156.12.253		9
18		78:4f:43:5b:c2:c3		10.156.12.253		10


Triggered Value : 0
Communication Time (seconds) : 0.000599
Decryption Time (seconds) : 0.000089
Total Messages with server: 33
Total Activations per Message: 3
Total Activations : 99
------------------------------------------------------
Iteration : 10
Logged Time : 				Mon 2019-10-14 10:47:53
Event Occured Time : 		Mon 2019-10-14 10:47:53

Activated Node
5		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		9
1		78:4f:43:5b:c2:c3		10.156.12.253		10
9		78:4f:43:5b:c2:c3		10.156.12.253		9


Triggered Value : 3
Communication Time (seconds) : 0.000492
Decryption Time (seconds) : 0.000046
Total Messages with server: 34
Total Activations per Message: 3
Total Activations : 102
------------------------------------------------------
Iteration : 10
Logged Time : 				Mon 2019-10-14 10:47:53
Event Occured Time : 		Mon 2019-10-14 10:47:53

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		10
6		78:4f:43:5b:c2:c3		10.156.12.253		9
14		78:4f:43:5b:c2:c3		10.156.12.253		10


Triggered Value : 2
Communication Time (seconds) : 0.005479
Decryption Time (seconds) : 0.000053
Total Messages with server: 35
Total Activations per Message: 3
Total Activations : 105
------------------------------------------------------
Iteration : 10
Logged Time : 				Mon 2019-10-14 10:47:53
Event Occured Time : 		Mon 2019-10-14 10:47:53

Activated Node
13		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		9
9		78:4f:43:5b:c2:c3		10.156.12.253		10
17		78:4f:43:5b:c2:c3		10.156.12.253		9


Triggered Value : 2
Communication Time (seconds) : 0.005930
Decryption Time (seconds) : 0.000076
Total Messages with server: 36
Total Activations per Message: 3
Total Activations : 108
------------------------------------------------------
Iteration : 11
Logged Time : 				Mon 2019-10-14 10:47:54
Event Occured Time : 		Mon 2019-10-14 10:47:54

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		11
8		78:4f:43:5b:c2:c3		10.156.12.253		10
16		78:4f:43:5b:c2:c3		10.156.12.253		11


Triggered Value : 3
Communication Time (seconds) : 0.000589
Decryption Time (seconds) : 0.000077
Total Messages with server: 37
Total Activations per Message: 3
Total Activations : 111
------------------------------------------------------
Iteration : 11
Logged Time : 				Mon 2019-10-14 10:47:54
Event Occured Time : 		Mon 2019-10-14 10:47:54

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		11
16		78:4f:43:5b:c2:c3		10.156.12.253		10
19		78:4f:43:5b:c2:c3		10.156.12.253		11


Triggered Value : 2
Communication Time (seconds) : 0.000684
Decryption Time (seconds) : 0.000041
Total Messages with server: 38
Total Activations per Message: 3
Total Activations : 114
------------------------------------------------------
Iteration : 11
Logged Time : 				Mon 2019-10-14 10:47:54
Event Occured Time : 		Mon 2019-10-14 10:47:54

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		11
8		78:4f:43:5b:c2:c3		10.156.12.253		10
11		78:4f:43:5b:c2:c3		10.156.12.253		11


Triggered Value : 3
Communication Time (seconds) : 0.005478
Decryption Time (seconds) : 0.000042
Total Messages with server: 39
Total Activations per Message: 3
Total Activations : 117
------------------------------------------------------
Iteration : 11
Logged Time : 				Mon 2019-10-14 10:47:54
Event Occured Time : 		Mon 2019-10-14 10:47:54

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		10
7		78:4f:43:5b:c2:c3		10.156.12.253		11
15		78:4f:43:5b:c2:c3		10.156.12.253		10


Triggered Value : 0
Communication Time (seconds) : 0.005790
Decryption Time (seconds) : 0.000049
Total Messages with server: 40
Total Activations per Message: 3
Total Activations : 120
------------------------------------------------------
Iteration : 11
Logged Time : 				Mon 2019-10-14 10:47:54
Event Occured Time : 		Mon 2019-10-14 10:47:54

Activated Node
8		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		11
4		78:4f:43:5b:c2:c3		10.156.12.253		10
12		78:4f:43:5b:c2:c3		10.156.12.253		11


Triggered Value : 0
Communication Time (seconds) : 0.005567
Decryption Time (seconds) : 0.000041
Total Messages with server: 41
Total Activations per Message: 3
Total Activations : 123
------------------------------------------------------
Iteration : 11
Logged Time : 				Mon 2019-10-14 10:47:54
Event Occured Time : 		Mon 2019-10-14 10:47:54

Activated Node
16		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		11
12		78:4f:43:5b:c2:c3		10.156.12.253		10
20		78:4f:43:5b:c2:c3		10.1�e���		11


Triggered Value : 3
Communication Time (seconds) : 0.005676
Decryption Time (seconds) : 0.000048
Total Messages with server: 42
Total Activations per Message: 3
Total Activations : 126
------------------------------------------------------
Iteration : 12
Logged Time : 				Mon 2019-10-14 10:47:55
Event Occured Time : 		Mon 2019-10-14 10:47:55

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		11
7		78:4f:43:5b:c2:c3		10.156.12.253		12
15		78:4f:43:5b:c2:c3		10.156.12.253		11


Triggered Value : 3
Communication Time (seconds) : 0.000440
Decryption Time (seconds) : 0.000063
Total Messages with server: 43
Total Activations per Message: 3
Total Activations : 129
------------------------------------------------------
Iteration : 11
Logged Time : 				Mon 2019-10-14 10:47:55
Event Occured Time : 		Mon 2019-10-14 10:47:55

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		11
8		78:4f:43:5b:c2:c3		10.156.12.253		11
3		78:4f:43:5b:c2:c3		10.156.12.253		11


Triggered Value : 0
Communication Time (seconds) : 0.000715
Decryption Time (seconds) : 0.000077
Total Messages with server: 44
Total Activations per Message: 3
Total Activations : 132
------------------------------------------------------
Iteration : 12
Logged Time : 				Mon 2019-10-14 10:47:55
Event Occured Time : 		Mon 2019-10-14 10:47:55

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		12
10		78:4f:43:5b:c2:c3		10.156.12.253		11
18		78:4f:43:5b:c2:c3		10.156.12.253		12


Triggered Value : 2
Communication Time (seconds) : 0.005577
Decryption Time (seconds) : 0.000046
Total Messages with server: 45
Total Activations per Message: 3
Total Activations : 135
------------------------------------------------------
Iteration : 12
Logged Time : 				Mon 2019-10-14 10:47:55
Event Occured Time : 		Mon 2019-10-14 10:47:55

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		12
2		78:4f:43:5b:c2:c3		10.156.12.253		11
10		78:4f:43:5b:c2:c3		10.156.12.253		12


Triggered Value : 3
Communication Time (seconds) : 0.005297
Decryption Time (seconds) : 0.000045
Total Messages with server: 46
Total Activations per Message: 3
Total Activations : 138
------------------------------------------------------
Iteration : 11
Logged Time : 				Mon 2019-10-14 10:47:55
Event Occured Time : 		Mon 2019-10-14 10:47:55

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		11
16		78:4f:43:5b:c2:c3		10.156.12.253		11
11		78:4f:43:5b:c2:c3		10.156.12.253		11


Triggered Value : 3
Communication Time (seconds) : 0.005145
Decryption Time (seconds) : 0.000045
Total Messages with server: 47
Total Activations per Message: 3
Total Activations : 141
------------------------------------------------------
Iteration : 13
Logged Time : 				Mon 2019-10-14 10:47:56
Event Occured Time : 		Mon 2019-10-14 10:47:56

Activated Node
9		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		12
5		78:4f:43:5b:c2:c3		10.156.12.253		13
13		78:4f:43:5b:c2:c3		10.156.12.253		12


Triggered Value : 0
Communication Time (seconds) : 0.000562
Decryption Time (seconds) : 0.000085
Total Messages with server: 48
Total Activations per Message: 3
Total Activations : 144
------------------------------------------------------
Iteration : 13
Logged Time : 				Mon 2019-10-14 10:47:56
Event Occured Time : 		Mon 2019-10-14 10:47:56

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		13
2		78:4f:43:5b:c2:c3		10.156.12.253		12
10		78:4f:43:5b:c2:c3		10.156.12.253		13


Triggered Value : 0
Communication Time (seconds) : 0.000610
Decryption Time (seconds) : 0.000053
Total Messages with server: 49
Total Activations per Message: 3
Total Activations : 147
------------------------------------------------------
Iteration : 13
Logged Time : 				Mon 2019-10-14 10:47:56
Event Occured Time : 		Mon 2019-10-14 10:47:56

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		13
10		78:4f:43:5b:c2:c3		10.156.12.253		12
18		78:4f:43:5b:c2:c3		10.156.12.253		13


Triggered Value : 3
Communication Time (seconds) : 0.005171
Decryption Time (seconds) : 0.000057
Total Messages with server: 50
Total Activations per Message: 3
Total Activations : 150
------------------------------------------------------
Iteration : 13
Logged Time : 				Mon 2019-10-14 10:47:56
Event Occured Time : 		Mon 2019-10-14 10:47:56

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		12
7		78:4f:43:5b:c2:c3		10.156.12.253		13
15		78:4f:43:5b:c2:c3		10.156.12.253		12


Triggered Value : 2
Communication Time (seconds) : 0.005324
Decryption Time (seconds) : 0.000047
Total Messages with server: 51
Total Activations per Message: 3
Total Activations : 153
------------------------------------------------------
Iteration : 13
Logged Time : 				Mon 2019-10-14 10:47:57
Event Occured Time : 		Mon 2019-10-14 10:47:57

Activated Node
19		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
18		78:4f:43:5b:c2:c3		10.156.12.253		13
20		78:4f:43:5b:c2:c3		10.1�e���		13
15		78:4f:43:5b:c2:c3		10.156.12.253		13


Triggered Value : 1
Communication Time (seconds) : 0.000531
Decryption Time (seconds) : 0.000080
Total Messages with server: 52
Total Activations per Message: 3
Total Activations : 156
------------------------------------------------------
Iteration : 14
Logged Time : 				Mon 2019-10-14 10:47:57
Event Occured Time : 		Mon 2019-10-14 10:47:57

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		13
8		78:4f:43:5b:c2:c3		10.156.12.253		13
3		78:4f:43:5b:c2:c3		10.156.12.253		14
11		78:4f:43:5b:c2:c3		10.156.12.253		13


Triggered Value : 2
Communication Time (seconds) : 0.000329
Decryption Time (seconds) : 0.000071
Total Messages with server: 53
Total Activations per Message: 4
Total Activations : 160
------------------------------------------------------
Iteration : 13
Logged Time : 				Mon 2019-10-14 10:47:57
Event Occured Time : 		Mon 2019-10-14 10:47:57

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		13
12		78:4f:43:5b:c2:c3		10.156.12.253		13
7		78:4f:43:5b:c2:c3		10.156.12.253		13


Triggered Value : 2
Communication Time (seconds) : 0.005189
Decryption Time (seconds) : 0.000057
Total Messages with server: 54
Total Activations per Message: 3
Total Activations : 163
------------------------------------------------------
Iteration : 13
Logged Time : 				Mon 2019-10-14 10:47:57
Event Occured Time : 		Mon 2019-10-14 10:47:57

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		13
16		78:4f:43:5b:c2:c3		10.156.12.253		13
19		78:4f:43:5b:c2:c3		10.156.12.253		13


Triggered Value : 1
Communication Time (seconds) : 0.005160
Decryption Time (seconds) : 0.000052
Total Messages with server: 55
Total Activations per Message: 3
Total Activations : 166
------------------------------------------------------
Iteration : 14
Logged Time : 				Mon 2019-10-14 10:47:57
Event Occured Time : 		Mon 2019-10-14 10:47:57

Activated Node
18		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
17		78:4f:43:5b:c2:c3		10.156.12.253		14
19		78:4f:43:5b:c2:c3		10.156.12.253		13
14		78:4f:43:5b:c2:c3		10.156.12.253		14


Triggered Value : 1
Communication Time (seconds) : 0.005404
Decryption Time (seconds) : 0.000053
Total Messages with server: 56
Total Activations per Message: 3
Total Activations : 169
------------------------------------------------------
Iteration : 14
Logged Time : 				Mon 2019-10-14 10:47:57
Event Occured Time : 		Mon 2019-10-14 10:47:57

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		14
11		78:4f:43:5b:c2:c3		10.156.12.253		13
6		78:4f:43:5b:c2:c3		10.156.12.253		14


Triggered Value : 2
Communication Time (seconds) : 0.005617
Decryption Time (seconds) : 0.000070
Total Messages with server: 57
Total Activations per Message: 3
Total Activations : 172
------------------------------------------------------
Iteration : 15
Logged Time : 				Mon 2019-10-14 10:47:58
Event Occured Time : 		Mon 2019-10-14 10:47:58

Activated Node
8		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		15
4		78:4f:43:5b:c2:c3		10.156.12.253		14
12		78:4f:43:5b:c2:c3		10.156.12.253		15


Triggered Value : 0
Communication Time (seconds) : 0.000899
Decryption Time (seconds) : 0.000083
Total Messages with server: 58
Total Activations per Message: 3
Total Activations : 175
------------------------------------------------------
Iteration : 15
Logged Time : 				Mon 2019-10-14 10:47:58
Event Occured Time : 		Mon 2019-10-14 10:47:58

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		15
8		78:4f:43:5b:c2:c3		10.156.12.253		14
16		78:4f:43:5b:c2:c3		10.156.12.253		15


Triggered Value : 3
Communication Time (seconds) : 0.000924
Decryption Time (seconds) : 0.000072
Total Messages with server: 59
Total Activations per Message: 3
Total Activations : 178
------------------------------------------------------
Iteration : 15
Logged Time : 				Mon 2019-10-14 10:47:58
Event Occured Time : 		Mon 2019-10-14 10:47:58

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		15
16		78:4f:43:5b:c2:c3		10.156.12.253		14
19		78:4f:43:5b:c2:c3		10.156.12.253		15


Triggered Value : 2
Communication Time (seconds) : 0.001798
Decryption Time (seconds) : 0.000051
Total Messages with server: 60
Total Activations per Message: 3
Total Activations : 181
------------------------------------------------------
Iteration : 15
Logged Time : 				Mon 2019-10-14 10:47:58
Event Occured Time : 		Mon 2019-10-14 10:47:58

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		15
8		78:4f:43:5b:c2:c3		10.156.12.253		14
11		78:4f:43:5b:c2:c3		10.156.12.253		15


Triggered Value : 3
Communication Time (seconds) : 0.001496
Decryption Time (seconds) : 0.000045
Total Messages with server: 61
Total Activations per Message: 3
Total Activations : 184
------------------------------------------------------
Iteration : 15
Logged Time : 				Mon 2019-10-14 10:47:58
Event Occured Time : 		Mon 2019-10-14 10:47:58

Activated Node
16		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		15
12		78:4f:43:5b:c2:c3		10.156.12.253		14
20		78:4f:43:5b:c2:c3		10.1�e���		15


Triggered Value : 3
Communication Time (seconds) : 0.001258
Decryption Time (seconds) : 0.000045
Total Messages with server: 62
Total Activations per Message: 3
Total Activations : 187
------------------------------------------------------
Iteration : 15
Logged Time : 				Mon 2019-10-14 10:47:58
Event Occured Time : 		Mon 2019-10-14 10:47:58

Activated Node
9		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		14
5		78:4f:43:5b:c2:c3		10.156.12.253		15
13		78:4f:43:5b:c2:c3		10.156.12.253		14


Triggered Value : 2
Communication Time (seconds) : 0.001494
Decryption Time (seconds) : 0.000045
Total Messages with server: 63
Total Activations per Message: 3
Total Activations : 190
------------------------------------------------------
Iteration : 15
Logged Time : 				Mon 2019-10-14 10:47:58
Event Occured Time : 		Mon 2019-10-14 10:47:58

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		15
6		78:4f:43:5b:c2:c3		10.156.12.253		14
14		78:4f:43:5b:c2:c3		10.156.12.253		15


Triggered Value : 2
Communication Time (seconds) : 0.002153
Decryption Time (seconds) : 0.000045
Total Messages with server: 64
Total Activations per Message: 3
Total Activations : 193
------------------------------------------------------
Iteration : 15
Logged Time : 				Mon 2019-10-14 10:47:58
Event Occured Time : 		Mon 2019-10-14 10:47:58

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		14
7		78:4f:43:5b:c2:c3		10.156.12.253		15
15		78:4f:43:5b:c2:c3		10.156.12.253		14


Triggered Value : 0
Communication Time (seconds) : 0.002374
Decryption Time (seconds) : 0.000095
Total Messages with server: 65
Total Activations per Message: 3
Total Activations : 196
------------------------------------------------------
Iteration : 16
Logged Time : 				Mon 2019-10-14 10:47:59
Event Occured Time : 		Mon 2019-10-14 10:47:59

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		16
2		78:4f:43:5b:c2:c3		10.156.12.253		15
10		78:4f:43:5b:c2:c3		10.156.12.253		16


Triggered Value : 3
Communication Time (seconds) : 0.000669
Decryption Time (seconds) : 0.000084
Total Messages with server: 66
Total Activations per Message: 3
Total Activations : 199
------------------------------------------------------
Iteration : 16
Logged Time : 				Mon 2019-10-14 10:47:59
Event Occured Time : 		Mon 2019-10-14 10:47:59

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		16
10		78:4f:43:5b:c2:c3		10.156.12.253		15
18		78:4f:43:5b:c2:c3		10.156.12.253		16


Triggered Value : 2
Communication Time (seconds) : 0.000586
Decryption Time (seconds) : 0.000073
Total Messages with server: 67
Total Activations per Message: 3
Total Activations : 202
------------------------------------------------------
Iteration : 15
Logged Time : 				Mon 2019-10-14 10:47:59
Event Occured Time : 		Mon 2019-10-14 10:47:59

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		15
8		78:4f:43:5b:c2:c3		10.156.12.253		15
3		78:4f:43:5b:c2:c3		10.156.12.253		15


Triggered Value : 0
Communication Time (seconds) : 0.001008
Decryption Time (seconds) : 0.000065
Total Messages with server: 68
Total Activations per Message: 3
Total Activations : 205
------------------------------------------------------
Iteration : 16
Logged Time : 				Mon 2019-10-14 10:47:59
Event Occured Time : 		Mon 2019-10-14 10:47:59

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		15
7		78:4f:43:5b:c2:c3		10.156.12.253		16
15		78:4f:43:5b:c2:c3		10.156.12.253		15


Triggered Value : 3
Communication Time (seconds) : 0.001130
Decryption Time (seconds) : 0.000080
Total Messages with server: 69
Total Activations per Message: 3
Total Activations : 208
------------------------------------------------------
Iteration : 15
Logged Time : 				Mon 2019-10-14 10:47:59
Event Occured Time : 		Mon 2019-10-14 10:47:59

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		15
16		78:4f:43:5b:c2:c3		10.156.12.253		15
11		78:4f:43:5b:c2:c3		10.156.12.253		15


Triggered Value : 3
Communication Time (seconds) : 0.000607
Decryption Time (seconds) : 0.000067
Total Messages with server: 70
Total Activations per Message: 3
Total Activations : 211
------------------------------------------------------
Iteration : 17
Logged Time : 				Mon 2019-10-14 10:48:00
Event Occured Time : 		Mon 2019-10-14 10:48:00

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		17
6		78:4f:43:5b:c2:c3		10.156.12.253		16
14		78:4f:43:5b:c2:c3		10.156.12.253		17


Triggered Value : 0
Communication Time (seconds) : 0.000396
Decryption Time (seconds) : 0.000068
Total Messages with server: 71
Total Activations per Message: 3
Total Activations : 214
------------------------------------------------------
Iteration : 18
Logged Time : 				Mon 2019-10-14 10:48:01
Event Occured Time : 		Mon 2019-10-14 10:48:01

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		18
7		78:4f:43:5b:c2:c3		10.156.12.253		17
15		78:4f:43:5b:c2:c3		10.156.12.253		18


Triggered Value : 0
Communication Time (seconds) : 0.000223
Decryption Time (seconds) : 0.000079
Total Messages with server: 72
Total Activations per Message: 3
Total Activations : 217
------------------------------------------------------
Iteration : 18
Logged Time : 				Mon 2019-10-14 10:48:01
Event Occured Time : 		Mon 2019-10-14 10:48:01

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		18
15		78:4f:43:5b:c2:c3		10.156.12.253		17
18		78:4f:43:5b:c2:c3		10.156.12.253		18


Triggered Value : 1
Communication Time (seconds) : 0.000410
Decryption Time (seconds) : 0.000061
Total Messages with server: 73
Total Activations per Message: 3
Total Activations : 220
------------------------------------------------------
Iteration : 18
Logged Time : 				Mon 2019-10-14 10:48:01
Event Occured Time : 		Mon 2019-10-14 10:48:01

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		18
7		78:4f:43:5b:c2:c3		10.156.12.253		17
10		78:4f:43:5b:c2:c3		10.156.12.253		18


Triggered Value : 0
Communication Time (seconds) : 0.005456
Decryption Time (seconds) : 0.000048
Total Messages with server: 74
Total Activations per Message: 3
Total Activations : 223
------------------------------------------------------
Iteration : 19
Logged Time : 				Mon 2019-10-14 10:48:02
Event Occured Time : 		Mon 2019-10-14 10:48:02

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		18
10		78:4f:43:5b:c2:c3		10.156.12.253		19
18		78:4f:43:5b:c2:c3		10.156.12.253		18


Triggered Value : 1
Communication Time (seconds) : 0.000634
Decryption Time (seconds) : 0.000082
Total Messages with server: 75
Total Activations per Message: 3
Total Activations : 226
------------------------------------------------------
Iteration : 19
Logged Time : 				Mon 2019-10-14 10:48:02
Event Occured Time : 		Mon 2019-10-14 10:48:02

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		18
2		78:4f:43:5b:c2:c3		10.156.12.253		19
10		78:4f:43:5b:c2:c3		10.156.12.253		18


Triggered Value : 0
Communication Time (seconds) : 0.000946
Decryption Time (seconds) : 0.000046
Total Messages with server: 76
Total Activations per Message: 3
Total Activations : 229
------------------------------------------------------
Iteration : 19
Logged Time : 				Mon 2019-10-14 10:48:02
Event Occured Time : 		Mon 2019-10-14 10:48:02

Activated Node
13		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		19
9		78:4f:43:5b:c2:c3		10.156.12.253		18
17		78:4f:43:5b:c2:c3		10.156.12.253		19


Triggered Value : 1
Communication Time (seconds) : 0.000651
Decryption Time (seconds) : 0.000046
Total Messages with server: 77
Total Activations per Message: 3
Total Activations : 232
------------------------------------------------------
Iteration : 19
Logged Time : 				Mon 2019-10-14 10:48:02
Event Occured Time : 		Mon 2019-10-14 10:48:02

Activated Node
5		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		19
1		78:4f:43:5b:c2:c3		10.156.12.253		18
9		78:4f:43:5b:c2:c3		10.156.12.253		19


Triggered Value : 0
Communication Time (seconds) : 0.000872
Decryption Time (seconds) : 0.000046
Total Messages with server: 78
Total Activations per Message: 3
Total Activations : 235
------------------------------------------------------
Iteration : 20
Logged Time : 				Mon 2019-10-14 10:48:03
Event Occured Time : 		Mon 2019-10-14 10:48:03

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		20
3		78:4f:43:5b:c2:c3		10.156.12.253		19
11		78:4f:43:5b:c2:c3		10.156.12.253		20


Triggered Value : 1
Communication Time (seconds) : 0.001018
Decryption Time (seconds) : 0.000058
Total Messages with server: 79
Total Activations per Message: 3
Total Activations : 238
------------------------------------------------------
Iteration : 20
Logged Time : 				Mon 2019-10-14 10:48:03
Event Occured Time : 		Mon 2019-10-14 10:48:03

Activated Node
8		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		19
4		78:4f:43:5b:c2:c3		10.156.12.253		20
12		78:4f:43:5b:c2:c3		10.156.12.253		19


Triggered Value : 0
Communication Time (seconds) : 0.000780
Decryption Time (seconds) : 0.000070
Total Messages with server: 80
Total Activations per Message: 3
Total Activations : 241
------------------------------------------------------
Iteration : 20
Logged Time : 				Mon 2019-10-14 10:48:03
Event Occured Time : 		Mon 2019-10-14 10:48:03

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		19
6		78:4f:43:5b:c2:c3		10.156.12.253		20
14		78:4f:43:5b:c2:c3		10.156.12.253		19


Triggered Value : 1
Communication Time (seconds) : 0.001513
Decryption Time (seconds) : 0.000046
Total Messages with server: 81
Total Activations per Message: 3
Total Activations : 244
------------------------------------------------------
Iteration : 20
Logged Time : 				Mon 2019-10-14 10:48:03
Event Occured Time : 		Mon 2019-10-14 10:48:03

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		20
7		78:4f:43:5b:c2:c3		10.156.12.253		19
15		78:4f:43:5b:c2:c3		10.156.12.253		20


Triggered Value : 1
Communication Time (seconds) : 0.001083
Decryption Time (seconds) : 0.000055
Total Messages with server: 82
Total Activations per Message: 3
Total Activations : 247
------------------------------------------------------
Iteration : 20
Logged Time : 				Mon 2019-10-14 10:48:03
Event Occured Time : 		Mon 2019-10-14 10:48:03

Activated Node
16		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		19
12		78:4f:43:5b:c2:c3		10.156.12.253		20
20		78:4f:43:5b:c2:c3		10.1�e���		19


Triggered Value : 1
Communication Time (seconds) : 0.001455
Decryption Time (seconds) : 0.000076
Total Messages with server: 83
Total Activations per Message: 3
Total Activations : 250
------------------------------------------------------
Iteration : 21
Logged Time : 				Mon 2019-10-14 10:48:04
Event Occured Time : 		Mon 2019-10-14 10:48:04

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		21
7		78:4f:43:5b:c2:c3		10.156.12.253		20
15		78:4f:43:5b:c2:c3		10.156.12.253		21


Triggered Value : 0
Communication Time (seconds) : 0.000517
Decryption Time (seconds) : 0.000128
Total Messages with server: 84
Total Activations per Message: 3
Total Activations : 253
------------------------------------------------------
Iteration : 21
Logged Time : 				Mon 2019-10-14 10:48:04
Event Occured Time : 		Mon 2019-10-14 10:48:04

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		20
8		78:4f:43:5b:c2:c3		10.156.12.253		21
16		78:4f:43:5b:c2:c3		10.156.12.253		20


Triggered Value : 1
Communication Time (seconds) : 0.000188
Decryption Time (seconds) : 0.000048
Total Messages with server: 85
Total Activations per Message: 3
Total Activations : 256
------------------------------------------------------
Iteration : 22
Logged Time : 				Mon 2019-10-14 10:48:05
Event Occured Time : 		Mon 2019-10-14 10:48:05

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		22
16		78:4f:43:5b:c2:c3		10.156.12.253		22
11		78:4f:43:5b:c2:c3		10.156.12.253		22


Triggered Value : 0
Communication Time (seconds) : 0.000260
Decryption Time (seconds) : 0.000093
Total Messages with server: 86
Total Activations per Message: 3
Total Activations : 259
------------------------------------------------------
Iteration : 22
Logged Time : 				Mon 2019-10-14 10:48:05
Event Occured Time : 		Mon 2019-10-14 10:48:05

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		22
8		78:4f:43:5b:c2:c3		10.156.12.253		22
3		78:4f:43:5b:c2:c3		10.156.12.253		22


Triggered Value : 3
Communication Time (seconds) : 0.000657
Decryption Time (seconds) : 0.000076
Total Messages with server: 87
Total Activations per Message: 3
Total Activations : 262
------------------------------------------------------
Iteration : 22
Logged Time : 				Mon 2019-10-14 10:48:05
Event Occured Time : 		Mon 2019-10-14 10:48:05

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		21
10		78:4f:43:5b:c2:c3		10.156.12.253		22
18		78:4f:43:5b:c2:c3		10.156.12.253		21


Triggered Value : 1
Communication Time (seconds) : 0.000690
Decryption Time (seconds) : 0.000060
Total Messages with server: 88
Total Activations per Message: 3
Total Activations : 265
------------------------------------------------------
Iteration : 22
Logged Time : 				Mon 2019-10-14 10:48:05
Event Occured Time : 		Mon 2019-10-14 10:48:05

Activated Node
9		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		22
5		78:4f:43:5b:c2:c3		10.156.12.253		21
13		78:4f:43:5b:c2:c3		10.156.12.253		22


Triggered Value : 1
Communication Time (seconds) : 0.000580
Decryption Time (seconds) : 0.000050
Total Messages with server: 89
Total Activations per Message: 3
Total Activations : 268
------------------------------------------------------
Iteration : 22
Logged Time : 				Mon 2019-10-14 10:48:05
Event Occured Time : 		Mon 2019-10-14 10:48:05

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		21
2		78:4f:43:5b:c2:c3		10.156.12.253		22
10		78:4f:43:5b:c2:c3		10.156.12.253		21


Triggered Value : 0
Communication Time (seconds) : 0.000803
Decryption Time (seconds) : 0.000081
Total Messages with server: 90
Total Activations per Message: 3
Total Activations : 271
------------------------------------------------------
Iteration : 23
Logged Time : 				Mon 2019-10-14 10:48:06
Event Occured Time : 		Mon 2019-10-14 10:48:06

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		22
8		78:4f:43:5b:c2:c3		10.156.12.253		23
11		78:4f:43:5b:c2:c3		10.156.12.253		22


Triggered Value : 0
Communication Time (seconds) : 0.000122
Decryption Time (seconds) : 0.000053
Total Messages with server: 91
Total Activations per Message: 3
Total Activations : 274
------------------------------------------------------
Iteration : 23
Logged Time : 				Mon 2019-10-14 10:48:06
Event Occured Time : 		Mon 2019-10-14 10:48:06

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		22
16		78:4f:43:5b:c2:c3		10.156.12.253		23
19		78:4f:43:5b:c2:c3		10.156.12.253		22


Triggered Value : 1
Communication Time (seconds) : 0.000397
Decryption Time (seconds) : 0.000047
Total Messages with server: 92
Total Activations per Message: 3
Total Activations : 277
------------------------------------------------------
Iteration : 24
Logged Time : 				Mon 2019-10-14 10:48:07
Event Occured Time : 		Mon 2019-10-14 10:48:07

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		23
8		78:4f:43:5b:c2:c3		10.156.12.253		24
16		78:4f:43:5b:c2:c3		10.156.12.253		23


Triggered Value : 1
Communication Time (seconds) : 0.000620
Decryption Time (seconds) : 0.000086
Total Messages with server: 93
Total Activations per Message: 3
Total Activations : 280
------------------------------------------------------
Iteration : 24
Logged Time : 				Mon 2019-10-14 10:48:07
Event Occured Time : 		Mon 2019-10-14 10:48:07

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		23
6		78:4f:43:5b:c2:c3		10.156.12.253		24
14		78:4f:43:5b:c2:c3		10.156.12.253		23


Triggered Value : 1
Communication Time (seconds) : 0.000491
Decryption Time (seconds) : 0.000073
Total Messages with server: 94
Total Activations per Message: 3
Total Activations : 283
------------------------------------------------------
Iteration : 24
Logged Time : 				Mon 2019-10-14 10:48:07
Event Occured Time : 		Mon 2019-10-14 10:48:07

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		24
16		78:4f:43:5b:c2:c3		10.156.12.253		24
19		78:4f:43:5b:c2:c3		10.156.12.253		24


Triggered Value : 2
Communication Time (seconds) : 0.000491
Decryption Time (seconds) : 0.000070
Total Messages with server: 95
Total Activations per Message: 3
Total Activations : 286
------------------------------------------------------
Iteration : 24
Logged Time : 				Mon 2019-10-14 10:48:07
Event Occured Time : 		Mon 2019-10-14 10:48:07

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		24
8		78:4f:43:5b:c2:c3		10.156.12.253		24
11		78:4f:43:5b:c2:c3		10.156.12.253		24


Triggered Value : 1
Communication Time (seconds) : 0.000902
Decryption Time (seconds) : 0.000083
Total Messages with server: 96
Total Activations per Message: 3
Total Activations : 289
------------------------------------------------------
Iteration : 24
Logged Time : 				Mon 2019-10-14 10:48:07
Event Occured Time : 		Mon 2019-10-14 10:48:07

Activated Node
9		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		24
5		78:4f:43:5b:c2:c3		10.156.12.253		23
13		78:4f:43:5b:c2:c3		10.156.12.253		24


Triggered Value : 3
Communication Time (seconds) : 0.000631
Decryption Time (seconds) : 0.000049
Total Messages with server: 97
Total Activations per Message: 3
Total Activations : 292
------------------------------------------------------
Iteration : 25
Logged Time : 				Mon 2019-10-14 10:48:08
Event Occured Time : 		Mon 2019-10-14 10:48:08

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		25
15		78:4f:43:5b:c2:c3		10.156.12.253		24
18		78:4f:43:5b:c2:c3		10.156.12.253		25


Triggered Value : 1
Communication Time (seconds) : 0.000540
Decryption Time (seconds) : 0.000074
Total Messages with server: 98
Total Activations per Message: 3
Total Activations : 295
------------------------------------------------------
Iteration : 25
Logged Time : 				Mon 2019-10-14 10:48:08
Event Occured Time : 		Mon 2019-10-14 10:48:08

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		25
7		78:4f:43:5b:c2:c3		10.156.12.253		24
15		78:4f:43:5b:c2:c3		10.156.12.253		25


Triggered Value : 0
Communication Time (seconds) : 0.000553
Decryption Time (seconds) : 0.000040
Total Messages with server: 99
Total Activations per Message: 3
Total Activations : 298
------------------------------------------------------
Iteration : 25
Logged Time : 				Mon 2019-10-14 10:48:08
Event Occured Time : 		Mon 2019-10-14 10:48:08

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		24
2		78:4f:43:5b:c2:c3		10.156.12.253		25
10		78:4f:43:5b:c2:c3		10.156.12.253		24


Triggered Value : 3
Communication Time (seconds) : 0.005700
Decryption Time (seconds) : 0.000043
Total Messages with server: 100
Total Activations per Message: 3
Total Activations : 301
------------------------------------------------------
Iteration : 24
Logged Time : 				Mon 2019-10-14 10:48:08
Event Occured Time : 		Mon 2019-10-14 10:48:08

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		24
11		78:4f:43:5b:c2:c3		10.156.12.253		24
6		78:4f:43:5b:c2:c3		10.156.12.253		24


Triggered Value : 1
Communication Time (seconds) : 0.005828
Decryption Time (seconds) : 0.000042
Total Messages with server: 101
Total Activations per Message: 3
Total Activations : 304
------------------------------------------------------
Iteration : 25
Logged Time : 				Mon 2019-10-14 10:48:08
Event Occured Time : 		Mon 2019-10-14 10:48:08

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		25
8		78:4f:43:5b:c2:c3		10.156.12.253		25
3		78:4f:43:5b:c2:c3		10.156.12.253		25


Triggered Value : 0
Communication Time (seconds) : 0.005800
Decryption Time (seconds) : 0.000041
Total Messages with server: 102
Total Activations per Message: 3
Total Activations : 307
------------------------------------------------------
Iteration : 25
Logged Time : 				Mon 2019-10-14 10:48:08
Event Occured Time : 		Mon 2019-10-14 10:48:08

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		25
16		78:4f:43:5b:c2:c3		10.156.12.253		25
11		78:4f:43:5b:c2:c3		10.156.12.253		25


Triggered Value : 3
Communication Time (seconds) : 0.006025
Decryption Time (seconds) : 0.000046
Total Messages with server: 103
Total Activations per Message: 3
Total Activations : 310
------------------------------------------------------
Iteration : 24
Logged Time : 				Mon 2019-10-14 10:48:08
Event Occured Time : 		Mon 2019-10-14 10:48:08

Activated Node
19		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
18		78:4f:43:5b:c2:c3		10.156.12.253		24
20		78:4f:43:5b:c2:c3		10.1�e���		24
15		78:4f:43:5b:c2:c3		10.156.12.253		24


Triggered Value : 1
Communication Time (seconds) : 0.006273
Decryption Time (seconds) : 0.000041
Total Messages with server: 104
Total Activations per Message: 3
Total Activations : 313
------------------------------------------------------
Iteration : 26
Logged Time : 				Mon 2019-10-14 10:48:09
Event Occured Time : 		Mon 2019-10-14 10:48:09

Activated Node
13		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		25
9		78:4f:43:5b:c2:c3		10.156.12.253		26
17		78:4f:43:5b:c2:c3		10.156.12.253		25


Triggered Value : 0
Communication Time (seconds) : 0.000333
Decryption Time (seconds) : 0.000085
Total Messages with server: 105
Total Activations per Message: 3
Total Activations : 316
------------------------------------------------------
Iteration : 26
Logged Time : 				Mon 2019-10-14 10:48:09
Event Occured Time : 		Mon 2019-10-14 10:48:09

Activated Node
5		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		25
1		78:4f:43:5b:c2:c3		10.156.12.253		26
9		78:4f:43:5b:c2:c3		10.156.12.253		25


Triggered Value : 1
Communication Time (seconds) : 0.000518
Decryption Time (seconds) : 0.000079
Total Messages with server: 106
Total Activations per Message: 3
Total Activations : 319
------------------------------------------------------
Iteration : 26
Logged Time : 				Mon 2019-10-14 10:48:09
Event Occured Time : 		Mon 2019-10-14 10:48:09

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		26
6		78:4f:43:5b:c2:c3		10.156.12.253		25
14		78:4f:43:5b:c2:c3		10.156.12.253		26


Triggered Value : 0
Communication Time (seconds) : 0.005309
Decryption Time (seconds) : 0.000075
Total Messages with server: 107
Total Activations per Message: 3
Total Activations : 322
------------------------------------------------------
Iteration : 27
Logged Time : 				Mon 2019-10-14 10:48:10
Event Occured Time : 		Mon 2019-10-14 10:48:10

Activated Node
8		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		27
4		78:4f:43:5b:c2:c3		10.156.12.253		26
12		78:4f:43:5b:c2:c3		10.156.12.253		27


Triggered Value : 3
Communication Time (seconds) : 0.000354
Decryption Time (seconds) : 0.000089
Total Messages with server: 108
Total Activations per Message: 3
Total Activations : 325
------------------------------------------------------
Iteration : 27
Logged Time : 				Mon 2019-10-14 10:48:10
Event Occured Time : 		Mon 2019-10-14 10:48:10

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		26
7		78:4f:43:5b:c2:c3		10.156.12.253		27
15		78:4f:43:5b:c2:c3		10.156.12.253		26


Triggered Value : 3
Communication Time (seconds) : 0.000262
Decryption Time (seconds) : 0.000087
Total Messages with server: 109
Total Activations per Message: 3
Total Activations : 328
------------------------------------------------------
Iteration : 27
Logged Time : 				Mon 2019-10-14 10:48:10
Event Occured Time : 		Mon 2019-10-14 10:48:10

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		27
16		78:4f:43:5b:c2:c3		10.156.12.253		26
19		78:4f:43:5b:c2:c3		10.156.12.253		27


Triggered Value : 0
Communication Time (seconds) : 0.000303
Decryption Time (seconds) : 0.000079
Total Messages with server: 110
Total Activations per Message: 3
Total Activations : 331
------------------------------------------------------
Iteration : 26
Logged Time : 				Mon 2019-10-14 10:48:10
Event Occured Time : 		Mon 2019-10-14 10:48:10

Activated Node
16		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		26
12		78:4f:43:5b:c2:c3		10.156.12.253		26
20		78:4f:43:5b:c2:c3		10.1�e���		26


Triggered Value : 1
Communication Time (seconds) : 0.000450
Decryption Time (seconds) : 0.000063
Total Messages with server: 111
Total Activations per Message: 3
Total Activations : 334
------------------------------------------------------
Iteration : 27
Logged Time : 				Mon 2019-10-14 10:48:10
Event Occured Time : 		Mon 2019-10-14 10:48:10

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		27
8		78:4f:43:5b:c2:c3		10.156.12.253		26
16		78:4f:43:5b:c2:c3		10.156.12.253		27


Triggered Value : 1
Communication Time (seconds) : 0.000578
Decryption Time (seconds) : 0.000056
Total Messages with server: 112
Total Activations per Message: 3
Total Activations : 337
------------------------------------------------------
Iteration : 27
Logged Time : 				Mon 2019-10-14 10:48:10
Event Occured Time : 		Mon 2019-10-14 10:48:10

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		27
8		78:4f:43:5b:c2:c3		10.156.12.253		26
11		78:4f:43:5b:c2:c3		10.156.12.253		27


Triggered Value : 1
Communication Time (seconds) : 0.000949
Decryption Time (seconds) : 0.000078
Total Messages with server: 113
Total Activations per Message: 3
Total Activations : 340
------------------------------------------------------
Iteration : 28
Logged Time : 				Mon 2019-10-14 10:48:11
Event Occured Time : 		Mon 2019-10-14 10:48:11

Activated Node
5		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		27
1		78:4f:43:5b:c2:c3		10.156.12.253		28
9		78:4f:43:5b:c2:c3		10.156.12.253		27


Triggered Value : 3
Communication Time (seconds) : 0.000563
Decryption Time (seconds) : 0.000077
Total Messages with server: 114
Total Activations per Message: 3
Total Activations : 343
------------------------------------------------------
Iteration : 27
Logged Time : 				Mon 2019-10-14 10:48:11
Event Occured Time : 		Mon 2019-10-14 10:48:11

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		27
16		78:4f:43:5b:c2:c3		10.156.12.253		27
11		78:4f:43:5b:c2:c3		10.156.12.253		27


Triggered Value : 1
Communication Time (seconds) : 0.000303
Decryption Time (seconds) : 0.000074
Total Messages with server: 115
Total Activations per Message: 3
Total Activations : 346
------------------------------------------------------
Iteration : 28
Logged Time : 				Mon 2019-10-14 10:48:11
Event Occured Time : 		Mon 2019-10-14 10:48:11

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		28
10		78:4f:43:5b:c2:c3		10.156.12.253		27
18		78:4f:43:5b:c2:c3		10.156.12.253		28


Triggered Value : 0
Communication Time (seconds) : 0.000193
Decryption Time (seconds) : 0.000081
Total Messages with server: 116
Total Activations per Message: 3
Total Activations : 349
------------------------------------------------------
Iteration : 28
Logged Time : 				Mon 2019-10-14 10:48:11
Event Occured Time : 		Mon 2019-10-14 10:48:11

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		27
7		78:4f:43:5b:c2:c3		10.156.12.253		28
15		78:4f:43:5b:c2:c3		10.156.12.253		27


Triggered Value : 1
Communication Time (seconds) : 0.000673
Decryption Time (seconds) : 0.000048
Total Messages with server: 117
Total Activations per Message: 3
Total Activations : 352
------------------------------------------------------
Iteration : 28
Logged Time : 				Mon 2019-10-14 10:48:11
Event Occured Time : 		Mon 2019-10-14 10:48:11

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		28
2		78:4f:43:5b:c2:c3		10.156.12.253		27
10		78:4f:43:5b:c2:c3		10.156.12.253		28


Triggered Value : 1
Communication Time (seconds) : 0.000606
Decryption Time (seconds) : 0.000048
Total Messages with server: 118
Total Activations per Message: 3
Total Activations : 355
------------------------------------------------------
Iteration : 29
Logged Time : 				Mon 2019-10-14 10:48:12
Event Occured Time : 		Mon 2019-10-14 10:48:12

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		28
7		78:4f:43:5b:c2:c3		10.156.12.253		29
15		78:4f:43:5b:c2:c3		10.156.12.253		28


Triggered Value : 0
Communication Time (seconds) : 0.000182
Decryption Time (seconds) : 0.000068
Total Messages with server: 119
Total Activations per Message: 3
Total Activations : 358
------------------------------------------------------
Iteration : 29
Logged Time : 				Mon 2019-10-14 10:48:13
Event Occured Time : 		Mon 2019-10-14 10:48:13

Activated Node
19		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
18		78:4f:43:5b:c2:c3		10.156.12.253		29
20		78:4f:43:5b:c2:c3		10.1�e���		29
15		78:4f:43:5b:c2:c3		10.156.12.253		29


Triggered Value : 3
Communication Time (seconds) : 0.000216
Decryption Time (seconds) : 0.000077
Total Messages with server: 120
Total Activations per Message: 3
Total Activations : 361
------------------------------------------------------
Iteration : 29
Logged Time : 				Mon 2019-10-14 10:48:13
Event Occured Time : 		Mon 2019-10-14 10:48:13

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		29
12		78:4f:43:5b:c2:c3		10.156.12.253		29
7		78:4f:43:5b:c2:c3		10.156.12.253		29


Triggered Value : 0
Communication Time (seconds) : 0.000362
Decryption Time (seconds) : 0.000046
Total Messages with server: 121
Total Activations per Message: 3
Total Activations : 364
------------------------------------------------------
Iteration : 30
Logged Time : 				Mon 2019-10-14 10:48:13
Event Occured Time : 		Mon 2019-10-14 10:48:13

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		29
8		78:4f:43:5b:c2:c3		10.156.12.253		29
3		78:4f:43:5b:c2:c3		10.156.12.253		30
11		78:4f:43:5b:c2:c3		10.156.12.253		29


Triggered Value : 0
Communication Time (seconds) : 0.005526
Decryption Time (seconds) : 0.000050
Total Messages with server: 122
Total Activations per Message: 4
Total Activations : 368
------------------------------------------------------
Iteration : 30
Logged Time : 				Mon 2019-10-14 10:48:13
Event Occured Time : 		Mon 2019-10-14 10:48:13

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		30
11		78:4f:43:5b:c2:c3		10.156.12.253		29
6		78:4f:43:5b:c2:c3		10.156.12.253		30


Triggered Value : 0
Communication Time (seconds) : 0.005739
Decryption Time (seconds) : 0.000046
Total Messages with server: 123
Total Activations per Message: 3
Total Activations : 371
------------------------------------------------------
Iteration : 30
Logged Time : 				Mon 2019-10-14 10:48:13
Event Occured Time : 		Mon 2019-10-14 10:48:13

Activated Node
18		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
17		78:4f:43:5b:c2:c3		10.156.12.253		30
19		78:4f:43:5b:c2:c3		10.156.12.253		29
14		78:4f:43:5b:c2:c3		10.156.12.253		30


Triggered Value : 3
Communication Time (seconds) : 0.006195
Decryption Time (seconds) : 0.000094
Total Messages with server: 124
Total Activations per Message: 3
Total Activations : 374
------------------------------------------------------
Iteration : 30
Logged Time : 				Mon 2019-10-14 10:48:13
Event Occured Time : 		Mon 2019-10-14 10:48:13

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		29
16		78:4f:43:5b:c2:c3		10.156.12.253		29
11		78:4f:43:5b:c2:c3		10.156.12.253		30
19		78:4f:43:5b:c2:c3		10.156.12.253		29


Triggered Value : 3
Communication Time (seconds) : 0.006207
Decryption Time (seconds) : 0.000046
Total Messages with server: 125
Total Activations per Message: 4
Total Activations : 378
------------------------------------------------------
Iteration : 31
Logged Time : 				Mon 2019-10-14 10:48:14
Event Occured Time : 		Mon 2019-10-14 10:48:14

Activated Node
9		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		30
5		78:4f:43:5b:c2:c3		10.156.12.253		31
13		78:4f:43:5b:c2:c3		10.156.12.253		30


Triggered Value : 0
Communication Time (seconds) : 0.000161
Decryption Time (seconds) : 0.000066
Total Messages with server: 126
Total Activations per Message: 3
Total Activations : 381
------------------------------------------------------
Iteration : 30
Logged Time : 				Mon 2019-10-14 10:48:14
Event Occured Time : 		Mon 2019-10-14 10:48:14

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		30
8		78:4f:43:5b:c2:c3		10.156.12.253		30
16		78:4f:43:5b:c2:c3		10.156.12.253		30


Triggered Value : 1
Communication Time (seconds) : 0.000349
Decryption Time (seconds) : 0.000075
Total Messages with server: 127
Total Activations per Message: 3
Total Activations : 384
------------------------------------------------------
Iteration : 31
Logged Time : 				Mon 2019-10-14 10:48:14
Event Occured Time : 		Mon 2019-10-14 10:48:14

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		30
7		78:4f:43:5b:c2:c3		10.156.12.253		31
15		78:4f:43:5b:c2:c3		10.156.12.253		30


Triggered Value : 2
Communication Time (seconds) : 0.004812
Decryption Time (seconds) : 0.000049
Total Messages with server: 128
Total Activations per Message: 3
Total Activations : 387
------------------------------------------------------
Iteration : 31
Logged Time : 				Mon 2019-10-14 10:48:14
Event Occured Time : 		Mon 2019-10-14 10:48:14

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		31
8		78:4f:43:5b:c2:c3		10.156.12.253		30
11		78:4f:43:5b:c2:c3		10.156.12.253		31


Triggered Value : 1
Communication Time (seconds) : 0.005535
Decryption Time (seconds) : 0.000041
Total Messages with server: 129
Total Activations per Message: 3
Total Activations : 390
------------------------------------------------------
Iteration : 31
Logged Time : 				Mon 2019-10-14 10:48:14
Event Occured Time : 		Mon 2019-10-14 10:48:14

Activated Node
8		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		31
4		78:4f:43:5b:c2:c3		10.156.12.253		30
12		78:4f:43:5b:c2:c3		10.156.12.253		31


Triggered Value : 2
Communication Time (seconds) : 0.005282
Decryption Time (seconds) : 0.000042
Total Messages with server: 130
Total Activations per Message: 3
Total Activations : 393
------------------------------------------------------
Iteration : 31
Logged Time : 				Mon 2019-10-14 10:48:14
Event Occured Time : 		Mon 2019-10-14 10:48:14

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		31
6		78:4f:43:5b:c2:c3		10.156.12.253		30
14		78:4f:43:5b:c2:c3		10.156.12.253		31


Triggered Value : 0
Communication Time (seconds) : 0.006030
Decryption Time (seconds) : 0.000057
Total Messages with server: 131
Total Activations per Message: 3
Total Activations : 396
------------------------------------------------------
Iteration : 31
Logged Time : 				Mon 2019-10-14 10:48:14
Event Occured Time : 		Mon 2019-10-14 10:48:14

Activated Node
16		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		31
12		78:4f:43:5b:c2:c3		10.156.12.253		30
20		78:4f:43:5b:c2:c3		10.1�e���		31


Triggered Value : 1
Communication Time (seconds) : 0.005753
Decryption Time (seconds) : 0.000041
Total Messages with server: 132
Total Activations per Message: 3
Total Activations : 399
------------------------------------------------------
Iteration : 31
Logged Time : 				Mon 2019-10-14 10:48:15
Event Occured Time : 		Mon 2019-10-14 10:48:15

Activated Node
19		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
18		78:4f:43:5b:c2:c3		10.156.12.253		31
20		78:4f:43:5b:c2:c3		10.1�e���		31
15		78:4f:43:5b:c2:c3		10.156.12.253		31


Triggered Value : 1
Communication Time (seconds) : 0.000329
Decryption Time (seconds) : 0.000087
Total Messages with server: 133
Total Activations per Message: 3
Total Activations : 402
------------------------------------------------------
Iteration : 32
Logged Time : 				Mon 2019-10-14 10:48:15
Event Occured Time : 		Mon 2019-10-14 10:48:15

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		32
2		78:4f:43:5b:c2:c3		10.156.12.253		31
10		78:4f:43:5b:c2:c3		10.156.12.253		32


Triggered Value : 1
Communication Time (seconds) : 0.000380
Decryption Time (seconds) : 0.000079
Total Messages with server: 134
Total Activations per Message: 3
Total Activations : 405
------------------------------------------------------
Iteration : 32
Logged Time : 				Mon 2019-10-14 10:48:15
Event Occured Time : 		Mon 2019-10-14 10:48:15

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		31
7		78:4f:43:5b:c2:c3		10.156.12.253		32
15		78:4f:43:5b:c2:c3		10.156.12.253		31


Triggered Value : 1
Communication Time (seconds) : 0.000430
Decryption Time (seconds) : 0.000084
Total Messages with server: 135
Total Activations per Message: 3
Total Activations : 408
------------------------------------------------------
Iteration : 31
Logged Time : 				Mon 2019-10-14 10:48:15
Event Occured Time : 		Mon 2019-10-14 10:48:15

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		31
11		78:4f:43:5b:c2:c3		10.156.12.253		31
19		78:4f:43:5b:c2:c3		10.156.12.253		31


Triggered Value : 1
Communication Time (seconds) : 0.000289
Decryption Time (seconds) : 0.000046
Total Messages with server: 136
Total Activations per Message: 3
Total Activations : 411
------------------------------------------------------
Iteration : 33
Logged Time : 				Mon 2019-10-14 10:48:16
Event Occured Time : 		Mon 2019-10-14 10:48:16

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		33
6		78:4f:43:5b:c2:c3		10.156.12.253		32
14		78:4f:43:5b:c2:c3		10.156.12.253		33


Triggered Value : 2
Communication Time (seconds) : 0.000552
Decryption Time (seconds) : 0.000070
Total Messages with server: 137
Total Activations per Message: 3
Total Activations : 414
------------------------------------------------------
Iteration : 32
Logged Time : 				Mon 2019-10-14 10:48:16
Event Occured Time : 		Mon 2019-10-14 10:48:16

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		32
10		78:4f:43:5b:c2:c3		10.156.12.253		32
18		78:4f:43:5b:c2:c3		10.156.12.253		32


Triggered Value : 1
Communication Time (seconds) : 0.000142
Decryption Time (seconds) : 0.000040
Total Messages with server: 138
Total Activations per Message: 3
Total Activations : 417
------------------------------------------------------
Iteration : 34
Logged Time : 				Mon 2019-10-14 10:48:17
Event Occured Time : 		Mon 2019-10-14 10:48:17

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		34
7		78:4f:43:5b:c2:c3		10.156.12.253		33
15		78:4f:43:5b:c2:c3		10.156.12.253		34


Triggered Value : 2
Communication Time (seconds) : 0.000180
Decryption Time (seconds) : 0.000060
Total Messages with server: 139
Total Activations per Message: 3
Total Activations : 420
------------------------------------------------------
Iteration : 34
Logged Time : 				Mon 2019-10-14 10:48:17
Event Occured Time : 		Mon 2019-10-14 10:48:17

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		34
7		78:4f:43:5b:c2:c3		10.156.12.253		33
10		78:4f:43:5b:c2:c3		10.156.12.253		34


Triggered Value : 2
Communication Time (seconds) : 0.000412
Decryption Time (seconds) : 0.000059
Total Messages with server: 140
Total Activations per Message: 3
Total Activations : 423
------------------------------------------------------
Iteration : 34
Logged Time : 				Mon 2019-10-14 10:48:17
Event Occured Time : 		Mon 2019-10-14 10:48:17

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		34
15		78:4f:43:5b:c2:c3		10.156.12.253		33
18		78:4f:43:5b:c2:c3		10.156.12.253		34


Triggered Value : 3
Communication Time (seconds) : 0.002046
Decryption Time (seconds) : 0.000041
Total Messages with server: 141
Total Activations per Message: 3
Total Activations : 426
------------------------------------------------------
Iteration : 35
Logged Time : 				Mon 2019-10-14 10:48:18
Event Occured Time : 		Mon 2019-10-14 10:48:18

Activated Node
13		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		35
9		78:4f:43:5b:c2:c3		10.156.12.253		34
17		78:4f:43:5b:c2:c3		10.156.12.253		35


Triggered Value : 3
Communication Time (seconds) : 0.000359
Decryption Time (seconds) : 0.000073
Total Messages with server: 142
Total Activations per Message: 3
Total Activations : 429
------------------------------------------------------
Iteration : 35
Logged Time : 				Mon 2019-10-14 10:48:18
Event Occured Time : 		Mon 2019-10-14 10:48:18

Activated Node
5		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		35
1		78:4f:43:5b:c2:c3		10.156.12.253		34
9		78:4f:43:5b:c2:c3		10.156.12.253		35


Triggered Value : 2
Communication Time (seconds) : 0.000526
Decryption Time (seconds) : 0.000072
Total Messages with server: 143
Total Activations per Message: 3
Total Activations : 432
------------------------------------------------------
Iteration : 34
Logged Time : 				Mon 2019-10-14 10:48:18
Event Occured Time : 		Mon 2019-10-14 10:48:18

Activated Node
16		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		34
12		78:4f:43:5b:c2:c3		10.156.12.253		34
20		78:4f:43:5b:c2:c3		10.1�e���		34


Triggered Value : 1
Communication Time (seconds) : 0.000443
Decryption Time (seconds) : 0.000079
Total Messages with server: 144
Total Activations per Message: 3
Total Activations : 435
------------------------------------------------------
Iteration : 35
Logged Time : 				Mon 2019-10-14 10:48:18
Event Occured Time : 		Mon 2019-10-14 10:48:18

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		34
2		78:4f:43:5b:c2:c3		10.156.12.253		35
10		78:4f:43:5b:c2:c3		10.156.12.253		34


Triggered Value : 2
Communication Time (seconds) : 0.000554
Decryption Time (seconds) : 0.000048
Total Messages with server: 145
Total Activations per Message: 3
Total Activations : 438
------------------------------------------------------
Iteration : 35
Logged Time : 				Mon 2019-10-14 10:48:18
Event Occured Time : 		Mon 2019-10-14 10:48:18

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		34
10		78:4f:43:5b:c2:c3		10.156.12.253		35
18		78:4f:43:5b:c2:c3		10.156.12.253		34


Triggered Value : 3
Communication Time (seconds) : 0.000655
Decryption Time (seconds) : 0.000047
Total Messages with server: 146
Total Activations per Message: 3
Total Activations : 441
------------------------------------------------------
Iteration : 36
Logged Time : 				Mon 2019-10-14 10:48:19
Event Occured Time : 		Mon 2019-10-14 10:48:19

Activated Node
8		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		35
4		78:4f:43:5b:c2:c3		10.156.12.253		36
12		78:4f:43:5b:c2:c3		10.156.12.253		35


Triggered Value : 2
Communication Time (seconds) : 0.001001
Decryption Time (seconds) : 0.000089
Total Messages with server: 147
Total Activations per Message: 3
Total Activations : 444
------------------------------------------------------
Iteration : 36
Logged Time : 				Mon 2019-10-14 10:48:19
Event Occured Time : 		Mon 2019-10-14 10:48:19

Activated Node
16		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		35
12		78:4f:43:5b:c2:c3		10.156.12.253		36
20		78:4f:43:5b:c2:c3		10.1�e���		35


Triggered Value : 3
Communication Time (seconds) : 0.001085
Decryption Time (seconds) : 0.000092
Total Messages with server: 148
Total Activations per Message: 3
Total Activations : 447
------------------------------------------------------
Iteration : 37
Logged Time : 				Mon 2019-10-14 10:48:20
Event Occured Time : 		Mon 2019-10-14 10:48:20

Activated Node
13		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		37
9		78:4f:43:5b:c2:c3		10.156.12.253		37
17		78:4f:43:5b:c2:c3		10.156.12.253		37


Triggered Value : 1
Communication Time (seconds) : 0.000439
Decryption Time (seconds) : 0.000090
Total Messages with server: 149
Total Activations per Message: 3
Total Activations : 450
------------------------------------------------------
Iteration : 37
Logged Time : 				Mon 2019-10-14 10:48:20
Event Occured Time : 		Mon 2019-10-14 10:48:20

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		36
8		78:4f:43:5b:c2:c3		10.156.12.253		37
16		78:4f:43:5b:c2:c3		10.156.12.253		36


Triggered Value : 3
Communication Time (seconds) : 0.000681
Decryption Time (seconds) : 0.000122
Total Messages with server: 150
Total Activations per Message: 3
Total Activations : 453
------------------------------------------------------
Iteration : 37
Logged Time : 				Mon 2019-10-14 10:48:20
Event Occured Time : 		Mon 2019-10-14 10:48:20

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		37
7		78:4f:43:5b:c2:c3		10.156.12.253		36
15		78:4f:43:5b:c2:c3		10.156.12.253		37


Triggered Value : 2
Communication Time (seconds) : 0.001144
Decryption Time (seconds) : 0.000047
Total Messages with server: 151
Total Activations per Message: 3
Total Activations : 456
------------------------------------------------------
Iteration : 38
Logged Time : 				Mon 2019-10-14 10:48:21
Event Occured Time : 		Mon 2019-10-14 10:48:21

Activated Node
9		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		38
5		78:4f:43:5b:c2:c3		10.156.12.253		37
13		78:4f:43:5b:c2:c3		10.156.12.253		38


Triggered Value : 3
Communication Time (seconds) : 0.000321
Decryption Time (seconds) : 0.000077
Total Messages with server: 152
Total Activations per Message: 3
Total Activations : 459
------------------------------------------------------
Iteration : 38
Logged Time : 				Mon 2019-10-14 10:48:21
Event Occured Time : 		Mon 2019-10-14 10:48:21

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		37
2		78:4f:43:5b:c2:c3		10.156.12.253		38
10		78:4f:43:5b:c2:c3		10.156.12.253		37


Triggered Value : 2
Communication Time (seconds) : 0.000285
Decryption Time (seconds) : 0.000084
Total Messages with server: 153
Total Activations per Message: 3
Total Activations : 462
------------------------------------------------------
Iteration : 38
Logged Time : 				Mon 2019-10-14 10:48:21
Event Occured Time : 		Mon 2019-10-14 10:48:21

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		37
10		78:4f:43:5b:c2:c3		10.156.12.253		38
18		78:4f:43:5b:c2:c3		10.156.12.253		37


Triggered Value : 3
Communication Time (seconds) : 0.000363
Decryption Time (seconds) : 0.000084
Total Messages with server: 154
Total Activations per Message: 3
Total Activations : 465
------------------------------------------------------
Iteration : 38
Logged Time : 				Mon 2019-10-14 10:48:21
Event Occured Time : 		Mon 2019-10-14 10:48:21

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		38
8		78:4f:43:5b:c2:c3		10.156.12.253		38
3		78:4f:43:5b:c2:c3		10.156.12.253		38


Triggered Value : 1
Communication Time (seconds) : 0.000106
Decryption Time (seconds) : 0.000046
Total Messages with server: 155
Total Activations per Message: 3
Total Activations : 468
------------------------------------------------------
Iteration : 38
Logged Time : 				Mon 2019-10-14 10:48:22
Event Occured Time : 		Mon 2019-10-14 10:48:22

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		38
8		78:4f:43:5b:c2:c3		10.156.12.253		38
16		78:4f:43:5b:c2:c3		10.156.12.253		38


Triggered Value : 1
Communication Time (seconds) : 0.000205
Decryption Time (seconds) : 0.000067
Total Messages with server: 156
Total Activations per Message: 3
Total Activations : 471
------------------------------------------------------
Iteration : 39
Logged Time : 				Mon 2019-10-14 10:48:22
Event Occured Time : 		Mon 2019-10-14 10:48:22

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		38
16		78:4f:43:5b:c2:c3		10.156.12.253		39
19		78:4f:43:5b:c2:c3		10.156.12.253		38


Triggered Value : 3
Communication Time (seconds) : 0.000202
Decryption Time (seconds) : 0.000056
Total Messages with server: 157
Total Activations per Message: 3
Total Activations : 474
------------------------------------------------------
Iteration : 39
Logged Time : 				Mon 2019-10-14 10:48:22
Event Occured Time : 		Mon 2019-10-14 10:48:22

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		38
8		78:4f:43:5b:c2:c3		10.156.12.253		39
11		78:4f:43:5b:c2:c3		10.156.12.253		38


Triggered Value : 2
Communication Time (seconds) : 0.000484
Decryption Time (seconds) : 0.000055
Total Messages with server: 158
Total Activations per Message: 3
Total Activations : 477
------------------------------------------------------
Iteration : 40
Logged Time : 				Mon 2019-10-14 10:48:23
Event Occured Time : 		Mon 2019-10-14 10:48:23

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		40
10		78:4f:43:5b:c2:c3		10.156.12.253		40
18		78:4f:43:5b:c2:c3		10.156.12.253		40


Triggered Value : 1
Communication Time (seconds) : 0.000769
Decryption Time (seconds) : 0.000086
Total Messages with server: 159
Total Activations per Message: 3
Total Activations : 480
------------------------------------------------------
Iteration : 40
Logged Time : 				Mon 2019-10-14 10:48:23
Event Occured Time : 		Mon 2019-10-14 10:48:23

Activated Node
9		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		40
5		78:4f:43:5b:c2:c3		10.156.12.253		39
13		78:4f:43:5b:c2:c3		10.156.12.253		40


Triggered Value : 1
Communication Time (seconds) : 0.001338
Decryption Time (seconds) : 0.000084
Total Messages with server: 160
Total Activations per Message: 3
Total Activations : 483
------------------------------------------------------
Iteration : 40
Logged Time : 				Mon 2019-10-14 10:48:23
Event Occured Time : 		Mon 2019-10-14 10:48:23

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		39
8		78:4f:43:5b:c2:c3		10.156.12.253		40
16		78:4f:43:5b:c2:c3		10.156.12.253		39


Triggered Value : 3
Communication Time (seconds) : 0.000942
Decryption Time (seconds) : 0.000083
Total Messages with server: 161
Total Activations per Message: 3
Total Activations : 486
------------------------------------------------------
Iteration : 40
Logged Time : 				Mon 2019-10-14 10:48:23
Event Occured Time : 		Mon 2019-10-14 10:48:23

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		40
16		78:4f:43:5b:c2:c3		10.156.12.253		40
19		78:4f:43:5b:c2:c3		10.156.12.253		40


Triggered Value : 0
Communication Time (seconds) : 0.000709
Decryption Time (seconds) : 0.000047
Total Messages with server: 162
Total Activations per Message: 3
Total Activations : 489
------------------------------------------------------
Iteration : 40
Logged Time : 				Mon 2019-10-14 10:48:23
Event Occured Time : 		Mon 2019-10-14 10:48:23

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		40
8		78:4f:43:5b:c2:c3		10.156.12.253		40
11		78:4f:43:5b:c2:c3		10.156.12.253		40


Triggered Value : 3
Communication Time (seconds) : 0.000897
Decryption Time (seconds) : 0.000049
Total Messages with server: 163
Total Activations per Message: 3
Total Activations : 492
------------------------------------------------------
Iteration : 40
Logged Time : 				Mon 2019-10-14 10:48:23
Event Occured Time : 		Mon 2019-10-14 10:48:23

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		39
6		78:4f:43:5b:c2:c3		10.156.12.253		40
14		78:4f:43:5b:c2:c3		10.156.12.253		39


Triggered Value : 3
Communication Time (seconds) : 0.001275
Decryption Time (seconds) : 0.000067
Total Messages with server: 164
Total Activations per Message: 3
Total Activations : 495
------------------------------------------------------
Iteration : 41
Logged Time : 				Mon 2019-10-14 10:48:24
Event Occured Time : 		Mon 2019-10-14 10:48:24

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		41
16		78:4f:43:5b:c2:c3		10.156.12.253		41
11		78:4f:43:5b:c2:c3		10.156.12.253		41


Triggered Value : 1
Communication Time (seconds) : 0.000540
Decryption Time (seconds) : 0.000078
Total Messages with server: 165
Total Activations per Message: 3
Total Activations : 498
------------------------------------------------------
Iteration : 41
Logged Time : 				Mon 2019-10-14 10:48:24
Event Occured Time : 		Mon 2019-10-14 10:48:24

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		41
8		78:4f:43:5b:c2:c3		10.156.12.253		41
3		78:4f:43:5b:c2:c3		10.156.12.253		41


Triggered Value : 2
Communication Time (seconds) : 0.000729
Decryption Time (seconds) : 0.000046
Total Messages with server: 166
Total Activations per Message: 3
Total Activations : 501
------------------------------------------------------
Iteration : 41
Logged Time : 				Mon 2019-10-14 10:48:24
Event Occured Time : 		Mon 2019-10-14 10:48:24

Activated Node
9		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		41
5		78:4f:43:5b:c2:c3		10.156.12.253		40
13		78:4f:43:5b:c2:c3		10.156.12.253		41


Triggered Value : 0
Communication Time (seconds) : 0.005554
Decryption Time (seconds) : 0.000043
Total Messages with server: 167
Total Activations per Message: 3
Total Activations : 504
------------------------------------------------------
Iteration : 40
Logged Time : 				Mon 2019-10-14 10:48:24
Event Occured Time : 		Mon 2019-10-14 10:48:24

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		40
11		78:4f:43:5b:c2:c3		10.156.12.253		40
6		78:4f:43:5b:c2:c3		10.156.12.253		40


Triggered Value : 3
Communication Time (seconds) : 0.005945
Decryption Time (seconds) : 0.000042
Total Messages with server: 168
Total Activations per Message: 3
Total Activations : 507
------------------------------------------------------
Iteration : 41
Logged Time : 				Mon 2019-10-14 10:48:24
Event Occured Time : 		Mon 2019-10-14 10:48:24

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		41
7		78:4f:43:5b:c2:c3		10.156.12.253		40
15		78:4f:43:5b:c2:c3		10.156.12.253		41


Triggered Value : 2
Communication Time (seconds) : 0.005630
Decryption Time (seconds) : 0.000046
Total Messages with server: 169
Total Activations per Message: 3
Total Activations : 510
------------------------------------------------------
Iteration : 40
Logged Time : 				Mon 2019-10-14 10:48:24
Event Occured Time : 		Mon 2019-10-14 10:48:24

Activated Node
19		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
18		78:4f:43:5b:c2:c3		10.156.12.253		40
20		78:4f:43:5b:c2:c3		10.1�e���		40
15		78:4f:43:5b:c2:c3		10.156.12.253		40


Triggered Value : 3
Communication Time (seconds) : 0.005874
Decryption Time (seconds) : 0.000079
Total Messages with server: 170
Total Activations per Message: 3
Total Activations : 513
------------------------------------------------------
Iteration : 41
Logged Time : 				Mon 2019-10-14 10:48:24
Event Occured Time : 		Mon 2019-10-14 10:48:24

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		40
2		78:4f:43:5b:c2:c3		10.156.12.253		41
10		78:4f:43:5b:c2:c3		10.156.12.253		40


Triggered Value : 1
Communication Time (seconds) : 0.006122
Decryption Time (seconds) : 0.000042
Total Messages with server: 171
Total Activations per Message: 3
Total Activations : 516
------------------------------------------------------
Iteration : 42
Logged Time : 				Mon 2019-10-14 10:48:25
Event Occured Time : 		Mon 2019-10-14 10:48:25

Activated Node
13		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		41
9		78:4f:43:5b:c2:c3		10.156.12.253		42
17		78:4f:43:5b:c2:c3		10.156.12.253		41


Triggered Value : 2
Communication Time (seconds) : 0.000314
Decryption Time (seconds) : 0.000076
Total Messages with server: 172
Total Activations per Message: 3
Total Activations : 519
------------------------------------------------------
Iteration : 42
Logged Time : 				Mon 2019-10-14 10:48:25
Event Occured Time : 		Mon 2019-10-14 10:48:25

Activated Node
5		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		41
1		78:4f:43:5b:c2:c3		10.156.12.253		42
9		78:4f:43:5b:c2:c3		10.156.12.253		41


Triggered Value : 3
Communication Time (seconds) : 0.000480
Decryption Time (seconds) : 0.000040
Total Messages with server: 173
Total Activations per Message: 3
Total Activations : 522
------------------------------------------------------
Iteration : 42
Logged Time : 				Mon 2019-10-14 10:48:25
Event Occured Time : 		Mon 2019-10-14 10:48:25

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		42
6		78:4f:43:5b:c2:c3		10.156.12.253		41
14		78:4f:43:5b:c2:c3		10.156.12.253		42


Triggered Value : 2
Communication Time (seconds) : 0.005393
Decryption Time (seconds) : 0.000041
Total Messages with server: 174
Total Activations per Message: 3
Total Activations : 525
------------------------------------------------------
Iteration : 43
Logged Time : 				Mon 2019-10-14 10:48:26
Event Occured Time : 		Mon 2019-10-14 10:48:26

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		43
8		78:4f:43:5b:c2:c3		10.156.12.253		42
11		78:4f:43:5b:c2:c3		10.156.12.253		43


Triggered Value : 3
Communication Time (seconds) : 0.000703
Decryption Time (seconds) : 0.000088
Total Messages with server: 175
Total Activations per Message: 3
Total Activations : 528
------------------------------------------------------
Iteration : 43
Logged Time : 				Mon 2019-10-14 10:48:26
Event Occured Time : 		Mon 2019-10-14 10:48:26

Activated Node
8		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		43
4		78:4f:43:5b:c2:c3		10.156.12.253		42
12		78:4f:43:5b:c2:c3		10.156.12.253		43


Triggered Value : 1
Communication Time (seconds) : 0.000973
Decryption Time (seconds) : 0.000084
Total Messages with server: 176
Total Activations per Message: 3
Total Activations : 531
------------------------------------------------------
Iteration : 43
Logged Time : 				Mon 2019-10-14 10:48:26
Event Occured Time : 		Mon 2019-10-14 10:48:26

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		43
8		78:4f:43:5b:c2:c3		10.156.12.253		42
16		78:4f:43:5b:c2:c3		10.156.12.253		43


Triggered Value : 3
Communication Time (seconds) : 0.001545
Decryption Time (seconds) : 0.000063
Total Messages with server: 177
Total Activations per Message: 3
Total Activations : 534
------------------------------------------------------
Iteration : 43
Logged Time : 				Mon 2019-10-14 10:48:26
Event Occured Time : 		Mon 2019-10-14 10:48:26

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		42
7		78:4f:43:5b:c2:c3		10.156.12.253		43
15		78:4f:43:5b:c2:c3		10.156.12.253		42


Triggered Value : 1
Communication Time (seconds) : 0.000556
Decryption Time (seconds) : 0.000050
Total Messages with server: 178
Total Activations per Message: 3
Total Activations : 537
------------------------------------------------------
Iteration : 43
Logged Time : 				Mon 2019-10-14 10:48:26
Event Occured Time : 		Mon 2019-10-14 10:48:26

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		43
16		78:4f:43:5b:c2:c3		10.156.12.253		42
19		78:4f:43:5b:c2:c3		10.156.12.253		43


Triggered Value : 2
Communication Time (seconds) : 0.000794
Decryption Time (seconds) : 0.000046
Total Messages with server: 179
Total Activations per Message: 3
Total Activations : 540
------------------------------------------------------
Iteration : 43
Logged Time : 				Mon 2019-10-14 10:48:26
Event Occured Time : 		Mon 2019-10-14 10:48:26

Activated Node
16		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		43
12		78:4f:43:5b:c2:c3		10.156.12.253		42
20		78:4f:43:5b:c2:c3		10.1�e���		43


Triggered Value : 0
Communication Time (seconds) : 0.001427
Decryption Time (seconds) : 0.000075
Total Messages with server: 180
Total Activations per Message: 3
Total Activations : 543
------------------------------------------------------
Iteration : 44
Logged Time : 				Mon 2019-10-14 10:48:27
Event Occured Time : 		Mon 2019-10-14 10:48:27

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		44
2		78:4f:43:5b:c2:c3		10.156.12.253		43
10		78:4f:43:5b:c2:c3		10.156.12.253		44


Triggered Value : 3
Communication Time (seconds) : 0.000409
Decryption Time (seconds) : 0.000074
Total Messages with server: 181
Total Activations per Message: 3
Total Activations : 546
------------------------------------------------------
Iteration : 44
Logged Time : 				Mon 2019-10-14 10:48:27
Event Occured Time : 		Mon 2019-10-14 10:48:27

Activated Node
13		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		43
9		78:4f:43:5b:c2:c3		10.156.12.253		44
17		78:4f:43:5b:c2:c3		10.156.12.253		43


Triggered Value : 0
Communication Time (seconds) : 0.000581
Decryption Time (seconds) : 0.000084
Total Messages with server: 182
Total Activations per Message: 3
Total Activations : 549
------------------------------------------------------
Iteration : 44
Logged Time : 				Mon 2019-10-14 10:48:27
Event Occured Time : 		Mon 2019-10-14 10:48:27

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		44
10		78:4f:43:5b:c2:c3		10.156.12.253		43
18		78:4f:43:5b:c2:c3		10.156.12.253		44


Triggered Value : 2
Communication Time (seconds) : 0.000669
Decryption Time (seconds) : 0.000079
Total Messages with server: 183
Total Activations per Message: 3
Total Activations : 552
------------------------------------------------------
Iteration : 44
Logged Time : 				Mon 2019-10-14 10:48:27
Event Occured Time : 		Mon 2019-10-14 10:48:27

Activated Node
5		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		43
1		78:4f:43:5b:c2:c3		10.156.12.253		44
9		78:4f:43:5b:c2:c3		10.156.12.253		43


Triggered Value : 1
Communication Time (seconds) : 0.000870
Decryption Time (seconds) : 0.000046
Total Messages with server: 184
Total Activations per Message: 3
Total Activations : 555
------------------------------------------------------
Iteration : 45
Logged Time : 				Mon 2019-10-14 10:48:28
Event Occured Time : 		Mon 2019-10-14 10:48:28

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		44
7		78:4f:43:5b:c2:c3		10.156.12.253		45
15		78:4f:43:5b:c2:c3		10.156.12.253		44


Triggered Value : 2
Communication Time (seconds) : 0.000122
Decryption Time (seconds) : 0.000048
Total Messages with server: 185
Total Activations per Message: 3
Total Activations : 558
------------------------------------------------------
Iteration : 45
Logged Time : 				Mon 2019-10-14 10:48:29
Event Occured Time : 		Mon 2019-10-14 10:48:29

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		45
12		78:4f:43:5b:c2:c3		10.156.12.253		45
7		78:4f:43:5b:c2:c3		10.156.12.253		45


Triggered Value : 2
Communication Time (seconds) : 0.000572
Decryption Time (seconds) : 0.000076
Total Messages with server: 186
Total Activations per Message: 3
Total Activations : 561
------------------------------------------------------
Iteration : 46
Logged Time : 				Mon 2019-10-14 10:48:29
Event Occured Time : 		Mon 2019-10-14 10:48:29

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		45
8		78:4f:43:5b:c2:c3		10.156.12.253		45
3		78:4f:43:5b:c2:c3		10.156.12.253		46
11		78:4f:43:5b:c2:c3		10.156.12.253		45


Triggered Value : 2
Communication Time (seconds) : 0.000780
Decryption Time (seconds) : 0.000043
Total Messages with server: 187
Total Activations per Message: 4
Total Activations : 565
------------------------------------------------------
Iteration : 46
Logged Time : 				Mon 2019-10-14 10:48:29
Event Occured Time : 		Mon 2019-10-14 10:48:29

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		45
16		78:4f:43:5b:c2:c3		10.156.12.253		45
11		78:4f:43:5b:c2:c3		10.156.12.253		46
19		78:4f:43:5b:c2:c3		10.156.12.253		45


Triggered Value : 1
Communication Time (seconds) : 0.002083
Decryption Time (seconds) : 0.000043
Total Messages with server: 188
Total Activations per Message: 4
Total Activations : 569
------------------------------------------------------
Iteration : 45
Logged Time : 				Mon 2019-10-14 10:48:29
Event Occured Time : 		Mon 2019-10-14 10:48:29

Activated Node
19		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
18		78:4f:43:5b:c2:c3		10.156.12.253		45
20		78:4f:43:5b:c2:c3		10.1�e���		45
15		78:4f:43:5b:c2:c3		10.156.12.253		45


Triggered Value : 1
Communication Time (seconds) : 0.002043
Decryption Time (seconds) : 0.000041
Total Messages with server: 189
Total Activations per Message: 3
Total Activations : 572
------------------------------------------------------
Iteration : 46
Logged Time : 				Mon 2019-10-14 10:48:29
Event Occured Time : 		Mon 2019-10-14 10:48:29

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		46
11		78:4f:43:5b:c2:c3		10.156.12.253		45
6		78:4f:43:5b:c2:c3		10.156.12.253		46


Triggered Value : 2
Communication Time (seconds) : 0.001822
Decryption Time (seconds) : 0.000042
Total Messages with server: 190
Total Activations per Message: 3
Total Activations : 575
------------------------------------------------------
Iteration : 46
Logged Time : 				Mon 2019-10-14 10:48:29
Event Occured Time : 		Mon 2019-10-14 10:48:29

Activated Node
18		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
17		78:4f:43:5b:c2:c3		10.156.12.253		46
19		78:4f:43:5b:c2:c3		10.156.12.253		45
14		78:4f:43:5b:c2:c3		10.156.12.253		46


Triggered Value : 1
Communication Time (seconds) : 0.002305
Decryption Time (seconds) : 0.000041
Total Messages with server: 191
Total Activations per Message: 3
Total Activations : 578
------------------------------------------------------
Iteration : 47
Logged Time : 				Mon 2019-10-14 10:48:30
Event Occured Time : 		Mon 2019-10-14 10:48:30

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		46
7		78:4f:43:5b:c2:c3		10.156.12.253		47
15		78:4f:43:5b:c2:c3		10.156.12.253		46


Triggered Value : 0
Communication Time (seconds) : 0.000291
Decryption Time (seconds) : 0.000075
Total Messages with server: 192
Total Activations per Message: 3
Total Activations : 581
------------------------------------------------------
Iteration : 47
Logged Time : 				Mon 2019-10-14 10:48:30
Event Occured Time : 		Mon 2019-10-14 10:48:30

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
8		78:4f:43:5b:c2:c3		10.156.12.253		46
3		78:4f:43:5b:c2:c3		10.156.12.253		47
11		78:4f:43:5b:c2:c3		10.156.12.253		46


Triggered Value : 1
Communication Time (seconds) : 0.000643
Decryption Time (seconds) : 0.000082
Total Messages with server: 193
Total Activations per Message: 3
Total Activations : 584
------------------------------------------------------
Iteration : 47
Logged Time : 				Mon 2019-10-14 10:48:30
Event Occured Time : 		Mon 2019-10-14 10:48:30

Activated Node
8		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		47
4		78:4f:43:5b:c2:c3		10.156.12.253		46
12		78:4f:43:5b:c2:c3		10.156.12.253		47


Triggered Value : 0
Communication Time (seconds) : 0.002042
Decryption Time (seconds) : 0.000047
Total Messages with server: 194
Total Activations per Message: 3
Total Activations : 587
------------------------------------------------------
Iteration : 47
Logged Time : 				Mon 2019-10-14 10:48:30
Event Occured Time : 		Mon 2019-10-14 10:48:30

Activated Node
9		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		46
5		78:4f:43:5b:c2:c3		10.156.12.253		47
13		78:4f:43:5b:c2:c3		10.156.12.253		46


Triggered Value : 2
Communication Time (seconds) : 0.001693
Decryption Time (seconds) : 0.000047
Total Messages with server: 195
Total Activations per Message: 3
Total Activations : 590
------------------------------------------------------
Iteration : 47
Logged Time : 				Mon 2019-10-14 10:48:30
Event Occured Time : 		Mon 2019-10-14 10:48:30

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		47
6		78:4f:43:5b:c2:c3		10.156.12.253		46
14		78:4f:43:5b:c2:c3		10.156.12.253		47


Triggered Value : 2
Communication Time (seconds) : 0.002325
Decryption Time (seconds) : 0.000050
Total Messages with server: 196
Total Activations per Message: 3
Total Activations : 593
------------------------------------------------------
Iteration : 47
Logged Time : 				Mon 2019-10-14 10:48:30
Event Occured Time : 		Mon 2019-10-14 10:48:30

Activated Node
16		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		47
12		78:4f:43:5b:c2:c3		10.156.12.253		46
20		78:4f:43:5b:c2:c3		10.1�e���		47


Triggered Value : 3
Communication Time (seconds) : 0.002658
Decryption Time (seconds) : 0.000065
Total Messages with server: 197
Total Activations per Message: 3
Total Activations : 596
------------------------------------------------------
Iteration : 47
Logged Time : 				Mon 2019-10-14 10:48:30
Event Occured Time : 		Mon 2019-10-14 10:48:30

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
16		78:4f:43:5b:c2:c3		10.156.12.253		46
11		78:4f:43:5b:c2:c3		10.156.12.253		47
19		78:4f:43:5b:c2:c3		10.156.12.253		46


Triggered Value : 0
Communication Time (seconds) : 0.001455
Decryption Time (seconds) : 0.000047
Total Messages with server: 198
Total Activations per Message: 3
Total Activations : 599
------------------------------------------------------
Iteration : 47
Logged Time : 				Mon 2019-10-14 10:48:30
Event Occured Time : 		Mon 2019-10-14 10:48:30

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		47
8		78:4f:43:5b:c2:c3		10.156.12.253		46
16		78:4f:43:5b:c2:c3		10.156.12.253		47


Triggered Value : 0
Communication Time (seconds) : 0.001473
Decryption Time (seconds) : 0.000052
Total Messages with server: 199
Total Activations per Message: 3
Total Activations : 602
------------------------------------------------------
Iteration : 47
Logged Time : 				Mon 2019-10-14 10:48:31
Event Occured Time : 		Mon 2019-10-14 10:48:31

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		47
12		78:4f:43:5b:c2:c3		10.156.12.253		47
7		78:4f:43:5b:c2:c3		10.156.12.253		47


Triggered Value : 0
Communication Time (seconds) : 0.000431
Decryption Time (seconds) : 0.000076
Total Messages with server: 200
Total Activations per Message: 3
Total Activations : 605
------------------------------------------------------
Iteration : 47
Logged Time : 				Mon 2019-10-14 10:48:31
Event Occured Time : 		Mon 2019-10-14 10:48:31

Activated Node
19		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
18		78:4f:43:5b:c2:c3		10.156.12.253		47
20		78:4f:43:5b:c2:c3		10.1�e���		47
15		78:4f:43:5b:c2:c3		10.156.12.253		47


Triggered Value : 3
Communication Time (seconds) : 0.000268
Decryption Time (seconds) : 0.000048
Total Messages with server: 201
Total Activations per Message: 3
Total Activations : 608
------------------------------------------------------
Iteration : 49
Logged Time : 				Mon 2019-10-14 10:48:32
Event Occured Time : 		Mon 2019-10-14 10:48:32

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
16		78:4f:43:5b:c2:c3		10.156.12.253		49
11		78:4f:43:5b:c2:c3		10.156.12.253		48
19		78:4f:43:5b:c2:c3		10.156.12.253		49


Triggered Value : 2
Communication Time (seconds) : 0.000298
Decryption Time (seconds) : 0.000076
Total Messages with server: 202
Total Activations per Message: 3
Total Activations : 611
------------------------------------------------------
Iteration : 49
Logged Time : 				Mon 2019-10-14 10:48:32
Event Occured Time : 		Mon 2019-10-14 10:48:32

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		49
6		78:4f:43:5b:c2:c3		10.156.12.253		48
14		78:4f:43:5b:c2:c3		10.156.12.253		49


Triggered Value : 0
Communication Time (seconds) : 0.000680
Decryption Time (seconds) : 0.000040
Total Messages with server: 203
Total Activations per Message: 3
Total Activations : 614
------------------------------------------------------
Iteration : 49
Logged Time : 				Mon 2019-10-14 10:48:32
Event Occured Time : 		Mon 2019-10-14 10:48:32

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		48
10		78:4f:43:5b:c2:c3		10.156.12.253		49
18		78:4f:43:5b:c2:c3		10.156.12.253		48


Triggered Value : 3
Communication Time (seconds) : 0.005278
Decryption Time (seconds) : 0.000043
Total Messages with server: 204
Total Activations per Message: 3
Total Activations : 617
------------------------------------------------------
Iteration : 50
Logged Time : 				Mon 2019-10-14 10:48:33
Event Occured Time : 		Mon 2019-10-14 10:48:33

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		49
2		78:4f:43:5b:c2:c3		10.156.12.253		50
10		78:4f:43:5b:c2:c3		10.156.12.253		49


Triggered Value : 3
Communication Time (seconds) : 0.000237
Decryption Time (seconds) : 0.000080
Total Messages with server: 205
Total Activations per Message: 3
Total Activations : 620
------------------------------------------------------
Iteration : 50
Logged Time : 				Mon 2019-10-14 10:48:33
Event Occured Time : 		Mon 2019-10-14 10:48:33

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		49
10		78:4f:43:5b:c2:c3		10.156.12.253		50
18		78:4f:43:5b:c2:c3		10.156.12.253		49


Triggered Value : 0
Communication Time (seconds) : 0.000338
Decryption Time (seconds) : 0.000076
Total Messages with server: 206
Total Activations per Message: 3
Total Activations : 623
------------------------------------------------------
Iteration : 50
Logged Time : 				Mon 2019-10-14 10:48:33
Event Occured Time : 		Mon 2019-10-14 10:48:33

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		50
7		78:4f:43:5b:c2:c3		10.156.12.253		49
15		78:4f:43:5b:c2:c3		10.156.12.253		50


Triggered Value : 0
Communication Time (seconds) : 0.005067
Decryption Time (seconds) : 0.000049
Total Messages with server: 207
Total Activations per Message: 3
Total Activations : 626
------------------------------------------------------
Iteration : 51
Logged Time : 				Mon 2019-10-14 10:48:34
Event Occured Time : 		Mon 2019-10-14 10:48:34

Activated Node
9		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		51
5		78:4f:43:5b:c2:c3		10.156.12.253		50
13		78:4f:43:5b:c2:c3		10.156.12.253		51


Triggered Value : 1
Communication Time (seconds) : 0.000192
Decryption Time (seconds) : 0.000083
Total Messages with server: 208
Total Activations per Message: 3
Total Activations : 629
------------------------------------------------------
Iteration : 51
Logged Time : 				Mon 2019-10-14 10:48:34
Event Occured Time : 		Mon 2019-10-14 10:48:34

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		50
2		78:4f:43:5b:c2:c3		10.156.12.253		51
10		78:4f:43:5b:c2:c3		10.156.12.253		50


Triggered Value : 0
Communication Time (seconds) : 0.000348
Decryption Time (seconds) : 0.000049
Total Messages with server: 209
Total Activations per Message: 3
Total Activations : 632
------------------------------------------------------
Iteration : 52
Logged Time : 				Mon 2019-10-14 10:48:35
Event Occured Time : 		Mon 2019-10-14 10:48:35

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		52
7		78:4f:43:5b:c2:c3		10.156.12.253		51
15		78:4f:43:5b:c2:c3		10.156.12.253		52


Triggered Value : 2
Communication Time (seconds) : 0.000481
Decryption Time (seconds) : 0.000071
Total Messages with server: 210
Total Activations per Message: 3
Total Activations : 635
------------------------------------------------------
Iteration : 52
Logged Time : 				Mon 2019-10-14 10:48:35
Event Occured Time : 		Mon 2019-10-14 10:48:35

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		51
10		78:4f:43:5b:c2:c3		10.156.12.253		52
18		78:4f:43:5b:c2:c3		10.156.12.253		51


Triggered Value : 2
Communication Time (seconds) : 0.000982
Decryption Time (seconds) : 0.000043
Total Messages with server: 211
Total Activations per Message: 3
Total Activations : 638
------------------------------------------------------
Iteration : 52
Logged Time : 				Mon 2019-10-14 10:48:35
Event Occured Time : 		Mon 2019-10-14 10:48:35

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		51
2		78:4f:43:5b:c2:c3		10.156.12.253		52
10		78:4f:43:5b:c2:c3		10.156.12.253		51


Triggered Value : 1
Communication Time (seconds) : 0.000944
Decryption Time (seconds) : 0.000043
Total Messages with server: 212
Total Activations per Message: 3
Total Activations : 641
------------------------------------------------------
Iteration : 52
Logged Time : 				Mon 2019-10-14 10:48:35
Event Occured Time : 		Mon 2019-10-14 10:48:35

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
16		78:4f:43:5b:c2:c3		10.156.12.253		52
11		78:4f:43:5b:c2:c3		10.156.12.253		51
19		78:4f:43:5b:c2:c3		10.156.12.253		52


Triggered Value : 2
Communication Time (seconds) : 0.000456
Decryption Time (seconds) : 0.000042
Total Messages with server: 213
Total Activations per Message: 3
Total Activations : 644
------------------------------------------------------
Iteration : 52
Logged Time : 				Mon 2019-10-14 10:48:36
Event Occured Time : 		Mon 2019-10-14 10:48:36

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		52
7		78:4f:43:5b:c2:c3		10.156.12.253		52
2		78:4f:43:5b:c2:c3		10.156.12.253		52


Triggered Value : 1
Communication Time (seconds) : 0.000114
Decryption Time (seconds) : 0.000047
Total Messages with server: 214
Total Activations per Message: 3
Total Activations : 647
------------------------------------------------------
Iteration : 52
Logged Time : 				Mon 2019-10-14 10:48:36
Event Occured Time : 		Mon 2019-10-14 10:48:36

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		52
15		78:4f:43:5b:c2:c3		10.156.12.253		52
10		78:4f:43:5b:c2:c3		10.156.12.253		52


Triggered Value : 2
Communication Time (seconds) : 0.000401
Decryption Time (seconds) : 0.000048
Total Messages with server: 215
Total Activations per Message: 3
Total Activations : 650
------------------------------------------------------
Iteration : 54
Logged Time : 				Mon 2019-10-14 10:48:37
Event Occured Time : 		Mon 2019-10-14 10:48:37

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		54
16		78:4f:43:5b:c2:c3		10.156.12.253		54
11		78:4f:43:5b:c2:c3		10.156.12.253		54


Triggered Value : 0
Communication Time (seconds) : 0.000398
Decryption Time (seconds) : 0.000094
Total Messages with server: 216
Total Activations per Message: 3
Total Activations : 653
------------------------------------------------------
Iteration : 54
Logged Time : 				Mon 2019-10-14 10:48:37
Event Occured Time : 		Mon 2019-10-14 10:48:37

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		54
8		78:4f:43:5b:c2:c3		10.156.12.253		54
3		78:4f:43:5b:c2:c3		10.156.12.253		54


Triggered Value : 3
Communication Time (seconds) : 0.000849
Decryption Time (seconds) : 0.000048
Total Messages with server: 217
Total Activations per Message: 3
Total Activations : 656
------------------------------------------------------
Iteration : 54
Logged Time : 				Mon 2019-10-14 10:48:37
Event Occured Time : 		Mon 2019-10-14 10:48:37

Activated Node
9		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		54
5		78:4f:43:5b:c2:c3		10.156.12.253		53
13		78:4f:43:5b:c2:c3		10.156.12.253		54


Triggered Value : 1
Communication Time (seconds) : 0.001194
Decryption Time (seconds) : 0.000055
Total Messages with server: 218
Total Activations per Message: 3
Total Activations : 659
------------------------------------------------------
Iteration : 54
Logged Time : 				Mon 2019-10-14 10:48:37
Event Occured Time : 		Mon 2019-10-14 10:48:37

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		53
10		78:4f:43:5b:c2:c3		10.156.12.253		54
18		78:4f:43:5b:c2:c3		10.156.12.253		53


Triggered Value : 1
Communication Time (seconds) : 0.001137
Decryption Time (seconds) : 0.000051
Total Messages with server: 219
Total Activations per Message: 3
Total Activations : 662
------------------------------------------------------
Iteration : 54
Logged Time : 				Mon 2019-10-14 10:48:37
Event Occured Time : 		Mon 2019-10-14 10:48:37

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		53
2		78:4f:43:5b:c2:c3		10.156.12.253		54
10		78:4f:43:5b:c2:c3		10.156.12.253		53


Triggered Value : 0
Communication Time (seconds) : 0.001372
Decryption Time (seconds) : 0.000057
Total Messages with server: 220
Total Activations per Message: 3
Total Activations : 665
------------------------------------------------------
Iteration : 55
Logged Time : 				Mon 2019-10-14 10:48:38
Event Occured Time : 		Mon 2019-10-14 10:48:38

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		54
16		78:4f:43:5b:c2:c3		10.156.12.253		55
19		78:4f:43:5b:c2:c3		10.156.12.253		54


Triggered Value : 1
Communication Time (seconds) : 0.000910
Decryption Time (seconds) : 0.000075
Total Messages with server: 221
Total Activations per Message: 3
Total Activations : 668
------------------------------------------------------
Iteration : 54
Logged Time : 				Mon 2019-10-14 10:48:38
Event Occured Time : 		Mon 2019-10-14 10:48:38

Activated Node
19		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
18		78:4f:43:5b:c2:c3		10.156.12.253		54
20		78:4f:43:5b:c2:c3		10.1�e���		54
15		78:4f:43:5b:c2:c3		10.156.12.253		54


Triggered Value : 3
Communication Time (seconds) : 0.000760
Decryption Time (seconds) : 0.000057
Total Messages with server: 222
Total Activations per Message: 3
Total Activations : 671
------------------------------------------------------
Iteration : 55
Logged Time : 				Mon 2019-10-14 10:48:38
Event Occured Time : 		Mon 2019-10-14 10:48:38

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		55
12		78:4f:43:5b:c2:c3		10.156.12.253		54
7		78:4f:43:5b:c2:c3		10.156.12.253		54
15		78:4f:43:5b:c2:c3		10.156.12.253		55


Triggered Value : 2
Communication Time (seconds) : 0.004918
Decryption Time (seconds) : 0.000045
Total Messages with server: 223
Total Activations per Message: 4
Total Activations : 675
------------------------------------------------------
Iteration : 55
Logged Time : 				Mon 2019-10-14 10:48:38
Event Occured Time : 		Mon 2019-10-14 10:48:38

Activated Node
3		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
2		78:4f:43:5b:c2:c3		10.156.12.253		55
4		78:4f:43:5b:c2:c3		10.156.12.253		54
7		78:4f:43:5b:c2:c3		10.156.12.253		55


Triggered Value : 1
Communication Time (seconds) : 0.005367
Decryption Time (seconds) : 0.000041
Total Messages with server: 224
Total Activations per Message: 3
Total Activations : 678
------------------------------------------------------
Iteration : 55
Logged Time : 				Mon 2019-10-14 10:48:38
Event Occured Time : 		Mon 2019-10-14 10:48:38

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		54
2		78:4f:43:5b:c2:c3		10.156.12.253		55
10		78:4f:43:5b:c2:c3		10.156.12.253		54


Triggered Value : 1
Communication Time (seconds) : 0.005116
Decryption Time (seconds) : 0.000060
Total Messages with server: 225
Total Activations per Message: 3
Total Activations : 681
------------------------------------------------------
Iteration : 55
Logged Time : 				Mon 2019-10-14 10:48:38
Event Occured Time : 		Mon 2019-10-14 10:48:38

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		54
8		78:4f:43:5b:c2:c3		10.156.12.253		55
11		78:4f:43:5b:c2:c3		10.156.12.253		54


Triggered Value : 0
Communication Time (seconds) : 0.005491
Decryption Time (seconds) : 0.000041
Total Messages with server: 226
Total Activations per Message: 3
Total Activations : 684
------------------------------------------------------
Iteration : 55
Logged Time : 				Mon 2019-10-14 10:48:38
Event Occured Time : 		Mon 2019-10-14 10:48:38

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		54
10		78:4f:43:5b:c2:c3		10.156.12.253		55
18		78:4f:43:5b:c2:c3		10.156.12.253		54


Triggered Value : 2
Communication Time (seconds) : 0.005630
Decryption Time (seconds) : 0.000041
Total Messages with server: 227
Total Activations per Message: 3
Total Activations : 687
------------------------------------------------------
Iteration : 56
Logged Time : 				Mon 2019-10-14 10:48:39
Event Occured Time : 		Mon 2019-10-14 10:48:39

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		55
10		78:4f:43:5b:c2:c3		10.156.12.253		56
18		78:4f:43:5b:c2:c3		10.156.12.253		55


Triggered Value : 3
Communication Time (seconds) : 0.000279
Decryption Time (seconds) : 0.000066
Total Messages with server: 228
Total Activations per Message: 3
Total Activations : 690
------------------------------------------------------
Iteration : 56
Logged Time : 				Mon 2019-10-14 10:48:39
Event Occured Time : 		Mon 2019-10-14 10:48:39

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		55
2		78:4f:43:5b:c2:c3		10.156.12.253		56
10		78:4f:43:5b:c2:c3		10.156.12.253		55


Triggered Value : 2
Communication Time (seconds) : 0.000627
Decryption Time (seconds) : 0.000041
Total Messages with server: 229
Total Activations per Message: 3
Total Activations : 693
------------------------------------------------------
Iteration : 56
Logged Time : 				Mon 2019-10-14 10:48:39
Event Occured Time : 		Mon 2019-10-14 10:48:39

Activated Node
9		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		56
5		78:4f:43:5b:c2:c3		10.156.12.253		55
13		78:4f:43:5b:c2:c3		10.156.12.253		56


Triggered Value : 3
Communication Time (seconds) : 0.001299
Decryption Time (seconds) : 0.000045
Total Messages with server: 230
Total Activations per Message: 3
Total Activations : 696
------------------------------------------------------
Iteration : 56
Logged Time : 				Mon 2019-10-14 10:48:39
Event Occured Time : 		Mon 2019-10-14 10:48:39

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		56
16		78:4f:43:5b:c2:c3		10.156.12.253		56
11		78:4f:43:5b:c2:c3		10.156.12.253		56


Triggered Value : 2
Communication Time (seconds) : 0.000509
Decryption Time (seconds) : 0.000049
Total Messages with server: 231
Total Activations per Message: 3
Total Activations : 699
------------------------------------------------------
Iteration : 56
Logged Time : 				Mon 2019-10-14 10:48:39
Event Occured Time : 		Mon 2019-10-14 10:48:39

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		56
8		78:4f:43:5b:c2:c3		10.156.12.253		56
3		78:4f:43:5b:c2:c3		10.156.12.253		56


Triggered Value : 1
Communication Time (seconds) : 0.000655
Decryption Time (seconds) : 0.000042
Total Messages with server: 232
Total Activations per Message: 3
Total Activations : 702
------------------------------------------------------
Iteration : 57
Logged Time : 				Mon 2019-10-14 10:48:40
Event Occured Time : 		Mon 2019-10-14 10:48:40

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		56
7		78:4f:43:5b:c2:c3		10.156.12.253		57
15		78:4f:43:5b:c2:c3		10.156.12.253		56


Triggered Value : 1
Communication Time (seconds) : 0.000294
Decryption Time (seconds) : 0.000088
Total Messages with server: 233
Total Activations per Message: 3
Total Activations : 705
------------------------------------------------------
Iteration : 57
Logged Time : 				Mon 2019-10-14 10:48:40
Event Occured Time : 		Mon 2019-10-14 10:48:40

Activated Node
9		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		57
5		78:4f:43:5b:c2:c3		10.156.12.253		56
13		78:4f:43:5b:c2:c3		10.156.12.253		57


Triggered Value : 2
Communication Time (seconds) : 0.000718
Decryption Time (seconds) : 0.000052
Total Messages with server: 234
Total Activations per Message: 3
Total Activations : 708
------------------------------------------------------
Iteration : 57
Logged Time : 				Mon 2019-10-14 10:48:40
Event Occured Time : 		Mon 2019-10-14 10:48:40

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		57
16		78:4f:43:5b:c2:c3		10.156.12.253		57
11		78:4f:43:5b:c2:c3		10.156.12.253		57
19		78:4f:43:5b:c2:c3		10.156.12.253		57


Triggered Value : 3
Communication Time (seconds) : 0.002110
Decryption Time (seconds) : 0.000047
Total Messages with server: 235
Total Activations per Message: 4
Total Activations : 712
------------------------------------------------------
Iteration : 57
Logged Time : 				Mon 2019-10-14 10:48:40
Event Occured Time : 		Mon 2019-10-14 10:48:40

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		57
8		78:4f:43:5b:c2:c3		10.156.12.253		57
3		78:4f:43:5b:c2:c3		10.156.12.253		57


Triggered Value : 0
Communication Time (seconds) : 0.002374
Decryption Time (seconds) : 0.000046
Total Messages with server: 236
Total Activations per Message: 3
Total Activations : 715
------------------------------------------------------
Iteration : 57
Logged Time : 				Mon 2019-10-14 10:48:40
Event Occured Time : 		Mon 2019-10-14 10:48:40

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		56
2		78:4f:43:5b:c2:c3		10.156.12.253		57
10		78:4f:43:5b:c2:c3		10.156.12.253		56


Triggered Value : 3
Communication Time (seconds) : 0.002351
Decryption Time (seconds) : 0.000068
Total Messages with server: 237
Total Activations per Message: 3
Total Activations : 718
------------------------------------------------------
Iteration : 57
Logged Time : 				Mon 2019-10-14 10:48:40
Event Occured Time : 		Mon 2019-10-14 10:48:40

Activated Node
16		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		57
12		78:4f:43:5b:c2:c3		10.156.12.253		56
20		78:4f:43:5b:c2:c3		10.1�e���		57


Triggered Value : 0
Communication Time (seconds) : 0.002263
Decryption Time (seconds) : 0.000061
Total Messages with server: 238
Total Activations per Message: 3
Total Activations : 721
------------------------------------------------------
Iteration : 58
Logged Time : 				Mon 2019-10-14 10:48:41
Event Occured Time : 		Mon 2019-10-14 10:48:41

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		58
10		78:4f:43:5b:c2:c3		10.156.12.253		58
18		78:4f:43:5b:c2:c3		10.156.12.253		58


Triggered Value : 3
Communication Time (seconds) : 0.000789
Decryption Time (seconds) : 0.000066
Total Messages with server: 239
Total Activations per Message: 3
Total Activations : 724
------------------------------------------------------
Iteration : 57
Logged Time : 				Mon 2019-10-14 10:48:41
Event Occured Time : 		Mon 2019-10-14 10:48:41

Activated Node
18		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
17		78:4f:43:5b:c2:c3		10.156.12.253		57
19		78:4f:43:5b:c2:c3		10.156.12.253		57
14		78:4f:43:5b:c2:c3		10.156.12.253		57


Triggered Value : 3
Communication Time (seconds) : 0.000641
Decryption Time (seconds) : 0.000046
Total Messages with server: 240
Total Activations per Message: 3
Total Activations : 727
------------------------------------------------------
Iteration : 58
Logged Time : 				Mon 2019-10-14 10:48:41
Event Occured Time : 		Mon 2019-10-14 10:48:41

Activated Node
5		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		57
1		78:4f:43:5b:c2:c3		10.156.12.253		58
9		78:4f:43:5b:c2:c3		10.156.12.253		57


Triggered Value : 1
Communication Time (seconds) : 0.005170
Decryption Time (seconds) : 0.000047
Total Messages with server: 241
Total Activations per Message: 3
Total Activations : 730
------------------------------------------------------
Iteration : 58
Logged Time : 				Mon 2019-10-14 10:48:41
Event Occured Time : 		Mon 2019-10-14 10:48:41

Activated Node
13		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		57
9		78:4f:43:5b:c2:c3		10.156.12.253		58
17		78:4f:43:5b:c2:c3		10.156.12.253		57


Triggered Value : 0
Communication Time (seconds) : 0.005428
Decryption Time (seconds) : 0.000046
Total Messages with server: 242
Total Activations per Message: 3
Total Activations : 733
------------------------------------------------------
Iteration : 58
Logged Time : 				Mon 2019-10-14 10:48:41
Event Occured Time : 		Mon 2019-10-14 10:48:41

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		58
6		78:4f:43:5b:c2:c3		10.156.12.253		57
14		78:4f:43:5b:c2:c3		10.156.12.253		58


Triggered Value : 0
Communication Time (seconds) : 0.005444
Decryption Time (seconds) : 0.000049
Total Messages with server: 243
Total Activations per Message: 3
Total Activations : 736
------------------------------------------------------
Iteration : 59
Logged Time : 				Mon 2019-10-14 10:48:42
Event Occured Time : 		Mon 2019-10-14 10:48:42

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		59
16		78:4f:43:5b:c2:c3		10.156.12.253		59
11		78:4f:43:5b:c2:c3		10.156.12.253		59


Triggered Value : 1
Communication Time (seconds) : 0.000343
Decryption Time (seconds) : 0.000089
Total Messages with server: 244
Total Activations per Message: 3
Total Activations : 739
------------------------------------------------------
Iteration : 59
Logged Time : 				Mon 2019-10-14 10:48:42
Event Occured Time : 		Mon 2019-10-14 10:48:42

Activated Node
16		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		59
12		78:4f:43:5b:c2:c3		10.156.12.253		58
20		78:4f:43:5b:c2:c3		10.1�e���		59


Triggered Value : 2
Communication Time (seconds) : 0.000692
Decryption Time (seconds) : 0.000065
Total Messages with server: 245
Total Activations per Message: 3
Total Activations : 742
------------------------------------------------------
Iteration : 59
Logged Time : 				Mon 2019-10-14 10:48:42
Event Occured Time : 		Mon 2019-10-14 10:48:42

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		59
8		78:4f:43:5b:c2:c3		10.156.12.253		59
3		78:4f:43:5b:c2:c3		10.156.12.253		59


Triggered Value : 2
Communication Time (seconds) : 0.001479
Decryption Time (seconds) : 0.000046
Total Messages with server: 246
Total Activations per Message: 3
Total Activations : 745
------------------------------------------------------
Iteration : 59
Logged Time : 				Mon 2019-10-14 10:48:42
Event Occured Time : 		Mon 2019-10-14 10:48:42

Activated Node
8		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		59
4		78:4f:43:5b:c2:c3		10.156.12.253		58
12		78:4f:43:5b:c2:c3		10.156.12.253		59


Triggered Value : 3
Communication Time (seconds) : 0.001834
Decryption Time (seconds) : 0.000045
Total Messages with server: 247
Total Activations per Message: 3
Total Activations : 748
------------------------------------------------------
Iteration : 59
Logged Time : 				Mon 2019-10-14 10:48:42
Event Occured Time : 		Mon 2019-10-14 10:48:42

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		59
6		78:4f:43:5b:c2:c3		10.156.12.253		58
14		78:4f:43:5b:c2:c3		10.156.12.253		59


Triggered Value : 1
Communication Time (seconds) : 0.001849
Decryption Time (seconds) : 0.000045
Total Messages with server: 248
Total Activations per Message: 3
Total Activations : 751
------------------------------------------------------
Iteration : 59
Logged Time : 				Mon 2019-10-14 10:48:42
Event Occured Time : 		Mon 2019-10-14 10:48:42

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		59
8		78:4f:43:5b:c2:c3		10.156.12.253		58
16		78:4f:43:5b:c2:c3		10.156.12.253		59


Triggered Value : 1
Communication Time (seconds) : 0.002656
Decryption Time (seconds) : 0.000092
Total Messages with server: 249
Total Activations per Message: 3
Total Activations : 754
------------------------------------------------------
Iteration : 59
Logged Time : 				Mon 2019-10-14 10:48:42
Event Occured Time : 		Mon 2019-10-14 10:48:42

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		58
7		78:4f:43:5b:c2:c3		10.156.12.253		59
15		78:4f:43:5b:c2:c3		10.156.12.253		58


Triggered Value : 3
Communication Time (seconds) : 0.001998
Decryption Time (seconds) : 0.000045
Total Messages with server: 250
Total Activations per Message: 3
Total Activations : 757
------------------------------------------------------
Iteration : 60
Logged Time : 				Mon 2019-10-14 10:48:43
Event Occured Time : 		Mon 2019-10-14 10:48:43

Activated Node
5		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		59
1		78:4f:43:5b:c2:c3		10.156.12.253		60
9		78:4f:43:5b:c2:c3		10.156.12.253		59


Triggered Value : 3
Communication Time (seconds) : 0.000372
Decryption Time (seconds) : 0.000093
Total Messages with server: 251
Total Activations per Message: 3
Total Activations : 760
------------------------------------------------------
Iteration : 60
Logged Time : 				Mon 2019-10-14 10:48:43
Event Occured Time : 		Mon 2019-10-14 10:48:43

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		60
6		78:4f:43:5b:c2:c3		10.156.12.253		59
14		78:4f:43:5b:c2:c3		10.156.12.253		60


Triggered Value : 2
Communication Time (seconds) : 0.000161
Decryption Time (seconds) : 0.000046
Total Messages with server: 252
Total Activations per Message: 3
Total Activations : 763
------------------------------------------------------
Iteration : 60
Logged Time : 				Mon 2019-10-14 10:48:44
Event Occured Time : 		Mon 2019-10-14 10:48:44

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		60
15		78:4f:43:5b:c2:c3		10.156.12.253		60
10		78:4f:43:5b:c2:c3		10.156.12.253		60


Triggered Value : 1
Communication Time (seconds) : 0.000167
Decryption Time (seconds) : 0.000081
Total Messages with server: 253
Total Activations per Message: 3
Total Activations : 766
------------------------------------------------------
Iteration : 60
Logged Time : 				Mon 2019-10-14 10:48:44
Event Occured Time : 		Mon 2019-10-14 10:48:44

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		60
7		78:4f:43:5b:c2:c3		10.156.12.253		60
2		78:4f:43:5b:c2:c3		10.156.12.253		60


Triggered Value : 2
Communication Time (seconds) : 0.000378
Decryption Time (seconds) : 0.000046
Total Messages with server: 254
Total Activations per Message: 3
Total Activations : 769
------------------------------------------------------
Iteration : 61
Logged Time : 				Mon 2019-10-14 10:48:45
Event Occured Time : 		Mon 2019-10-14 10:48:45

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		61
12		78:4f:43:5b:c2:c3		10.156.12.253		61
7		78:4f:43:5b:c2:c3		10.156.12.253		61


Triggered Value : 0
Communication Time (seconds) : 0.000199
Decryption Time (seconds) : 0.000072
Total Messages with server: 255
Total Activations per Message: 3
Total Activations : 772
------------------------------------------------------
Iteration : 61
Logged Time : 				Mon 2019-10-14 10:48:45
Event Occured Time : 		Mon 2019-10-14 10:48:45

Activated Node
19		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
18		78:4f:43:5b:c2:c3		10.156.12.253		61
20		78:4f:43:5b:c2:c3		10.1�e���		61
15		78:4f:43:5b:c2:c3		10.156.12.253		61


Triggered Value : 3
Communication Time (seconds) : 0.000599
Decryption Time (seconds) : 0.000099
Total Messages with server: 256
Total Activations per Message: 3
Total Activations : 775
------------------------------------------------------
Iteration : 62
Logged Time : 				Mon 2019-10-14 10:48:45
Event Occured Time : 		Mon 2019-10-14 10:48:45

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		61
11		78:4f:43:5b:c2:c3		10.156.12.253		62
19		78:4f:43:5b:c2:c3		10.156.12.253		61


Triggered Value : 3
Communication Time (seconds) : 0.004969
Decryption Time (seconds) : 0.000046
Total Messages with server: 257
Total Activations per Message: 3
Total Activations : 778
------------------------------------------------------
Iteration : 62
Logged Time : 				Mon 2019-10-14 10:48:45
Event Occured Time : 		Mon 2019-10-14 10:48:45

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		61
3		78:4f:43:5b:c2:c3		10.156.12.253		62
11		78:4f:43:5b:c2:c3		10.156.12.253		61


Triggered Value : 0
Communication Time (seconds) : 0.005256
Decryption Time (seconds) : 0.000045
Total Messages with server: 258
Total Activations per Message: 3
Total Activations : 781
------------------------------------------------------
Iteration : 62
Logged Time : 				Mon 2019-10-14 10:48:45
Event Occured Time : 		Mon 2019-10-14 10:48:45

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		62
6		78:4f:43:5b:c2:c3		10.156.12.253		61
14		78:4f:43:5b:c2:c3		10.156.12.253		62


Triggered Value : 3
Communication Time (seconds) : 0.005223
Decryption Time (seconds) : 0.000046
Total Messages with server: 259
Total Activations per Message: 3
Total Activations : 784
------------------------------------------------------
Iteration : 63
Logged Time : 				Mon 2019-10-14 10:48:46
Event Occured Time : 		Mon 2019-10-14 10:48:46

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		63
8		78:4f:43:5b:c2:c3		10.156.12.253		62
16		78:4f:43:5b:c2:c3		10.156.12.253		63


Triggered Value : 2
Communication Time (seconds) : 0.000342
Decryption Time (seconds) : 0.000111
Total Messages with server: 260
Total Activations per Message: 3
Total Activations : 787
------------------------------------------------------
Iteration : 63
Logged Time : 				Mon 2019-10-14 10:48:46
Event Occured Time : 		Mon 2019-10-14 10:48:46

Activated Node
13		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		62
9		78:4f:43:5b:c2:c3		10.156.12.253		63
17		78:4f:43:5b:c2:c3		10.156.12.253		62


Triggered Value : 0
Communication Time (seconds) : 0.000629
Decryption Time (seconds) : 0.000079
Total Messages with server: 261
Total Activations per Message: 3
Total Activations : 790
------------------------------------------------------
Iteration : 63
Logged Time : 				Mon 2019-10-14 10:48:46
Event Occured Time : 		Mon 2019-10-14 10:48:46

Activated Node
5		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		62
1		78:4f:43:5b:c2:c3		10.156.12.253		63
9		78:4f:43:5b:c2:c3		10.156.12.253		62


Triggered Value : 1
Communication Time (seconds) : 0.005730
Decryption Time (seconds) : 0.000053
Total Messages with server: 262
Total Activations per Message: 3
Total Activations : 793
------------------------------------------------------
Iteration : 63
Logged Time : 				Mon 2019-10-14 10:48:46
Event Occured Time : 		Mon 2019-10-14 10:48:46

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		63
12		78:4f:43:5b:c2:c3		10.156.12.253		62
15		78:4f:43:5b:c2:c3		10.156.12.253		63


Triggered Value : 1
Communication Time (seconds) : 0.004941
Decryption Time (seconds) : 0.000055
Total Messages with server: 263
Total Activations per Message: 3
Total Activations : 796
------------------------------------------------------
Iteration : 63
Logged Time : 				Mon 2019-10-14 10:48:46
Event Occured Time : 		Mon 2019-10-14 10:48:46

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
8		78:4f:43:5b:c2:c3		10.156.12.253		62
3		78:4f:43:5b:c2:c3		10.156.12.253		63
11		78:4f:43:5b:c2:c3		10.156.12.253		62


Triggered Value : 3
Communication Time (seconds) : 0.005706
Decryption Time (seconds) : 0.000047
Total Messages with server: 264
Total Activations per Message: 3
Total Activations : 799
------------------------------------------------------
Iteration : 63
Logged Time : 				Mon 2019-10-14 10:48:46
Event Occured Time : 		Mon 2019-10-14 10:48:46

Activated Node
8		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		63
4		78:4f:43:5b:c2:c3		10.156.12.253		62
12		78:4f:43:5b:c2:c3		10.156.12.253		63


Triggered Value : 2
Communication Time (seconds) : 0.005579
Decryption Time (seconds) : 0.000046
Total Messages with server: 265
Total Activations per Message: 3
Total Activations : 802
------------------------------------------------------
Iteration : 63
Logged Time : 				Mon 2019-10-14 10:48:46
Event Occured Time : 		Mon 2019-10-14 10:48:46

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		63
6		78:4f:43:5b:c2:c3		10.156.12.253		62
14		78:4f:43:5b:c2:c3		10.156.12.253		63


Triggered Value : 0
Communication Time (seconds) : 0.006009
Decryption Time (seconds) : 0.000046
Total Messages with server: 266
Total Activations per Message: 3
Total Activations : 805
------------------------------------------------------
Iteration : 63
Logged Time : 				Mon 2019-10-14 10:48:46
Event Occured Time : 		Mon 2019-10-14 10:48:46

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
16		78:4f:43:5b:c2:c3		10.156.12.253		62
11		78:4f:43:5b:c2:c3		10.156.12.253		63
19		78:4f:43:5b:c2:c3		10.156.12.253		62


Triggered Value : 2
Communication Time (seconds) : 0.006195
Decryption Time (seconds) : 0.000046
Total Messages with server: 267
Total Activations per Message: 3
Total Activations : 808
------------------------------------------------------
Iteration : 63
Logged Time : 				Mon 2019-10-14 10:48:46
Event Occured Time : 		Mon 2019-10-14 10:48:46

Activated Node
16		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		63
12		78:4f:43:5b:c2:c3		10.156.12.253		62
20		78:4f:43:5b:c2:c3		10.1�e���		63


Triggered Value : 1
Communication Time (seconds) : 0.006005
Decryption Time (seconds) : 0.000046
Total Messages with server: 268
Total Activations per Message: 3
Total Activations : 811
------------------------------------------------------
Iteration : 63
Logged Time : 				Mon 2019-10-14 10:48:46
Event Occured Time : 		Mon 2019-10-14 10:48:46

Activated Node
3		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
2		78:4f:43:5b:c2:c3		10.156.12.253		63
4		78:4f:43:5b:c2:c3		10.156.12.253		62
7		78:4f:43:5b:c2:c3		10.156.12.253		63


Triggered Value : 2
Communication Time (seconds) : 0.006349
Decryption Time (seconds) : 0.000046
Total Messages with server: 269
Total Activations per Message: 3
Total Activations : 814
------------------------------------------------------
Iteration : 63
Logged Time : 				Mon 2019-10-14 10:48:47
Event Occured Time : 		Mon 2019-10-14 10:48:47

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		63
12		78:4f:43:5b:c2:c3		10.156.12.253		63
7		78:4f:43:5b:c2:c3		10.156.12.253		63


Triggered Value : 2
Communication Time (seconds) : 0.000188
Decryption Time (seconds) : 0.000083
Total Messages with server: 270
Total Activations per Message: 3
Total Activations : 817
------------------------------------------------------
Iteration : 64
Logged Time : 				Mon 2019-10-14 10:48:47
Event Occured Time : 		Mon 2019-10-14 10:48:47

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		63
11		78:4f:43:5b:c2:c3		10.156.12.253		64
19		78:4f:43:5b:c2:c3		10.156.12.253		63


Triggered Value : 1
Communication Time (seconds) : 0.000236
Decryption Time (seconds) : 0.000074
Total Messages with server: 271
Total Activations per Message: 3
Total Activations : 820
------------------------------------------------------
Iteration : 64
Logged Time : 				Mon 2019-10-14 10:48:47
Event Occured Time : 		Mon 2019-10-14 10:48:47

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		63
3		78:4f:43:5b:c2:c3		10.156.12.253		64
11		78:4f:43:5b:c2:c3		10.156.12.253		63


Triggered Value : 2
Communication Time (seconds) : 0.005432
Decryption Time (seconds) : 0.000050
Total Messages with server: 272
Total Activations per Message: 3
Total Activations : 823
------------------------------------------------------
Iteration : 64
Logged Time : 				Mon 2019-10-14 10:48:47
Event Occured Time : 		Mon 2019-10-14 10:48:47

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		64
6		78:4f:43:5b:c2:c3		10.156.12.253		63
14		78:4f:43:5b:c2:c3		10.156.12.253		64


Triggered Value : 1
Communication Time (seconds) : 0.005662
Decryption Time (seconds) : 0.000047
Total Messages with server: 273
Total Activations per Message: 3
Total Activations : 826
------------------------------------------------------
Iteration : 63
Logged Time : 				Mon 2019-10-14 10:48:47
Event Occured Time : 		Mon 2019-10-14 10:48:47

Activated Node
19		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
18		78:4f:43:5b:c2:c3		10.156.12.253		63
20		78:4f:43:5b:c2:c3		10.1�e���		63
15		78:4f:43:5b:c2:c3		10.156.12.253		63


Triggered Value : 1
Communication Time (seconds) : 0.005908
Decryption Time (seconds) : 0.000047
Total Messages with server: 274
Total Activations per Message: 3
Total Activations : 829
------------------------------------------------------
Iteration : 64
Logged Time : 				Mon 2019-10-14 10:48:48
Event Occured Time : 		Mon 2019-10-14 10:48:48

Activated Node
16		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		64
12		78:4f:43:5b:c2:c3		10.156.12.253		64
20		78:4f:43:5b:c2:c3		10.1�e���		64


Triggered Value : 3
Communication Time (seconds) : 0.000329
Decryption Time (seconds) : 0.000077
Total Messages with server: 275
Total Activations per Message: 3
Total Activations : 832
------------------------------------------------------
Iteration : 65
Logged Time : 				Mon 2019-10-14 10:48:48
Event Occured Time : 		Mon 2019-10-14 10:48:48

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		64
8		78:4f:43:5b:c2:c3		10.156.12.253		65
16		78:4f:43:5b:c2:c3		10.156.12.253		64


Triggered Value : 3
Communication Time (seconds) : 0.000189
Decryption Time (seconds) : 0.000065
Total Messages with server: 276
Total Activations per Message: 3
Total Activations : 835
------------------------------------------------------
Iteration : 65
Logged Time : 				Mon 2019-10-14 10:48:48
Event Occured Time : 		Mon 2019-10-14 10:48:48

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		64
10		78:4f:43:5b:c2:c3		10.156.12.253		65
18		78:4f:43:5b:c2:c3		10.156.12.253		64


Triggered Value : 1
Communication Time (seconds) : 0.000302
Decryption Time (seconds) : 0.000042
Total Messages with server: 277
Total Activations per Message: 3
Total Activations : 838
------------------------------------------------------
Iteration : 66
Logged Time : 				Mon 2019-10-14 10:48:49
Event Occured Time : 		Mon 2019-10-14 10:48:49

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		66
11		78:4f:43:5b:c2:c3		10.156.12.253		65
14		78:4f:43:5b:c2:c3		10.156.12.253		66


Triggered Value : 3
Communication Time (seconds) : 0.000173
Decryption Time (seconds) : 0.000067
Total Messages with server: 278
Total Activations per Message: 3
Total Activations : 841
------------------------------------------------------
Iteration : 65
Logged Time : 				Mon 2019-10-14 10:48:49
Event Occured Time : 		Mon 2019-10-14 10:48:49

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		65
11		78:4f:43:5b:c2:c3		10.156.12.253		65
19		78:4f:43:5b:c2:c3		10.156.12.253		65


Triggered Value : 3
Communication Time (seconds) : 0.000236
Decryption Time (seconds) : 0.000042
Total Messages with server: 279
Total Activations per Message: 3
Total Activations : 844
------------------------------------------------------
Iteration : 66
Logged Time : 				Mon 2019-10-14 10:48:49
Event Occured Time : 		Mon 2019-10-14 10:48:49

Activated Node
2		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
1		78:4f:43:5b:c2:c3		10.156.12.253		66
3		78:4f:43:5b:c2:c3		10.156.12.253		65
6		78:4f:43:5b:c2:c3		10.156.12.253		66


Triggered Value : 2
Communication Time (seconds) : 0.005583
Decryption Time (seconds) : 0.000042
Total Messages with server: 280
Total Activations per Message: 3
Total Activations : 847
------------------------------------------------------
Iteration : 67
Logged Time : 				Mon 2019-10-14 10:48:50
Event Occured Time : 		Mon 2019-10-14 10:48:50

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		66
6		78:4f:43:5b:c2:c3		10.156.12.253		67
14		78:4f:43:5b:c2:c3		10.156.12.253		66


Triggered Value : 3
Communication Time (seconds) : 0.000330
Decryption Time (seconds) : 0.000076
Total Messages with server: 281
Total Activations per Message: 3
Total Activations : 850
------------------------------------------------------
Iteration : 67
Logged Time : 				Mon 2019-10-14 10:48:50
Event Occured Time : 		Mon 2019-10-14 10:48:50

Activated Node
9		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		67
5		78:4f:43:5b:c2:c3		10.156.12.253		66
13		78:4f:43:5b:c2:c3		10.156.12.253		67


Triggered Value : 3
Communication Time (seconds) : 0.000390
Decryption Time (seconds) : 0.000041
Total Messages with server: 282
Total Activations per Message: 3
Total Activations : 853
------------------------------------------------------
Iteration : 66
Logged Time : 				Mon 2019-10-14 10:48:50
Event Occured Time : 		Mon 2019-10-14 10:48:50

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		66
10		78:4f:43:5b:c2:c3		10.156.12.253		66
18		78:4f:43:5b:c2:c3		10.156.12.253		66


Triggered Value : 3
Communication Time (seconds) : 0.005262
Decryption Time (seconds) : 0.000042
Total Messages with server: 283
Total Activations per Message: 3
Total Activations : 856
------------------------------------------------------
Iteration : 68
Logged Time : 				Mon 2019-10-14 10:48:51
Event Occured Time : 		Mon 2019-10-14 10:48:51

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		68
7		78:4f:43:5b:c2:c3		10.156.12.253		67
15		78:4f:43:5b:c2:c3		10.156.12.253		68


Triggered Value : 0
Communication Time (seconds) : 0.000252
Decryption Time (seconds) : 0.000069
Total Messages with server: 284
Total Activations per Message: 3
Total Activations : 859
------------------------------------------------------
Iteration : 68
Logged Time : 				Mon 2019-10-14 10:48:51
Event Occured Time : 		Mon 2019-10-14 10:48:51

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		67
2		78:4f:43:5b:c2:c3		10.156.12.253		68
10		78:4f:43:5b:c2:c3		10.156.12.253		67


Triggered Value : 3
Communication Time (seconds) : 0.000684
Decryption Time (seconds) : 0.000040
Total Messages with server: 285
Total Activations per Message: 3
Total Activations : 862
------------------------------------------------------
Iteration : 68
Logged Time : 				Mon 2019-10-14 10:48:51
Event Occured Time : 		Mon 2019-10-14 10:48:51

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		68
8		78:4f:43:5b:c2:c3		10.156.12.253		68
16		78:4f:43:5b:c2:c3		10.156.12.253		68


Triggered Value : 3
Communication Time (seconds) : 0.005578
Decryption Time (seconds) : 0.000043
Total Messages with server: 286
Total Activations per Message: 3
Total Activations : 865
------------------------------------------------------
Iteration : 68
Logged Time : 				Mon 2019-10-14 10:48:51
Event Occured Time : 		Mon 2019-10-14 10:48:51

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		67
10		78:4f:43:5b:c2:c3		10.156.12.253		68
18		78:4f:43:5b:c2:c3		10.156.12.253		67


Triggered Value : 0
Communication Time (seconds) : 0.005782
Decryption Time (seconds) : 0.000041
Total Messages with server: 287
Total Activations per Message: 3
Total Activations : 868
------------------------------------------------------
Iteration : 68
Logged Time : 				Mon 2019-10-14 10:48:51
Event Occured Time : 		Mon 2019-10-14 10:48:51

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
8		78:4f:43:5b:c2:c3		10.156.12.253		68
3		78:4f:43:5b:c2:c3		10.156.12.253		67
11		78:4f:43:5b:c2:c3		10.156.12.253		68


Triggered Value : 3
Communication Time (seconds) : 0.005759
Decryption Time (seconds) : 0.000041
Total Messages with server: 288
Total Activations per Message: 3
Total Activations : 871
------------------------------------------------------
Iteration : 68
Logged Time : 				Mon 2019-10-14 10:48:52
Event Occured Time : 		Mon 2019-10-14 10:48:52

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		68
8		78:4f:43:5b:c2:c3		10.156.12.253		68
16		78:4f:43:5b:c2:c3		10.156.12.253		68


Triggered Value : 3
Communication Time (seconds) : 0.000743
Decryption Time (seconds) : 0.000086
Total Messages with server: 289
Total Activations per Message: 3
Total Activations : 874
------------------------------------------------------
Iteration : 68
Logged Time : 				Mon 2019-10-14 10:48:52
Event Occured Time : 		Mon 2019-10-14 10:48:52

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		68
7		78:4f:43:5b:c2:c3		10.156.12.253		68
2		78:4f:43:5b:c2:c3		10.156.12.253		68


Triggered Value : 3
Communication Time (seconds) : 0.000172
Decryption Time (seconds) : 0.000074
Total Messages with server: 290
Total Activations per Message: 3
Total Activations : 877
------------------------------------------------------
Iteration : 69
Logged Time : 				Mon 2019-10-14 10:48:52
Event Occured Time : 		Mon 2019-10-14 10:48:52

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		69
7		78:4f:43:5b:c2:c3		10.156.12.253		68
15		78:4f:43:5b:c2:c3		10.156.12.253		69


Triggered Value : 3
Communication Time (seconds) : 0.001904
Decryption Time (seconds) : 0.000048
Total Messages with server: 291
Total Activations per Message: 3
Total Activations : 880
------------------------------------------------------
Iteration : 68
Logged Time : 				Mon 2019-10-14 10:48:52
Event Occured Time : 		Mon 2019-10-14 10:48:52

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		68
15		78:4f:43:5b:c2:c3		10.156.12.253		68
10		78:4f:43:5b:c2:c3		10.156.12.253		68


Triggered Value : 0
Communication Time (seconds) : 0.002078
Decryption Time (seconds) : 0.000046
Total Messages with server: 292
Total Activations per Message: 3
Total Activations : 883
------------------------------------------------------
Iteration : 70
Logged Time : 				Mon 2019-10-14 10:48:53
Event Occured Time : 		Mon 2019-10-14 10:48:53

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		70
3		78:4f:43:5b:c2:c3		10.156.12.253		69
11		78:4f:43:5b:c2:c3		10.156.12.253		70


Triggered Value : 2
Communication Time (seconds) : 0.000312
Decryption Time (seconds) : 0.000091
Total Messages with server: 293
Total Activations per Message: 3
Total Activations : 886
------------------------------------------------------
Iteration : 70
Logged Time : 				Mon 2019-10-14 10:48:53
Event Occured Time : 		Mon 2019-10-14 10:48:53

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		69
7		78:4f:43:5b:c2:c3		10.156.12.253		69
2		78:4f:43:5b:c2:c3		10.156.12.253		70
10		78:4f:43:5b:c2:c3		10.156.12.253		69


Triggered Value : 2
Communication Time (seconds) : 0.000611
Decryption Time (seconds) : 0.000045
Total Messages with server: 294
Total Activations per Message: 4
Total Activations : 890
------------------------------------------------------
Iteration : 70
Logged Time : 				Mon 2019-10-14 10:48:53
Event Occured Time : 		Mon 2019-10-14 10:48:53

Activated Node
9		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		70
5		78:4f:43:5b:c2:c3		10.156.12.253		69
13		78:4f:43:5b:c2:c3		10.156.12.253		70


Triggered Value : 3
Communication Time (seconds) : 0.005813
Decryption Time (seconds) : 0.000049
Total Messages with server: 295
Total Activations per Message: 3
Total Activations : 893
------------------------------------------------------
Iteration : 70
Logged Time : 				Mon 2019-10-14 10:48:53
Event Occured Time : 		Mon 2019-10-14 10:48:53

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		69
15		78:4f:43:5b:c2:c3		10.156.12.253		69
10		78:4f:43:5b:c2:c3		10.156.12.253		70
18		78:4f:43:5b:c2:c3		10.156.12.253		69


Triggered Value : 3
Communication Time (seconds) : 0.005438
Decryption Time (seconds) : 0.000049
Total Messages with server: 296
Total Activations per Message: 4
Total Activations : 897
------------------------------------------------------
Iteration : 69
Logged Time : 				Mon 2019-10-14 10:48:53
Event Occured Time : 		Mon 2019-10-14 10:48:53

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		69
12		78:4f:43:5b:c2:c3		10.156.12.253		69
15		78:4f:43:5b:c2:c3		10.156.12.253		69


Triggered Value : 3
Communication Time (seconds) : 0.005618
Decryption Time (seconds) : 0.000061
Total Messages with server: 297
Total Activations per Message: 3
Total Activations : 900
------------------------------------------------------
Iteration : 70
Logged Time : 				Mon 2019-10-14 10:48:53
Event Occured Time : 		Mon 2019-10-14 10:48:53

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		70
11		78:4f:43:5b:c2:c3		10.156.12.253		69
19		78:4f:43:5b:c2:c3		10.156.12.253		70


Triggered Value : 3
Communication Time (seconds) : 0.005880
Decryption Time (seconds) : 0.000054
Total Messages with server: 298
Total Activations per Message: 3
Total Activations : 903
------------------------------------------------------
Iteration : 69
Logged Time : 				Mon 2019-10-14 10:48:53
Event Occured Time : 		Mon 2019-10-14 10:48:53

Activated Node
3		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
2		78:4f:43:5b:c2:c3		10.156.12.253		69
4		78:4f:43:5b:c2:c3		10.156.12.253		69
7		78:4f:43:5b:c2:c3		10.156.12.253		69


Triggered Value : 2
Communication Time (seconds) : 0.005987
Decryption Time (seconds) : 0.000047
Total Messages with server: 299
Total Activations per Message: 3
Total Activations : 906
------------------------------------------------------
Iteration : 71
Logged Time : 				Mon 2019-10-14 10:48:54
Event Occured Time : 		Mon 2019-10-14 10:48:54

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		70
16		78:4f:43:5b:c2:c3		10.156.12.253		71
19		78:4f:43:5b:c2:c3		10.156.12.253		70


Triggered Value : 3
Communication Time (seconds) : 0.000163
Decryption Time (seconds) : 0.000070
Total Messages with server: 300
Total Activations per Message: 3
Total Activations : 909
------------------------------------------------------
Iteration : 70
Logged Time : 				Mon 2019-10-14 10:48:54
Event Occured Time : 		Mon 2019-10-14 10:48:54

Activated Node
19		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
18		78:4f:43:5b:c2:c3		10.156.12.253		70
20		78:4f:43:5b:c2:c3		10.1�e���		70
15		78:4f:43:5b:c2:c3		10.156.12.253		70


Triggered Value : 1
Communication Time (seconds) : 0.000192
Decryption Time (seconds) : 0.000075
Total Messages with server: 301
Total Activations per Message: 3
Total Activations : 912
------------------------------------------------------
Iteration : 71
Logged Time : 				Mon 2019-10-14 10:48:54
Event Occured Time : 		Mon 2019-10-14 10:48:54

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		71
12		78:4f:43:5b:c2:c3		10.156.12.253		70
7		78:4f:43:5b:c2:c3		10.156.12.253		70
15		78:4f:43:5b:c2:c3		10.156.12.253		71


Triggered Value : 0
Communication Time (seconds) : 0.001349
Decryption Time (seconds) : 0.000055
Total Messages with server: 302
Total Activations per Message: 4
Total Activations : 916
------------------------------------------------------
Iteration : 71
Logged Time : 				Mon 2019-10-14 10:48:54
Event Occured Time : 		Mon 2019-10-14 10:48:54

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		70
2		78:4f:43:5b:c2:c3		10.156.12.253		71
10		78:4f:43:5b:c2:c3		10.156.12.253		70


Triggered Value : 3
Communication Time (seconds) : 0.001188
Decryption Time (seconds) : 0.000040
Total Messages with server: 303
Total Activations per Message: 3
Total Activations : 919
------------------------------------------------------
Iteration : 71
Logged Time : 				Mon 2019-10-14 10:48:54
Event Occured Time : 		Mon 2019-10-14 10:48:54

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		70
8		78:4f:43:5b:c2:c3		10.156.12.253		71
11		78:4f:43:5b:c2:c3		10.156.12.253		70


Triggered Value : 2
Communication Time (seconds) : 0.001586
Decryption Time (seconds) : 0.000041
Total Messages with server: 304
Total Activations per Message: 3
Total Activations : 922
------------------------------------------------------
Iteration : 71
Logged Time : 				Mon 2019-10-14 10:48:54
Event Occured Time : 		Mon 2019-10-14 10:48:54

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		70
10		78:4f:43:5b:c2:c3		10.156.12.253		71
18		78:4f:43:5b:c2:c3		10.156.12.253		70


Triggered Value : 0
Communication Time (seconds) : 0.001712
Decryption Time (seconds) : 0.000066
Total Messages with server: 305
Total Activations per Message: 3
Total Activations : 925
------------------------------------------------------
Iteration : 71
Logged Time : 				Mon 2019-10-14 10:48:54
Event Occured Time : 		Mon 2019-10-14 10:48:54

Activated Node
3		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
2		78:4f:43:5b:c2:c3		10.156.12.253		71
4		78:4f:43:5b:c2:c3		10.156.12.253		70
7		78:4f:43:5b:c2:c3		10.156.12.253		71


Triggered Value : 3
Communication Time (seconds) : 0.002118
Decryption Time (seconds) : 0.000040
Total Messages with server: 306
Total Activations per Message: 3
Total Activations : 928
------------------------------------------------------
Iteration : 72
Logged Time : 				Mon 2019-10-14 10:48:55
Event Occured Time : 		Mon 2019-10-14 10:48:55

Activated Node
16		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		72
12		78:4f:43:5b:c2:c3		10.156.12.253		72
20		78:4f:43:5b:c2:c3		10.1�e���		72


Triggered Value : 3
Communication Time (seconds) : 0.000166
Decryption Time (seconds) : 0.000070
Total Messages with server: 307
Total Activations per Message: 3
Total Activations : 931
------------------------------------------------------
Iteration : 72
Logged Time : 				Mon 2019-10-14 10:48:55
Event Occured Time : 		Mon 2019-10-14 10:48:55

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		72
7		78:4f:43:5b:c2:c3		10.156.12.253		71
15		78:4f:43:5b:c2:c3		10.156.12.253		72


Triggered Value : 3
Communication Time (seconds) : 0.000274
Decryption Time (seconds) : 0.000076
Total Messages with server: 308
Total Activations per Message: 3
Total Activations : 934
------------------------------------------------------
Iteration : 72
Logged Time : 				Mon 2019-10-14 10:48:55
Event Occured Time : 		Mon 2019-10-14 10:48:55

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		71
2		78:4f:43:5b:c2:c3		10.156.12.253		72
10		78:4f:43:5b:c2:c3		10.156.12.253		71


Triggered Value : 0
Communication Time (seconds) : 0.000472
Decryption Time (seconds) : 0.000041
Total Messages with server: 309
Total Activations per Message: 3
Total Activations : 937
------------------------------------------------------
Iteration : 72
Logged Time : 				Mon 2019-10-14 10:48:55
Event Occured Time : 		Mon 2019-10-14 10:48:55

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		72
8		78:4f:43:5b:c2:c3		10.156.12.253		72
3		78:4f:43:5b:c2:c3		10.156.12.253		72


Triggered Value : 3
Communication Time (seconds) : 0.000695
Decryption Time (seconds) : 0.000041
Total Messages with server: 310
Total Activations per Message: 3
Total Activations : 940
------------------------------------------------------
Iteration : 72
Logged Time : 				Mon 2019-10-14 10:48:55
Event Occured Time : 		Mon 2019-10-14 10:48:55

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		71
10		78:4f:43:5b:c2:c3		10.156.12.253		72
18		78:4f:43:5b:c2:c3		10.156.12.253		71


Triggered Value : 1
Communication Time (seconds) : 0.000949
Decryption Time (seconds) : 0.000041
Total Messages with server: 311
Total Activations per Message: 3
Total Activations : 943
------------------------------------------------------
Iteration : 72
Logged Time : 				Mon 2019-10-14 10:48:55
Event Occured Time : 		Mon 2019-10-14 10:48:55

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		72
16		78:4f:43:5b:c2:c3		10.156.12.253		72
11		78:4f:43:5b:c2:c3		10.156.12.253		72


Triggered Value : 0
Communication Time (seconds) : 0.000610
Decryption Time (seconds) : 0.000041
Total Messages with server: 312
Total Activations per Message: 3
Total Activations : 946
------------------------------------------------------
Iteration : 73
Logged Time : 				Mon 2019-10-14 10:48:56
Event Occured Time : 		Mon 2019-10-14 10:48:56

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		72
16		78:4f:43:5b:c2:c3		10.156.12.253		73
19		78:4f:43:5b:c2:c3		10.156.12.253		72


Triggered Value : 1
Communication Time (seconds) : 0.000253
Decryption Time (seconds) : 0.000079
Total Messages with server: 313
Total Activations per Message: 3
Total Activations : 949
------------------------------------------------------
Iteration : 72
Logged Time : 				Mon 2019-10-14 10:48:56
Event Occured Time : 		Mon 2019-10-14 10:48:56

Activated Node
19		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
18		78:4f:43:5b:c2:c3		10.156.12.253		72
20		78:4f:43:5b:c2:c3		10.1�e���		72
15		78:4f:43:5b:c2:c3		10.156.12.253		72


Triggered Value : 3
Communication Time (seconds) : 0.000617
Decryption Time (seconds) : 0.000061
Total Messages with server: 314
Total Activations per Message: 3
Total Activations : 952
------------------------------------------------------
Iteration : 73
Logged Time : 				Mon 2019-10-14 10:48:56
Event Occured Time : 		Mon 2019-10-14 10:48:56

Activated Node
9		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		73
5		78:4f:43:5b:c2:c3		10.156.12.253		72
13		78:4f:43:5b:c2:c3		10.156.12.253		73


Triggered Value : 0
Communication Time (seconds) : 0.005706
Decryption Time (seconds) : 0.000048
Total Messages with server: 315
Total Activations per Message: 3
Total Activations : 955
------------------------------------------------------
Iteration : 73
Logged Time : 				Mon 2019-10-14 10:48:56
Event Occured Time : 		Mon 2019-10-14 10:48:56

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		72
7		78:4f:43:5b:c2:c3		10.156.12.253		73
15		78:4f:43:5b:c2:c3		10.156.12.253		72


Triggered Value : 3
Communication Time (seconds) : 0.005293
Decryption Time (seconds) : 0.000046
Total Messages with server: 316
Total Activations per Message: 3
Total Activations : 958
------------------------------------------------------
Iteration : 73
Logged Time : 				Mon 2019-10-14 10:48:56
Event Occured Time : 		Mon 2019-10-14 10:48:56

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		72
2		78:4f:43:5b:c2:c3		10.156.12.253		73
10		78:4f:43:5b:c2:c3		10.156.12.253		72


Triggered Value : 1
Communication Time (seconds) : 0.005511
Decryption Time (seconds) : 0.000045
Total Messages with server: 317
Total Activations per Message: 3
Total Activations : 961
------------------------------------------------------
Iteration : 73
Logged Time : 				Mon 2019-10-14 10:48:56
Event Occured Time : 		Mon 2019-10-14 10:48:56

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		73
8		78:4f:43:5b:c2:c3		10.156.12.253		73
11		78:4f:43:5b:c2:c3		10.156.12.253		73


Triggered Value : 2
Communication Time (seconds) : 0.005828
Decryption Time (seconds) : 0.000079
Total Messages with server: 318
Total Activations per Message: 3
Total Activations : 964
------------------------------------------------------
Iteration : 74
Logged Time : 				Mon 2019-10-14 10:48:57
Event Occured Time : 		Mon 2019-10-14 10:48:57

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		73
7		78:4f:43:5b:c2:c3		10.156.12.253		74
15		78:4f:43:5b:c2:c3		10.156.12.253		73


Triggered Value : 2
Communication Time (seconds) : 0.000472
Decryption Time (seconds) : 0.000082
Total Messages with server: 319
Total Activations per Message: 3
Total Activations : 967
------------------------------------------------------
Iteration : 74
Logged Time : 				Mon 2019-10-14 10:48:57
Event Occured Time : 		Mon 2019-10-14 10:48:57

Activated Node
13		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		73
9		78:4f:43:5b:c2:c3		10.156.12.253		74
17		78:4f:43:5b:c2:c3		10.156.12.253		73


Triggered Value : 2
Communication Time (seconds) : 0.000786
Decryption Time (seconds) : 0.000046
Total Messages with server: 320
Total Activations per Message: 3
Total Activations : 970
------------------------------------------------------
Iteration : 74
Logged Time : 				Mon 2019-10-14 10:48:57
Event Occured Time : 		Mon 2019-10-14 10:48:57

Activated Node
2		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
1		78:4f:43:5b:c2:c3		10.156.12.253		74
3		78:4f:43:5b:c2:c3		10.156.12.253		73
6		78:4f:43:5b:c2:c3		10.156.12.253		74


Triggered Value : 3
Communication Time (seconds) : 0.005683
Decryption Time (seconds) : 0.000049
Total Messages with server: 321
Total Activations per Message: 3
Total Activations : 973
------------------------------------------------------
Iteration : 74
Logged Time : 				Mon 2019-10-14 10:48:57
Event Occured Time : 		Mon 2019-10-14 10:48:57

Activated Node
5		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		73
1		78:4f:43:5b:c2:c3		10.156.12.253		74
9		78:4f:43:5b:c2:c3		10.156.12.253		73


Triggered Value : 3
Communication Time (seconds) : 0.005922
Decryption Time (seconds) : 0.000048
Total Messages with server: 322
Total Activations per Message: 3
Total Activations : 976
------------------------------------------------------
Iteration : 74
Logged Time : 				Mon 2019-10-14 10:48:57
Event Occured Time : 		Mon 2019-10-14 10:48:57

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		73
16		78:4f:43:5b:c2:c3		10.156.12.253		74
11		78:4f:43:5b:c2:c3		10.156.12.253		73


Triggered Value : 2
Communication Time (seconds) : 0.005742
Decryption Time (seconds) : 0.000047
Total Messages with server: 323
Total Activations per Message: 3
Total Activations : 979
------------------------------------------------------
Iteration : 74
Logged Time : 				Mon 2019-10-14 10:48:57
Event Occured Time : 		Mon 2019-10-14 10:48:57

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		73
8		78:4f:43:5b:c2:c3		10.156.12.253		74
3		78:4f:43:5b:c2:c3		10.156.12.253		73


Triggered Value : 3
Communication Time (seconds) : 0.006046
Decryption Time (seconds) : 0.000063
Total Messages with server: 324
Total Activations per Message: 3
Total Activations : 982
------------------------------------------------------
Iteration : 74
Logged Time : 				Mon 2019-10-14 10:48:57
Event Occured Time : 		Mon 2019-10-14 10:48:57

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		74
11		78:4f:43:5b:c2:c3		10.156.12.253		73
6		78:4f:43:5b:c2:c3		10.156.12.253		73
14		78:4f:43:5b:c2:c3		10.156.12.253		74


Triggered Value : 2
Communication Time (seconds) : 0.006570
Decryption Time (seconds) : 0.000076
Total Messages with server: 325
Total Activations per Message: 4
Total Activations : 986
------------------------------------------------------
Iteration : 75
Logged Time : 				Mon 2019-10-14 10:48:58
Event Occured Time : 		Mon 2019-10-14 10:48:58

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		75
8		78:4f:43:5b:c2:c3		10.156.12.253		74
16		78:4f:43:5b:c2:c3		10.156.12.253		75


Triggered Value : 3
Communication Time (seconds) : 0.000178
Decryption Time (seconds) : 0.000073
Total Messages with server: 326
Total Activations per Message: 3
Total Activations : 989
------------------------------------------------------
Iteration : 75
Logged Time : 				Mon 2019-10-14 10:48:58
Event Occured Time : 		Mon 2019-10-14 10:48:58

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		75
6		78:4f:43:5b:c2:c3		10.156.12.253		74
14		78:4f:43:5b:c2:c3		10.156.12.253		75


Triggered Value : 3
Communication Time (seconds) : 0.000494
Decryption Time (seconds) : 0.000068
Total Messages with server: 327
Total Activations per Message: 3
Total Activations : 992
------------------------------------------------------
Iteration : 75
Logged Time : 				Mon 2019-10-14 10:48:58
Event Occured Time : 		Mon 2019-10-14 10:48:58

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		74
7		78:4f:43:5b:c2:c3		10.156.12.253		75
15		78:4f:43:5b:c2:c3		10.156.12.253		74


Triggered Value : 1
Communication Time (seconds) : 0.003836
Decryption Time (seconds) : 0.000050
Total Messages with server: 328
Total Activations per Message: 3
Total Activations : 995
------------------------------------------------------
Iteration : 75
Logged Time : 				Mon 2019-10-14 10:48:58
Event Occured Time : 		Mon 2019-10-14 10:48:58

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		75
16		78:4f:43:5b:c2:c3		10.156.12.253		75
11		78:4f:43:5b:c2:c3		10.156.12.253		75


Triggered Value : 3
Communication Time (seconds) : 0.004391
Decryption Time (seconds) : 0.000046
Total Messages with server: 329
Total Activations per Message: 3
Total Activations : 998
------------------------------------------------------
Iteration : 75
Logged Time : 				Mon 2019-10-14 10:48:58
Event Occured Time : 		Mon 2019-10-14 10:48:58

Activated Node
16		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		75
12		78:4f:43:5b:c2:c3		10.156.12.253		74
20		78:4f:43:5b:c2:c3		10.1�e���		75


Triggered Value : 0
Communication Time (seconds) : 0.004849
Decryption Time (seconds) : 0.000046
Total Messages with server: 330
Total Activations per Message: 3
Total Activations : 1001
------------------------------------------------------
Iteration : 75
Logged Time : 				Mon 2019-10-14 10:48:58
Event Occured Time : 		Mon 2019-10-14 10:48:58

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		75
8		78:4f:43:5b:c2:c3		10.156.12.253		75
3		78:4f:43:5b:c2:c3		10.156.12.253		75


Triggered Value : 0
Communication Time (seconds) : 0.004818
Decryption Time (seconds) : 0.000050
Total Messages with server: 331
Total Activations per Message: 3
Total Activations : 1004
------------------------------------------------------
Iteration : 75
Logged Time : 				Mon 2019-10-14 10:48:58
Event Occured Time : 		Mon 2019-10-14 10:48:58

Activated Node
8		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		75
4		78:4f:43:5b:c2:c3		10.156.12.253		74
12		78:4f:43:5b:c2:c3		10.156.12.253		75


Triggered Value : 1
Communication Time (seconds) : 0.005278
Decryption Time (seconds) : 0.000046
Total Messages with server: 332
Total Activations per Message: 3
Total Activations : 1007
------------------------------------------------------
Iteration : 76
Logged Time : 				Mon 2019-10-14 10:48:59
Event Occured Time : 		Mon 2019-10-14 10:48:59

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		76
6		78:4f:43:5b:c2:c3		10.156.12.253		75
14		78:4f:43:5b:c2:c3		10.156.12.253		76


Triggered Value : 0
Communication Time (seconds) : 0.000285
Decryption Time (seconds) : 0.000064
Total Messages with server: 333
Total Activations per Message: 3
Total Activations : 1010
------------------------------------------------------
Iteration : 76
Logged Time : 				Mon 2019-10-14 10:48:59
Event Occured Time : 		Mon 2019-10-14 10:48:59

Activated Node
13		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		75
9		78:4f:43:5b:c2:c3		10.156.12.253		76
17		78:4f:43:5b:c2:c3		10.156.12.253		75


Triggered Value : 0
Communication Time (seconds) : 0.000513
Decryption Time (seconds) : 0.000040
Total Messages with server: 334
Total Activations per Message: 3
Total Activations : 1013
------------------------------------------------------
Iteration : 76
Logged Time : 				Mon 2019-10-14 10:49:00
Event Occured Time : 		Mon 2019-10-14 10:49:00

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		76
15		78:4f:43:5b:c2:c3		10.156.12.253		76
10		78:4f:43:5b:c2:c3		10.156.12.253		76


Triggered Value : 3
Communication Time (seconds) : 0.000341
Decryption Time (seconds) : 0.000079
Total Messages with server: 335
Total Activations per Message: 3
Total Activations : 1016
------------------------------------------------------
Iteration : 76
Logged Time : 				Mon 2019-10-14 10:49:00
Event Occured Time : 		Mon 2019-10-14 10:49:00

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		76
7		78:4f:43:5b:c2:c3		10.156.12.253		76
2		78:4f:43:5b:c2:c3		10.156.12.253		76


Triggered Value : 0
Communication Time (seconds) : 0.000633
Decryption Time (seconds) : 0.000048
Total Messages with server: 336
Total Activations per Message: 3
Total Activations : 1019
------------------------------------------------------
Iteration : 77
Logged Time : 				Mon 2019-10-14 10:49:00
Event Occured Time : 		Mon 2019-10-14 10:49:00

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		77
8		78:4f:43:5b:c2:c3		10.156.12.253		76
16		78:4f:43:5b:c2:c3		10.156.12.253		77


Triggered Value : 2
Communication Time (seconds) : 0.000585
Decryption Time (seconds) : 0.000055
Total Messages with server: 337
Total Activations per Message: 3
Total Activations : 1022
------------------------------------------------------
Iteration : 77
Logged Time : 				Mon 2019-10-14 10:49:01
Event Occured Time : 		Mon 2019-10-14 10:49:01

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		77
12		78:4f:43:5b:c2:c3		10.156.12.253		77
15		78:4f:43:5b:c2:c3		10.156.12.253		77


Triggered Value : 2
Communication Time (seconds) : 0.000354
Decryption Time (seconds) : 0.000179
Total Messages with server: 338
Total Activations per Message: 3
Total Activations : 1025
------------------------------------------------------
Iteration : 78
Logged Time : 				Mon 2019-10-14 10:49:01
Event Occured Time : 		Mon 2019-10-14 10:49:01

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		78
15		78:4f:43:5b:c2:c3		10.156.12.253		77
10		78:4f:43:5b:c2:c3		10.156.12.253		78


Triggered Value : 2
Communication Time (seconds) : 0.000860
Decryption Time (seconds) : 0.000050
Total Messages with server: 339
Total Activations per Message: 3
Total Activations : 1028
------------------------------------------------------
Iteration : 78
Logged Time : 				Mon 2019-10-14 10:49:01
Event Occured Time : 		Mon 2019-10-14 10:49:01

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		78
7		78:4f:43:5b:c2:c3		10.156.12.253		77
2		78:4f:43:5b:c2:c3		10.156.12.253		78


Triggered Value : 3
Communication Time (seconds) : 0.001169
Decryption Time (seconds) : 0.000054
Total Messages with server: 340
Total Activations per Message: 3
Total Activations : 1031
------------------------------------------------------
Iteration : 77
Logged Time : 				Mon 2019-10-14 10:49:01
Event Occured Time : 		Mon 2019-10-14 10:49:01

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		77
16		78:4f:43:5b:c2:c3		10.156.12.253		77
11		78:4f:43:5b:c2:c3		10.156.12.253		77


Triggered Value : 2
Communication Time (seconds) : 0.000800
Decryption Time (seconds) : 0.000047
Total Messages with server: 341
Total Activations per Message: 3
Total Activations : 1034
------------------------------------------------------
Iteration : 77
Logged Time : 				Mon 2019-10-14 10:49:01
Event Occured Time : 		Mon 2019-10-14 10:49:01

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		77
8		78:4f:43:5b:c2:c3		10.156.12.253		77
3		78:4f:43:5b:c2:c3		10.156.12.253		77


Triggered Value : 3
Communication Time (seconds) : 0.000824
Decryption Time (seconds) : 0.000046
Total Messages with server: 342
Total Activations per Message: 3
Total Activations : 1037
------------------------------------------------------
Iteration : 77
Logged Time : 				Mon 2019-10-14 10:49:01
Event Occured Time : 		Mon 2019-10-14 10:49:01

Activated Node
3		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
2		78:4f:43:5b:c2:c3		10.156.12.253		77
4		78:4f:43:5b:c2:c3		10.156.12.253		77
7		78:4f:43:5b:c2:c3		10.156.12.253		77


Triggered Value : 3
Communication Time (seconds) : 0.001193
Decryption Time (seconds) : 0.000090
Total Messages with server: 343
Total Activations per Message: 3
Total Activations : 1040
------------------------------------------------------
Iteration : 79
Logged Time : 				Mon 2019-10-14 10:49:02
Event Occured Time : 		Mon 2019-10-14 10:49:02

Activated Node
5		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		78
1		78:4f:43:5b:c2:c3		10.156.12.253		79
9		78:4f:43:5b:c2:c3		10.156.12.253		78


Triggered Value : 3
Communication Time (seconds) : 0.000489
Decryption Time (seconds) : 0.000094
Total Messages with server: 344
Total Activations per Message: 3
Total Activations : 1043
------------------------------------------------------
Iteration : 79
Logged Time : 				Mon 2019-10-14 10:49:02
Event Occured Time : 		Mon 2019-10-14 10:49:02

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
8		78:4f:43:5b:c2:c3		10.156.12.253		78
3		78:4f:43:5b:c2:c3		10.156.12.253		79
11		78:4f:43:5b:c2:c3		10.156.12.253		78


Triggered Value : 1
Communication Time (seconds) : 0.000422
Decryption Time (seconds) : 0.000078
Total Messages with server: 345
Total Activations per Message: 3
Total Activations : 1046
------------------------------------------------------
Iteration : 79
Logged Time : 				Mon 2019-10-14 10:49:02
Event Occured Time : 		Mon 2019-10-14 10:49:02

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		79
8		78:4f:43:5b:c2:c3		10.156.12.253		78
16		78:4f:43:5b:c2:c3		10.156.12.253		79


Triggered Value : 0
Communication Time (seconds) : 0.000736
Decryption Time (seconds) : 0.000082
Total Messages with server: 346
Total Activations per Message: 3
Total Activations : 1049
------------------------------------------------------
Iteration : 79
Logged Time : 				Mon 2019-10-14 10:49:02
Event Occured Time : 		Mon 2019-10-14 10:49:02

Activated Node
13		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		78
9		78:4f:43:5b:c2:c3		10.156.12.253		79
17		78:4f:43:5b:c2:c3		10.156.12.253		78


Triggered Value : 2
Communication Time (seconds) : 0.001092
Decryption Time (seconds) : 0.000057
Total Messages with server: 347
Total Activations per Message: 3
Total Activations : 1052
------------------------------------------------------
Iteration : 79
Logged Time : 				Mon 2019-10-14 10:49:02
Event Occured Time : 		Mon 2019-10-14 10:49:02

Activated Node
16		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		79
12		78:4f:43:5b:c2:c3		10.156.12.253		78
20		78:4f:43:5b:c2:c3		10.1�e���		79


Triggered Value : 3
Communication Time (seconds) : 0.001018
Decryption Time (seconds) : 0.000046
Total Messages with server: 348
Total Activations per Message: 3
Total Activations : 1055
------------------------------------------------------
Iteration : 79
Logged Time : 				Mon 2019-10-14 10:49:02
Event Occured Time : 		Mon 2019-10-14 10:49:02

Activated Node
3		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
2		78:4f:43:5b:c2:c3		10.156.12.253		79
4		78:4f:43:5b:c2:c3		10.156.12.253		78
7		78:4f:43:5b:c2:c3		10.156.12.253		79


Triggered Value : 0
Communication Time (seconds) : 0.001626
Decryption Time (seconds) : 0.000047
Total Messages with server: 349
Total Activations per Message: 3
Total Activations : 1058
------------------------------------------------------
Iteration : 79
Logged Time : 				Mon 2019-10-14 10:49:02
Event Occured Time : 		Mon 2019-10-14 10:49:02

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		79
12		78:4f:43:5b:c2:c3		10.156.12.253		78
15		78:4f:43:5b:c2:c3		10.156.12.253		79


Triggered Value : 3
Communication Time (seconds) : 0.001049
Decryption Time (seconds) : 0.000046
Total Messages with server: 350
Total Activations per Message: 3
Total Activations : 1061
------------------------------------------------------
Iteration : 79
Logged Time : 				Mon 2019-10-14 10:49:02
Event Occured Time : 		Mon 2019-10-14 10:49:02

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		79
2		78:4f:43:5b:c2:c3		10.156.12.253		78
10		78:4f:43:5b:c2:c3		10.156.12.253		79


Triggered Value : 3
Communication Time (seconds) : 0.001336
Decryption Time (seconds) : 0.000046
Total Messages with server: 351
Total Activations per Message: 3
Total Activations : 1064
------------------------------------------------------
Iteration : 79
Logged Time : 				Mon 2019-10-14 10:49:02
Event Occured Time : 		Mon 2019-10-14 10:49:02

Activated Node
8		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		79
4		78:4f:43:5b:c2:c3		10.156.12.253		78
12		78:4f:43:5b:c2:c3		10.156.12.253		79


Triggered Value : 0
Communication Time (seconds) : 0.001749
Decryption Time (seconds) : 0.000047
Total Messages with server: 352
Total Activations per Message: 3
Total Activations : 1067
------------------------------------------------------
Iteration : 79
Logged Time : 				Mon 2019-10-14 10:49:02
Event Occured Time : 		Mon 2019-10-14 10:49:02

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		79
10		78:4f:43:5b:c2:c3		10.156.12.253		78
18		78:4f:43:5b:c2:c3		10.156.12.253		79


Triggered Value : 2
Communication Time (seconds) : 0.001721
Decryption Time (seconds) : 0.000047
Total Messages with server: 353
Total Activations per Message: 3
Total Activations : 1070
------------------------------------------------------
Iteration : 79
Logged Time : 				Mon 2019-10-14 10:49:02
Event Occured Time : 		Mon 2019-10-14 10:49:02

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
16		78:4f:43:5b:c2:c3		10.156.12.253		78
11		78:4f:43:5b:c2:c3		10.156.12.253		79
19		78:4f:43:5b:c2:c3		10.156.12.253		78


Triggered Value : 0
Communication Time (seconds) : 0.001889
Decryption Time (seconds) : 0.000046
Total Messages with server: 354
Total Activations per Message: 3
Total Activations : 1073
------------------------------------------------------
Iteration : 79
Logged Time : 				Mon 2019-10-14 10:49:03
Event Occured Time : 		Mon 2019-10-14 10:49:03

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		79
12		78:4f:43:5b:c2:c3		10.156.12.253		79
7		78:4f:43:5b:c2:c3		10.156.12.253		79


Triggered Value : 0
Communication Time (seconds) : 0.000391
Decryption Time (seconds) : 0.000076
Total Messages with server: 355
Total Activations per Message: 3
Total Activations : 1076
------------------------------------------------------
Iteration : 80
Logged Time : 				Mon 2019-10-14 10:49:03
Event Occured Time : 		Mon 2019-10-14 10:49:03

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		80
6		78:4f:43:5b:c2:c3		10.156.12.253		79
14		78:4f:43:5b:c2:c3		10.156.12.253		80


Triggered Value : 3
Communication Time (seconds) : 0.000262
Decryption Time (seconds) : 0.000045
Total Messages with server: 356
Total Activations per Message: 3
Total Activations : 1079
------------------------------------------------------
Iteration : 79
Logged Time : 				Mon 2019-10-14 10:49:03
Event Occured Time : 		Mon 2019-10-14 10:49:03

Activated Node
19		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
18		78:4f:43:5b:c2:c3		10.156.12.253		79
20		78:4f:43:5b:c2:c3		10.1�e���		79
15		78:4f:43:5b:c2:c3		10.156.12.253		79


Triggered Value : 3
Communication Time (seconds) : 0.001718
Decryption Time (seconds) : 0.000044
Total Messages with server: 357
Total Activations per Message: 3
Total Activations : 1082
------------------------------------------------------
Iteration : 80
Logged Time : 				Mon 2019-10-14 10:49:03
Event Occured Time : 		Mon 2019-10-14 10:49:03

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		79
11		78:4f:43:5b:c2:c3		10.156.12.253		80
19		78:4f:43:5b:c2:c3		10.156.12.253		79


Triggered Value : 3
Communication Time (seconds) : 0.001709
Decryption Time (seconds) : 0.000061
Total Messages with server: 358
Total Activations per Message: 3
Total Activations : 1085
------------------------------------------------------
Iteration : 80
Logged Time : 				Mon 2019-10-14 10:49:03
Event Occured Time : 		Mon 2019-10-14 10:49:03

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		79
3		78:4f:43:5b:c2:c3		10.156.12.253		80
11		78:4f:43:5b:c2:c3		10.156.12.253		79


Triggered Value : 0
Communication Time (seconds) : 0.001996
Decryption Time (seconds) : 0.000041
Total Messages with server: 359
Total Activations per Message: 3
Total Activations : 1088
------------------------------------------------------
Iteration : 81
Logged Time : 				Mon 2019-10-14 10:49:04
Event Occured Time : 		Mon 2019-10-14 10:49:04

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		80
8		78:4f:43:5b:c2:c3		10.156.12.253		81
16		78:4f:43:5b:c2:c3		10.156.12.253		80


Triggered Value : 1
Communication Time (seconds) : 0.000830
Decryption Time (seconds) : 0.000072
Total Messages with server: 360
Total Activations per Message: 3
Total Activations : 1091
------------------------------------------------------
Iteration : 82
Logged Time : 				Mon 2019-10-14 10:49:05
Event Occured Time : 		Mon 2019-10-14 10:49:05

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		82
3		78:4f:43:5b:c2:c3		10.156.12.253		81
11		78:4f:43:5b:c2:c3		10.156.12.253		82


Triggered Value : 0
Communication Time (seconds) : 0.000370
Decryption Time (seconds) : 0.000074
Total Messages with server: 361
Total Activations per Message: 3
Total Activations : 1094
------------------------------------------------------
Iteration : 82
Logged Time : 				Mon 2019-10-14 10:49:05
Event Occured Time : 		Mon 2019-10-14 10:49:05

Activated Node
2		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
1		78:4f:43:5b:c2:c3		10.156.12.253		82
3		78:4f:43:5b:c2:c3		10.156.12.253		81
6		78:4f:43:5b:c2:c3		10.156.12.253		82


Triggered Value : 0
Communication Time (seconds) : 0.000814
Decryption Time (seconds) : 0.000062
Total Messages with server: 362
Total Activations per Message: 3
Total Activations : 1097
------------------------------------------------------
Iteration : 82
Logged Time : 				Mon 2019-10-14 10:49:05
Event Occured Time : 		Mon 2019-10-14 10:49:05

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		82
11		78:4f:43:5b:c2:c3		10.156.12.253		81
19		78:4f:43:5b:c2:c3		10.156.12.253		82


Triggered Value : 1
Communication Time (seconds) : 0.005219
Decryption Time (seconds) : 0.000042
Total Messages with server: 363
Total Activations per Message: 3
Total Activations : 1100
------------------------------------------------------
Iteration : 82
Logged Time : 				Mon 2019-10-14 10:49:05
Event Occured Time : 		Mon 2019-10-14 10:49:05

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		82
11		78:4f:43:5b:c2:c3		10.156.12.253		81
14		78:4f:43:5b:c2:c3		10.156.12.253		82


Triggered Value : 1
Communication Time (seconds) : 0.005446
Decryption Time (seconds) : 0.000040
Total Messages with server: 364
Total Activations per Message: 3
Total Activations : 1103
------------------------------------------------------
Iteration : 83
Logged Time : 				Mon 2019-10-14 10:49:06
Event Occured Time : 		Mon 2019-10-14 10:49:06

Activated Node
9		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		83
5		78:4f:43:5b:c2:c3		10.156.12.253		82
13		78:4f:43:5b:c2:c3		10.156.12.253		83


Triggered Value : 1
Communication Time (seconds) : 0.000162
Decryption Time (seconds) : 0.000077
Total Messages with server: 365
Total Activations per Message: 3
Total Activations : 1106
------------------------------------------------------
Iteration : 83
Logged Time : 				Mon 2019-10-14 10:49:06
Event Occured Time : 		Mon 2019-10-14 10:49:06

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		82
6		78:4f:43:5b:c2:c3		10.156.12.253		83
14		78:4f:43:5b:c2:c3		10.156.12.253		82


Triggered Value : 1
Communication Time (seconds) : 0.000176
Decryption Time (seconds) : 0.000048
Total Messages with server: 366
Total Activations per Message: 3
Total Activations : 1109
------------------------------------------------------
Iteration : 84
Logged Time : 				Mon 2019-10-14 10:49:07
Event Occured Time : 		Mon 2019-10-14 10:49:07

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		84
7		78:4f:43:5b:c2:c3		10.156.12.253		83
15		78:4f:43:5b:c2:c3		10.156.12.253		84


Triggered Value : 2
Communication Time (seconds) : 0.000659
Decryption Time (seconds) : 0.000073
Total Messages with server: 367
Total Activations per Message: 3
Total Activations : 1112
------------------------------------------------------
Iteration : 84
Logged Time : 				Mon 2019-10-14 10:49:07
Event Occured Time : 		Mon 2019-10-14 10:49:07

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		83
8		78:4f:43:5b:c2:c3		10.156.12.253		84
16		78:4f:43:5b:c2:c3		10.156.12.253		83


Triggered Value : 1
Communication Time (seconds) : 0.000662
Decryption Time (seconds) : 0.000047
Total Messages with server: 368
Total Activations per Message: 3
Total Activations : 1115
------------------------------------------------------
Iteration : 84
Logged Time : 				Mon 2019-10-14 10:49:07
Event Occured Time : 		Mon 2019-10-14 10:49:07

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		83
2		78:4f:43:5b:c2:c3		10.156.12.253		84
10		78:4f:43:5b:c2:c3		10.156.12.253		83


Triggered Value : 1
Communication Time (seconds) : 0.001103
Decryption Time (seconds) : 0.000047
Total Messages with server: 369
Total Activations per Message: 3
Total Activations : 1118
------------------------------------------------------
Iteration : 84
Logged Time : 				Mon 2019-10-14 10:49:07
Event Occured Time : 		Mon 2019-10-14 10:49:07

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
16		78:4f:43:5b:c2:c3		10.156.12.253		84
11		78:4f:43:5b:c2:c3		10.156.12.253		83
19		78:4f:43:5b:c2:c3		10.156.12.253		84


Triggered Value : 2
Communication Time (seconds) : 0.000531
Decryption Time (seconds) : 0.000046
Total Messages with server: 370
Total Activations per Message: 3
Total Activations : 1121
------------------------------------------------------
Iteration : 84
Logged Time : 				Mon 2019-10-14 10:49:07
Event Occured Time : 		Mon 2019-10-14 10:49:07

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
8		78:4f:43:5b:c2:c3		10.156.12.253		84
3		78:4f:43:5b:c2:c3		10.156.12.253		83
11		78:4f:43:5b:c2:c3		10.156.12.253		84


Triggered Value : 1
Communication Time (seconds) : 0.000707
Decryption Time (seconds) : 0.000047
Total Messages with server: 371
Total Activations per Message: 3
Total Activations : 1124
------------------------------------------------------
Iteration : 84
Logged Time : 				Mon 2019-10-14 10:49:07
Event Occured Time : 		Mon 2019-10-14 10:49:07

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		83
10		78:4f:43:5b:c2:c3		10.156.12.253		84
18		78:4f:43:5b:c2:c3		10.156.12.253		83


Triggered Value : 2
Communication Time (seconds) : 0.000912
Decryption Time (seconds) : 0.000046
Total Messages with server: 372
Total Activations per Message: 3
Total Activations : 1127
------------------------------------------------------
Iteration : 84
Logged Time : 				Mon 2019-10-14 10:49:08
Event Occured Time : 		Mon 2019-10-14 10:49:08

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		84
15		78:4f:43:5b:c2:c3		10.156.12.253		84
10		78:4f:43:5b:c2:c3		10.156.12.253		84


Triggered Value : 2
Communication Time (seconds) : 0.000270
Decryption Time (seconds) : 0.000085
Total Messages with server: 373
Total Activations per Message: 3
Total Activations : 1130
------------------------------------------------------
Iteration : 84
Logged Time : 				Mon 2019-10-14 10:49:08
Event Occured Time : 		Mon 2019-10-14 10:49:08

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		84
7		78:4f:43:5b:c2:c3		10.156.12.253		84
2		78:4f:43:5b:c2:c3		10.156.12.253		84


Triggered Value : 1
Communication Time (seconds) : 0.000178
Decryption Time (seconds) : 0.000047
Total Messages with server: 374
Total Activations per Message: 3
Total Activations : 1133
------------------------------------------------------
Iteration : 85
Logged Time : 				Mon 2019-10-14 10:49:08
Event Occured Time : 		Mon 2019-10-14 10:49:08

Activated Node
13		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		85
9		78:4f:43:5b:c2:c3		10.156.12.253		84
17		78:4f:43:5b:c2:c3		10.156.12.253		85


Triggered Value : 0
Communication Time (seconds) : 0.005375
Decryption Time (seconds) : 0.000047
Total Messages with server: 375
Total Activations per Message: 3
Total Activations : 1136
------------------------------------------------------
Iteration : 85
Logged Time : 				Mon 2019-10-14 10:49:08
Event Occured Time : 		Mon 2019-10-14 10:49:08

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		85
7		78:4f:43:5b:c2:c3		10.156.12.253		84
15		78:4f:43:5b:c2:c3		10.156.12.253		85


Triggered Value : 1
Communication Time (seconds) : 0.005384
Decryption Time (seconds) : 0.000045
Total Messages with server: 376
Total Activations per Message: 3
Total Activations : 1139
------------------------------------------------------
Iteration : 85
Logged Time : 				Mon 2019-10-14 10:49:09
Event Occured Time : 		Mon 2019-10-14 10:49:09

Activated Node
3		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
2		78:4f:43:5b:c2:c3		10.156.12.253		85
4		78:4f:43:5b:c2:c3		10.156.12.253		85
7		78:4f:43:5b:c2:c3		10.156.12.253		85


Triggered Value : 0
Communication Time (seconds) : 0.000268
Decryption Time (seconds) : 0.000068
Total Messages with server: 377
Total Activations per Message: 3
Total Activations : 1142
------------------------------------------------------
Iteration : 85
Logged Time : 				Mon 2019-10-14 10:49:09
Event Occured Time : 		Mon 2019-10-14 10:49:09

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		85
12		78:4f:43:5b:c2:c3		10.156.12.253		85
15		78:4f:43:5b:c2:c3		10.156.12.253		85


Triggered Value : 1
Communication Time (seconds) : 0.000365
Decryption Time (seconds) : 0.000066
Total Messages with server: 378
Total Activations per Message: 3
Total Activations : 1145
------------------------------------------------------
Iteration : 86
Logged Time : 				Mon 2019-10-14 10:49:09
Event Occured Time : 		Mon 2019-10-14 10:49:09

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		85
7		78:4f:43:5b:c2:c3		10.156.12.253		85
2		78:4f:43:5b:c2:c3		10.156.12.253		86
10		78:4f:43:5b:c2:c3		10.156.12.253		85


Triggered Value : 0
Communication Time (seconds) : 0.005187
Decryption Time (seconds) : 0.000043
Total Messages with server: 379
Total Activations per Message: 4
Total Activations : 1149
------------------------------------------------------
Iteration : 86
Logged Time : 				Mon 2019-10-14 10:49:09
Event Occured Time : 		Mon 2019-10-14 10:49:09

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		86
11		78:4f:43:5b:c2:c3		10.156.12.253		85
19		78:4f:43:5b:c2:c3		10.156.12.253		86


Triggered Value : 1
Communication Time (seconds) : 0.004843
Decryption Time (seconds) : 0.000040
Total Messages with server: 380
Total Activations per Message: 3
Total Activations : 1152
------------------------------------------------------
Iteration : 86
Logged Time : 				Mon 2019-10-14 10:49:09
Event Occured Time : 		Mon 2019-10-14 10:49:09

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		86
3		78:4f:43:5b:c2:c3		10.156.12.253		85
11		78:4f:43:5b:c2:c3		10.156.12.253		86


Triggered Value : 0
Communication Time (seconds) : 0.005081
Decryption Time (seconds) : 0.000065
Total Messages with server: 381
Total Activations per Message: 3
Total Activations : 1155
------------------------------------------------------
Iteration : 86
Logged Time : 				Mon 2019-10-14 10:49:09
Event Occured Time : 		Mon 2019-10-14 10:49:09

Activated Node
9		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		86
5		78:4f:43:5b:c2:c3		10.156.12.253		85
13		78:4f:43:5b:c2:c3		10.156.12.253		86


Triggered Value : 1
Communication Time (seconds) : 0.005477
Decryption Time (seconds) : 0.000041
Total Messages with server: 382
Total Activations per Message: 3
Total Activations : 1158
------------------------------------------------------
Iteration : 86
Logged Time : 				Mon 2019-10-14 10:49:09
Event Occured Time : 		Mon 2019-10-14 10:49:09

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		85
6		78:4f:43:5b:c2:c3		10.156.12.253		86
14		78:4f:43:5b:c2:c3		10.156.12.253		85


Triggered Value : 0
Communication Time (seconds) : 0.005377
Decryption Time (seconds) : 0.000042
Total Messages with server: 383
Total Activations per Message: 3
Total Activations : 1161
------------------------------------------------------
Iteration : 86
Logged Time : 				Mon 2019-10-14 10:49:09
Event Occured Time : 		Mon 2019-10-14 10:49:09

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		85
15		78:4f:43:5b:c2:c3		10.156.12.253		85
10		78:4f:43:5b:c2:c3		10.156.12.253		86
18		78:4f:43:5b:c2:c3		10.156.12.253		85


Triggered Value : 1
Communication Time (seconds) : 0.005603
Decryption Time (seconds) : 0.000042
Total Messages with server: 384
Total Activations per Message: 4
Total Activations : 1165
------------------------------------------------------
Iteration : 87
Logged Time : 				Mon 2019-10-14 10:49:10
Event Occured Time : 		Mon 2019-10-14 10:49:10

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		86
16		78:4f:43:5b:c2:c3		10.156.12.253		87
19		78:4f:43:5b:c2:c3		10.156.12.253		86


Triggered Value : 1
Communication Time (seconds) : 0.000551
Decryption Time (seconds) : 0.000067
Total Messages with server: 385
Total Activations per Message: 3
Total Activations : 1168
------------------------------------------------------
Iteration : 87
Logged Time : 				Mon 2019-10-14 10:49:10
Event Occured Time : 		Mon 2019-10-14 10:49:10

Activated Node
3		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
2		78:4f:43:5b:c2:c3		10.156.12.253		87
4		78:4f:43:5b:c2:c3		10.156.12.253		86
7		78:4f:43:5b:c2:c3		10.156.12.253		87


Triggered Value : 1
Communication Time (seconds) : 0.000920
Decryption Time (seconds) : 0.000068
Total Messages with server: 386
Total Activations per Message: 3
Total Activations : 1171
------------------------------------------------------
Iteration : 87
Logged Time : 				Mon 2019-10-14 10:49:10
Event Occured Time : 		Mon 2019-10-14 10:49:10

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		86
8		78:4f:43:5b:c2:c3		10.156.12.253		87
11		78:4f:43:5b:c2:c3		10.156.12.253		86


Triggered Value : 0
Communication Time (seconds) : 0.002256
Decryption Time (seconds) : 0.000047
Total Messages with server: 387
Total Activations per Message: 3
Total Activations : 1174
------------------------------------------------------
Iteration : 87
Logged Time : 				Mon 2019-10-14 10:49:10
Event Occured Time : 		Mon 2019-10-14 10:49:10

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		87
12		78:4f:43:5b:c2:c3		10.156.12.253		86
7		78:4f:43:5b:c2:c3		10.156.12.253		86
15		78:4f:43:5b:c2:c3		10.156.12.253		87


Triggered Value : 2
Communication Time (seconds) : 0.001697
Decryption Time (seconds) : 0.000041
Total Messages with server: 388
Total Activations per Message: 4
Total Activations : 1178
------------------------------------------------------
Iteration : 87
Logged Time : 				Mon 2019-10-14 10:49:10
Event Occured Time : 		Mon 2019-10-14 10:49:10

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		86
10		78:4f:43:5b:c2:c3		10.156.12.253		87
18		78:4f:43:5b:c2:c3		10.156.12.253		86


Triggered Value : 2
Communication Time (seconds) : 0.001738
Decryption Time (seconds) : 0.000043
Total Messages with server: 389
Total Activations per Message: 3
Total Activations : 1181
------------------------------------------------------
Iteration : 87
Logged Time : 				Mon 2019-10-14 10:49:10
Event Occured Time : 		Mon 2019-10-14 10:49:10

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		86
2		78:4f:43:5b:c2:c3		10.156.12.253		87
10		78:4f:43:5b:c2:c3		10.156.12.253		86


Triggered Value : 1
Communication Time (seconds) : 0.001947
Decryption Time (seconds) : 0.000040
Total Messages with server: 390
Total Activations per Message: 3
Total Activations : 1184
------------------------------------------------------
Iteration : 88
Logged Time : 				Mon 2019-10-14 10:49:11
Event Occured Time : 		Mon 2019-10-14 10:49:11

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		88
7		78:4f:43:5b:c2:c3		10.156.12.253		87
15		78:4f:43:5b:c2:c3		10.156.12.253		88


Triggered Value : 1
Communication Time (seconds) : 0.000567
Decryption Time (seconds) : 0.000092
Total Messages with server: 391
Total Activations per Message: 3
Total Activations : 1187
------------------------------------------------------
Iteration : 88
Logged Time : 				Mon 2019-10-14 10:49:11
Event Occured Time : 		Mon 2019-10-14 10:49:11

Activated Node
8		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		87
4		78:4f:43:5b:c2:c3		10.156.12.253		88
12		78:4f:43:5b:c2:c3		10.156.12.253		87


Triggered Value : 0
Communication Time (seconds) : 0.001320
Decryption Time (seconds) : 0.000047
Total Messages with server: 392
Total Activations per Message: 3
Total Activations : 1190
------------------------------------------------------
Iteration : 88
Logged Time : 				Mon 2019-10-14 10:49:11
Event Occured Time : 		Mon 2019-10-14 10:49:11

Activated Node
16		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		87
12		78:4f:43:5b:c2:c3		10.156.12.253		88
20		78:4f:43:5b:c2:c3		10.1�e���		87


Triggered Value : 1
Communication Time (seconds) : 0.005586
Decryption Time (seconds) : 0.000049
Total Messages with server: 393
Total Activations per Message: 3
Total Activations : 1193
------------------------------------------------------
Iteration : 88
Logged Time : 				Mon 2019-10-14 10:49:11
Event Occured Time : 		Mon 2019-10-14 10:49:11

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		87
2		78:4f:43:5b:c2:c3		10.156.12.253		88
10		78:4f:43:5b:c2:c3		10.156.12.253		87


Triggered Value : 2
Communication Time (seconds) : 0.005405
Decryption Time (seconds) : 0.000047
Total Messages with server: 394
Total Activations per Message: 3
Total Activations : 1196
------------------------------------------------------
Iteration : 88
Logged Time : 				Mon 2019-10-14 10:49:11
Event Occured Time : 		Mon 2019-10-14 10:49:11

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		88
16		78:4f:43:5b:c2:c3		10.156.12.253		88
11		78:4f:43:5b:c2:c3		10.156.12.253		88


Triggered Value : 2
Communication Time (seconds) : 0.005099
Decryption Time (seconds) : 0.000061
Total Messages with server: 395
Total Activations per Message: 3
Total Activations : 1199
------------------------------------------------------
Iteration : 88
Logged Time : 				Mon 2019-10-14 10:49:11
Event Occured Time : 		Mon 2019-10-14 10:49:11

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		88
8		78:4f:43:5b:c2:c3		10.156.12.253		88
3		78:4f:43:5b:c2:c3		10.156.12.253		88


Triggered Value : 1
Communication Time (seconds) : 0.005523
Decryption Time (seconds) : 0.000059
Total Messages with server: 396
Total Activations per Message: 3
Total Activations : 1202
------------------------------------------------------
Iteration : 89
Logged Time : 				Mon 2019-10-14 10:49:12
Event Occured Time : 		Mon 2019-10-14 10:49:12

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		89
16		78:4f:43:5b:c2:c3		10.156.12.253		89
19		78:4f:43:5b:c2:c3		10.156.12.253		89


Triggered Value : 3
Communication Time (seconds) : 0.000328
Decryption Time (seconds) : 0.000078
Total Messages with server: 397
Total Activations per Message: 3
Total Activations : 1205
------------------------------------------------------
Iteration : 89
Logged Time : 				Mon 2019-10-14 10:49:12
Event Occured Time : 		Mon 2019-10-14 10:49:12

Activated Node
9		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		89
5		78:4f:43:5b:c2:c3		10.156.12.253		88
13		78:4f:43:5b:c2:c3		10.156.12.253		89


Triggered Value : 2
Communication Time (seconds) : 0.000565
Decryption Time (seconds) : 0.000045
Total Messages with server: 398
Total Activations per Message: 3
Total Activations : 1208
------------------------------------------------------
Iteration : 89
Logged Time : 				Mon 2019-10-14 10:49:12
Event Occured Time : 		Mon 2019-10-14 10:49:12

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		89
8		78:4f:43:5b:c2:c3		10.156.12.253		89
11		78:4f:43:5b:c2:c3		10.156.12.253		89


Triggered Value : 0
Communication Time (seconds) : 0.005766
Decryption Time (seconds) : 0.000047
Total Messages with server: 399
Total Activations per Message: 3
Total Activations : 1211
------------------------------------------------------
Iteration : 89
Logged Time : 				Mon 2019-10-14 10:49:12
Event Occured Time : 		Mon 2019-10-14 10:49:12

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		88
7		78:4f:43:5b:c2:c3		10.156.12.253		89
15		78:4f:43:5b:c2:c3		10.156.12.253		88


Triggered Value : 1
Communication Time (seconds) : 0.005481
Decryption Time (seconds) : 0.000046
Total Messages with server: 400
Total Activations per Message: 3
Total Activations : 1214
------------------------------------------------------
Iteration : 89
Logged Time : 				Mon 2019-10-14 10:49:12
Event Occured Time : 		Mon 2019-10-14 10:49:12

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		89
10		78:4f:43:5b:c2:c3		10.156.12.253		89
18		78:4f:43:5b:c2:c3		10.156.12.253		89


Triggered Value : 2
Communication Time (seconds) : 0.005697
Decryption Time (seconds) : 0.000046
Total Messages with server: 401
Total Activations per Message: 3
Total Activations : 1217
------------------------------------------------------
Iteration : 88
Logged Time : 				Mon 2019-10-14 10:49:12
Event Occured Time : 		Mon 2019-10-14 10:49:12

Activated Node
3		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
2		78:4f:43:5b:c2:c3		10.156.12.253		88
4		78:4f:43:5b:c2:c3		10.156.12.253		88
7		78:4f:43:5b:c2:c3		10.156.12.253		88


Triggered Value : 0
Communication Time (seconds) : 0.006152
Decryption Time (seconds) : 0.000071
Total Messages with server: 402
Total Activations per Message: 3
Total Activations : 1220
------------------------------------------------------
Iteration : 90
Logged Time : 				Mon 2019-10-14 10:49:13
Event Occured Time : 		Mon 2019-10-14 10:49:13

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		89
7		78:4f:43:5b:c2:c3		10.156.12.253		90
15		78:4f:43:5b:c2:c3		10.156.12.253		89


Triggered Value : 0
Communication Time (seconds) : 0.000396
Decryption Time (seconds) : 0.000086
Total Messages with server: 403
Total Activations per Message: 3
Total Activations : 1223
------------------------------------------------------
Iteration : 90
Logged Time : 				Mon 2019-10-14 10:49:13
Event Occured Time : 		Mon 2019-10-14 10:49:13

Activated Node
5		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		89
1		78:4f:43:5b:c2:c3		10.156.12.253		90
9		78:4f:43:5b:c2:c3		10.156.12.253		89


Triggered Value : 1
Communication Time (seconds) : 0.000774
Decryption Time (seconds) : 0.000047
Total Messages with server: 404
Total Activations per Message: 3
Total Activations : 1226
------------------------------------------------------
Iteration : 90
Logged Time : 				Mon 2019-10-14 10:49:13
Event Occured Time : 		Mon 2019-10-14 10:49:13

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		90
2		78:4f:43:5b:c2:c3		10.156.12.253		89
10		78:4f:43:5b:c2:c3		10.156.12.253		90


Triggered Value : 0
Communication Time (seconds) : 0.001189
Decryption Time (seconds) : 0.000046
Total Messages with server: 405
Total Activations per Message: 3
Total Activations : 1229
------------------------------------------------------
Iteration : 90
Logged Time : 				Mon 2019-10-14 10:49:13
Event Occured Time : 		Mon 2019-10-14 10:49:13

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		89
8		78:4f:43:5b:c2:c3		10.156.12.253		90
3		78:4f:43:5b:c2:c3		10.156.12.253		89


Triggered Value : 1
Communication Time (seconds) : 0.000706
Decryption Time (seconds) : 0.000046
Total Messages with server: 406
Total Activations per Message: 3
Total Activations : 1232
------------------------------------------------------
Iteration : 90
Logged Time : 				Mon 2019-10-14 10:49:13
Event Occured Time : 		Mon 2019-10-14 10:49:13

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		90
11		78:4f:43:5b:c2:c3		10.156.12.253		89
6		78:4f:43:5b:c2:c3		10.156.12.253		89
14		78:4f:43:5b:c2:c3		10.156.12.253		90


Triggered Value : 0
Communication Time (seconds) : 0.001063
Decryption Time (seconds) : 0.000047
Total Messages with server: 407
Total Activations per Message: 4
Total Activations : 1236
------------------------------------------------------
Iteration : 89
Logged Time : 				Mon 2019-10-14 10:49:13
Event Occured Time : 		Mon 2019-10-14 10:49:13

Activated Node
18		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
17		78:4f:43:5b:c2:c3		10.156.12.253		89
19		78:4f:43:5b:c2:c3		10.156.12.253		89
14		78:4f:43:5b:c2:c3		10.156.12.253		89


Triggered Value : 3
Communication Time (seconds) : 0.001203
Decryption Time (seconds) : 0.000073
Total Messages with server: 408
Total Activations per Message: 3
Total Activations : 1239
------------------------------------------------------
Iteration : 90
Logged Time : 				Mon 2019-10-14 10:49:13
Event Occured Time : 		Mon 2019-10-14 10:49:13

Activated Node
2		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
1		78:4f:43:5b:c2:c3		10.156.12.253		90
3		78:4f:43:5b:c2:c3		10.156.12.253		89
6		78:4f:43:5b:c2:c3		10.156.12.253		90


Triggered Value : 1
Communication Time (seconds) : 0.001439
Decryption Time (seconds) : 0.000047
Total Messages with server: 409
Total Activations per Message: 3
Total Activations : 1242
------------------------------------------------------
Iteration : 91
Logged Time : 				Mon 2019-10-14 10:49:14
Event Occured Time : 		Mon 2019-10-14 10:49:14

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		91
11		78:4f:43:5b:c2:c3		10.156.12.253		91
19		78:4f:43:5b:c2:c3		10.156.12.253		91


Triggered Value : 1
Communication Time (seconds) : 0.000455
Decryption Time (seconds) : 0.000084
Total Messages with server: 410
Total Activations per Message: 3
Total Activations : 1245
------------------------------------------------------
Iteration : 91
Logged Time : 				Mon 2019-10-14 10:49:14
Event Occured Time : 		Mon 2019-10-14 10:49:14

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		91
8		78:4f:43:5b:c2:c3		10.156.12.253		91
3		78:4f:43:5b:c2:c3		10.156.12.253		91


Triggered Value : 2
Communication Time (seconds) : 0.000514
Decryption Time (seconds) : 0.000047
Total Messages with server: 411
Total Activations per Message: 3
Total Activations : 1248
------------------------------------------------------
Iteration : 91
Logged Time : 				Mon 2019-10-14 10:49:14
Event Occured Time : 		Mon 2019-10-14 10:49:14

Activated Node
8		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		91
4		78:4f:43:5b:c2:c3		10.156.12.253		90
12		78:4f:43:5b:c2:c3		10.156.12.253		91


Triggered Value : 3
Communication Time (seconds) : 0.000839
Decryption Time (seconds) : 0.000046
Total Messages with server: 412
Total Activations per Message: 3
Total Activations : 1251
------------------------------------------------------
Iteration : 91
Logged Time : 				Mon 2019-10-14 10:49:14
Event Occured Time : 		Mon 2019-10-14 10:49:14

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		91
6		78:4f:43:5b:c2:c3		10.156.12.253		90
14		78:4f:43:5b:c2:c3		10.156.12.253		91


Triggered Value : 1
Communication Time (seconds) : 0.001119
Decryption Time (seconds) : 0.000047
Total Messages with server: 413
Total Activations per Message: 3
Total Activations : 1254
------------------------------------------------------
Iteration : 91
Logged Time : 				Mon 2019-10-14 10:49:14
Event Occured Time : 		Mon 2019-10-14 10:49:14

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		90
7		78:4f:43:5b:c2:c3		10.156.12.253		91
15		78:4f:43:5b:c2:c3		10.156.12.253		90


Triggered Value : 3
Communication Time (seconds) : 0.000652
Decryption Time (seconds) : 0.000046
Total Messages with server: 414
Total Activations per Message: 3
Total Activations : 1257
------------------------------------------------------
Iteration : 90
Logged Time : 				Mon 2019-10-14 10:49:14
Event Occured Time : 		Mon 2019-10-14 10:49:14

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		90
8		78:4f:43:5b:c2:c3		10.156.12.253		90
16		78:4f:43:5b:c2:c3		10.156.12.253		90


Triggered Value : 1
Communication Time (seconds) : 0.001169
Decryption Time (seconds) : 0.000069
Total Messages with server: 415
Total Activations per Message: 3
Total Activations : 1260
------------------------------------------------------
Iteration : 91
Logged Time : 				Mon 2019-10-14 10:49:14
Event Occured Time : 		Mon 2019-10-14 10:49:14

Activated Node
16		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		91
12		78:4f:43:5b:c2:c3		10.156.12.253		90
20		78:4f:43:5b:c2:c3		10.1�e���		91


Triggered Value : 2
Communication Time (seconds) : 0.001209
Decryption Time (seconds) : 0.000047
Total Messages with server: 416
Total Activations per Message: 3
Total Activations : 1263
------------------------------------------------------
Iteration : 92
Logged Time : 				Mon 2019-10-14 10:49:15
Event Occured Time : 		Mon 2019-10-14 10:49:15

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		92
10		78:4f:43:5b:c2:c3		10.156.12.253		92
18		78:4f:43:5b:c2:c3		10.156.12.253		92


Triggered Value : 1
Communication Time (seconds) : 0.000591
Decryption Time (seconds) : 0.000074
Total Messages with server: 417
Total Activations per Message: 3
Total Activations : 1266
------------------------------------------------------
Iteration : 92
Logged Time : 				Mon 2019-10-14 10:49:15
Event Occured Time : 		Mon 2019-10-14 10:49:15

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		92
6		78:4f:43:5b:c2:c3		10.156.12.253		91
14		78:4f:43:5b:c2:c3		10.156.12.253		92


Triggered Value : 2
Communication Time (seconds) : 0.000166
Decryption Time (seconds) : 0.000042
Total Messages with server: 418
Total Activations per Message: 3
Total Activations : 1269
------------------------------------------------------
Iteration : 92
Logged Time : 				Mon 2019-10-14 10:49:15
Event Occured Time : 		Mon 2019-10-14 10:49:15

Activated Node
13		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		92
9		78:4f:43:5b:c2:c3		10.156.12.253		92
17		78:4f:43:5b:c2:c3		10.156.12.253		92


Triggered Value : 2
Communication Time (seconds) : 0.005349
Decryption Time (seconds) : 0.000042
Total Messages with server: 419
Total Activations per Message: 3
Total Activations : 1272
------------------------------------------------------
Iteration : 92
Logged Time : 				Mon 2019-10-14 10:49:16
Event Occured Time : 		Mon 2019-10-14 10:49:16

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		92
8		78:4f:43:5b:c2:c3		10.156.12.253		92
11		78:4f:43:5b:c2:c3		10.156.12.253		92


Triggered Value : 0
Communication Time (seconds) : 0.000576
Decryption Time (seconds) : 0.000086
Total Messages with server: 420
Total Activations per Message: 3
Total Activations : 1275
------------------------------------------------------
Iteration : 92
Logged Time : 				Mon 2019-10-14 10:49:16
Event Occured Time : 		Mon 2019-10-14 10:49:16

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		92
7		78:4f:43:5b:c2:c3		10.156.12.253		92
2		78:4f:43:5b:c2:c3		10.156.12.253		92


Triggered Value : 2
Communication Time (seconds) : 0.000587
Decryption Time (seconds) : 0.000087
Total Messages with server: 421
Total Activations per Message: 3
Total Activations : 1278
------------------------------------------------------
Iteration : 93
Logged Time : 				Mon 2019-10-14 10:49:16
Event Occured Time : 		Mon 2019-10-14 10:49:16

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		93
8		78:4f:43:5b:c2:c3		10.156.12.253		92
16		78:4f:43:5b:c2:c3		10.156.12.253		93


Triggered Value : 0
Communication Time (seconds) : 0.001483
Decryption Time (seconds) : 0.000046
Total Messages with server: 422
Total Activations per Message: 3
Total Activations : 1281
------------------------------------------------------
Iteration : 92
Logged Time : 				Mon 2019-10-14 10:49:16
Event Occured Time : 		Mon 2019-10-14 10:49:16

Activated Node
13		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		92
9		78:4f:43:5b:c2:c3		10.156.12.253		92
17		78:4f:43:5b:c2:c3		10.156.12.253		92


Triggered Value : 2
Communication Time (seconds) : 0.001592
Decryption Time (seconds) : 0.000047
Total Messages with server: 423
Total Activations per Message: 3
Total Activations : 1284
------------------------------------------------------
Iteration : 92
Logged Time : 				Mon 2019-10-14 10:49:16
Event Occured Time : 		Mon 2019-10-14 10:49:16

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		92
15		78:4f:43:5b:c2:c3		10.156.12.253		92
10		78:4f:43:5b:c2:c3		10.156.12.253		92
18		78:4f:43:5b:c2:c3		10.156.12.253		92


Triggered Value : 1
Communication Time (seconds) : 0.001048
Decryption Time (seconds) : 0.000046
Total Messages with server: 424
Total Activations per Message: 4
Total Activations : 1288
------------------------------------------------------
Iteration : 93
Logged Time : 				Mon 2019-10-14 10:49:17
Event Occured Time : 		Mon 2019-10-14 10:49:17

Activated Node
3		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
2		78:4f:43:5b:c2:c3		10.156.12.253		93
4		78:4f:43:5b:c2:c3		10.156.12.253		93
7		78:4f:43:5b:c2:c3		10.156.12.253		93


Triggered Value : 1
Communication Time (seconds) : 0.000274
Decryption Time (seconds) : 0.000089
Total Messages with server: 425
Total Activations per Message: 3
Total Activations : 1291
------------------------------------------------------
Iteration : 94
Logged Time : 				Mon 2019-10-14 10:49:17
Event Occured Time : 		Mon 2019-10-14 10:49:17

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		93
12		78:4f:43:5b:c2:c3		10.156.12.253		93
7		78:4f:43:5b:c2:c3		10.156.12.253		94
15		78:4f:43:5b:c2:c3		10.156.12.253		93


Triggered Value : 0
Communication Time (seconds) : 0.000201
Decryption Time (seconds) : 0.000082
Total Messages with server: 426
Total Activations per Message: 4
Total Activations : 1295
------------------------------------------------------
Iteration : 94
Logged Time : 				Mon 2019-10-14 10:49:17
Event Occured Time : 		Mon 2019-10-14 10:49:17

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		94
15		78:4f:43:5b:c2:c3		10.156.12.253		93
10		78:4f:43:5b:c2:c3		10.156.12.253		94


Triggered Value : 0
Communication Time (seconds) : 0.005192
Decryption Time (seconds) : 0.000048
Total Messages with server: 427
Total Activations per Message: 3
Total Activations : 1298
------------------------------------------------------
Iteration : 94
Logged Time : 				Mon 2019-10-14 10:49:17
Event Occured Time : 		Mon 2019-10-14 10:49:17

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		94
7		78:4f:43:5b:c2:c3		10.156.12.253		93
2		78:4f:43:5b:c2:c3		10.156.12.253		94


Triggered Value : 1
Communication Time (seconds) : 0.005577
Decryption Time (seconds) : 0.000046
Total Messages with server: 428
Total Activations per Message: 3
Total Activations : 1301
------------------------------------------------------
Iteration : 93
Logged Time : 				Mon 2019-10-14 10:49:17
Event Occured Time : 		Mon 2019-10-14 10:49:17

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		93
16		78:4f:43:5b:c2:c3		10.156.12.253		93
11		78:4f:43:5b:c2:c3		10.156.12.253		93


Triggered Value : 0
Communication Time (seconds) : 0.005082
Decryption Time (seconds) : 0.000055
Total Messages with server: 429
Total Activations per Message: 3
Total Activations : 1304
------------------------------------------------------
Iteration : 93
Logged Time : 				Mon 2019-10-14 10:49:17
Event Occured Time : 		Mon 2019-10-14 10:49:17

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		93
8		78:4f:43:5b:c2:c3		10.156.12.253		93
3		78:4f:43:5b:c2:c3		10.156.12.253		93


Triggered Value : 1
Communication Time (seconds) : 0.005328
Decryption Time (seconds) : 0.000087
Total Messages with server: 430
Total Activations per Message: 3
Total Activations : 1307
------------------------------------------------------
Iteration : 95
Logged Time : 				Mon 2019-10-14 10:49:18
Event Occured Time : 		Mon 2019-10-14 10:49:18

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		95
8		78:4f:43:5b:c2:c3		10.156.12.253		94
16		78:4f:43:5b:c2:c3		10.156.12.253		95


Triggered Value : 2
Communication Time (seconds) : 0.000345
Decryption Time (seconds) : 0.000076
Total Messages with server: 431
Total Activations per Message: 3
Total Activations : 1310
------------------------------------------------------
Iteration : 95
Logged Time : 				Mon 2019-10-14 10:49:18
Event Occured Time : 		Mon 2019-10-14 10:49:18

Activated Node
13		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		94
9		78:4f:43:5b:c2:c3		10.156.12.253		95
17		78:4f:43:5b:c2:c3		10.156.12.253		94


Triggered Value : 0
Communication Time (seconds) : 0.000577
Decryption Time (seconds) : 0.000085
Total Messages with server: 432
Total Activations per Message: 3
Total Activations : 1313
------------------------------------------------------
Iteration : 95
Logged Time : 				Mon 2019-10-14 10:49:18
Event Occured Time : 		Mon 2019-10-14 10:49:18

Activated Node
5		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		94
1		78:4f:43:5b:c2:c3		10.156.12.253		95
9		78:4f:43:5b:c2:c3		10.156.12.253		94


Triggered Value : 1
Communication Time (seconds) : 0.005609
Decryption Time (seconds) : 0.000049
Total Messages with server: 433
Total Activations per Message: 3
Total Activations : 1316
------------------------------------------------------
Iteration : 95
Logged Time : 				Mon 2019-10-14 10:49:18
Event Occured Time : 		Mon 2019-10-14 10:49:18

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		95
12		78:4f:43:5b:c2:c3		10.156.12.253		94
15		78:4f:43:5b:c2:c3		10.156.12.253		95


Triggered Value : 1
Communication Time (seconds) : 0.004906
Decryption Time (seconds) : 0.000078
Total Messages with server: 434
Total Activations per Message: 3
Total Activations : 1319
------------------------------------------------------
Iteration : 95
Logged Time : 				Mon 2019-10-14 10:49:18
Event Occured Time : 		Mon 2019-10-14 10:49:18

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		95
2		78:4f:43:5b:c2:c3		10.156.12.253		94
10		78:4f:43:5b:c2:c3		10.156.12.253		95


Triggered Value : 1
Communication Time (seconds) : 0.005116
Decryption Time (seconds) : 0.000047
Total Messages with server: 435
Total Activations per Message: 3
Total Activations : 1322
------------------------------------------------------
Iteration : 95
Logged Time : 				Mon 2019-10-14 10:49:18
Event Occured Time : 		Mon 2019-10-14 10:49:18

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
8		78:4f:43:5b:c2:c3		10.156.12.253		94
3		78:4f:43:5b:c2:c3		10.156.12.253		95
11		78:4f:43:5b:c2:c3		10.156.12.253		94


Triggered Value : 3
Communication Time (seconds) : 0.005834
Decryption Time (seconds) : 0.000047
Total Messages with server: 436
Total Activations per Message: 3
Total Activations : 1325
------------------------------------------------------
Iteration : 95
Logged Time : 				Mon 2019-10-14 10:49:18
Event Occured Time : 		Mon 2019-10-14 10:49:18

Activated Node
8		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		95
4		78:4f:43:5b:c2:c3		10.156.12.253		94
12		78:4f:43:5b:c2:c3		10.156.12.253		95


Triggered Value : 2
Communication Time (seconds) : 0.005872
Decryption Time (seconds) : 0.000046
Total Messages with server: 437
Total Activations per Message: 3
Total Activations : 1328
------------------------------------------------------
Iteration : 95
Logged Time : 				Mon 2019-10-14 10:49:18
Event Occured Time : 		Mon 2019-10-14 10:49:18

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		95
10		78:4f:43:5b:c2:c3		10.156.12.253		94
18		78:4f:43:5b:c2:c3		10.156.12.253		95


Triggered Value : 0
Communication Time (seconds) : 0.005714
Decryption Time (seconds) : 0.000047
Total Messages with server: 438
Total Activations per Message: 3
Total Activations : 1331
------------------------------------------------------
Iteration : 95
Logged Time : 				Mon 2019-10-14 10:49:18
Event Occured Time : 		Mon 2019-10-14 10:49:18

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
16		78:4f:43:5b:c2:c3		10.156.12.253		94
11		78:4f:43:5b:c2:c3		10.156.12.253		95
19		78:4f:43:5b:c2:c3		10.156.12.253		94


Triggered Value : 2
Communication Time (seconds) : 0.006482
Decryption Time (seconds) : 0.000047
Total Messages with server: 439
Total Activations per Message: 3
Total Activations : 1334
------------------------------------------------------
Iteration : 94
Logged Time : 				Mon 2019-10-14 10:49:18
Event Occured Time : 		Mon 2019-10-14 10:49:18

Activated Node
16		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		94
12		78:4f:43:5b:c2:c3		10.156.12.253		94
20		78:4f:43:5b:c2:c3		10.1�e���		94


Triggered Value : 1
Communication Time (seconds) : 0.006473
Decryption Time (seconds) : 0.000047
Total Messages with server: 440
Total Activations per Message: 3
Total Activations : 1337
------------------------------------------------------
Iteration : 95
Logged Time : 				Mon 2019-10-14 10:49:18
Event Occured Time : 		Mon 2019-10-14 10:49:18

Activated Node
3		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
2		78:4f:43:5b:c2:c3		10.156.12.253		95
4		78:4f:43:5b:c2:c3		10.156.12.253		94
7		78:4f:43:5b:c2:c3		10.156.12.253		95


Triggered Value : 2
Communication Time (seconds) : 0.006652
Decryption Time (seconds) : 0.000047
Total Messages with server: 441
Total Activations per Message: 3
Total Activations : 1340
------------------------------------------------------
Iteration : 95
Logged Time : 				Mon 2019-10-14 10:49:19
Event Occured Time : 		Mon 2019-10-14 10:49:19

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		95
12		78:4f:43:5b:c2:c3		10.156.12.253		95
7		78:4f:43:5b:c2:c3		10.156.12.253		95


Triggered Value : 2
Communication Time (seconds) : 0.000297
Decryption Time (seconds) : 0.000061
Total Messages with server: 442
Total Activations per Message: 3
Total Activations : 1343
------------------------------------------------------
Iteration : 96
Logged Time : 				Mon 2019-10-14 10:49:19
Event Occured Time : 		Mon 2019-10-14 10:49:19

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		95
3		78:4f:43:5b:c2:c3		10.156.12.253		96
11		78:4f:43:5b:c2:c3		10.156.12.253		95


Triggered Value : 2
Communication Time (seconds) : 0.000525
Decryption Time (seconds) : 0.000059
Total Messages with server: 443
Total Activations per Message: 3
Total Activations : 1346
------------------------------------------------------
Iteration : 96
Logged Time : 				Mon 2019-10-14 10:49:19
Event Occured Time : 		Mon 2019-10-14 10:49:19

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		96
6		78:4f:43:5b:c2:c3		10.156.12.253		95
14		78:4f:43:5b:c2:c3		10.156.12.253		96


Triggered Value : 1
Communication Time (seconds) : 0.002118
Decryption Time (seconds) : 0.000046
Total Messages with server: 444
Total Activations per Message: 3
Total Activations : 1349
------------------------------------------------------
Iteration : 96
Logged Time : 				Mon 2019-10-14 10:49:19
Event Occured Time : 		Mon 2019-10-14 10:49:19

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		95
11		78:4f:43:5b:c2:c3		10.156.12.253		96
19		78:4f:43:5b:c2:c3		10.156.12.253		95


Triggered Value : 1
Communication Time (seconds) : 0.001897
Decryption Time (seconds) : 0.000045
Total Messages with server: 445
Total Activations per Message: 3
Total Activations : 1352
------------------------------------------------------
Iteration : 97
Logged Time : 				Mon 2019-10-14 10:49:20
Event Occured Time : 		Mon 2019-10-14 10:49:20

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		96
11		78:4f:43:5b:c2:c3		10.156.12.253		96
6		78:4f:43:5b:c2:c3		10.156.12.253		97
14		78:4f:43:5b:c2:c3		10.156.12.253		96


Triggered Value : 1
Communication Time (seconds) : 0.000337
Decryption Time (seconds) : 0.000083
Total Messages with server: 446
Total Activations per Message: 4
Total Activations : 1356
------------------------------------------------------
Iteration : 97
Logged Time : 				Mon 2019-10-14 10:49:20
Event Occured Time : 		Mon 2019-10-14 10:49:20

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		96
8		78:4f:43:5b:c2:c3		10.156.12.253		97
16		78:4f:43:5b:c2:c3		10.156.12.253		96


Triggered Value : 3
Communication Time (seconds) : 0.000214
Decryption Time (seconds) : 0.000045
Total Messages with server: 447
Total Activations per Message: 3
Total Activations : 1359
------------------------------------------------------
Iteration : 96
Logged Time : 				Mon 2019-10-14 10:49:20
Event Occured Time : 		Mon 2019-10-14 10:49:20

Activated Node
3		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
2		78:4f:43:5b:c2:c3		10.156.12.253		96
4		78:4f:43:5b:c2:c3		10.156.12.253		96
7		78:4f:43:5b:c2:c3		10.156.12.253		96


Triggered Value : 1
Communication Time (seconds) : 0.006018
Decryption Time (seconds) : 0.000048
Total Messages with server: 448
Total Activations per Message: 3
Total Activations : 1362
------------------------------------------------------
Iteration : 97
Logged Time : 				Mon 2019-10-14 10:49:21
Event Occured Time : 		Mon 2019-10-14 10:49:21

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		97
10		78:4f:43:5b:c2:c3		10.156.12.253		97
18		78:4f:43:5b:c2:c3		10.156.12.253		97


Triggered Value : 2
Communication Time (seconds) : 0.000843
Decryption Time (seconds) : 0.000080
Total Messages with server: 449
Total Activations per Message: 3
Total Activations : 1365
------------------------------------------------------
Iteration : 98
Logged Time : 				Mon 2019-10-14 10:49:21
Event Occured Time : 		Mon 2019-10-14 10:49:21

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		98
3		78:4f:43:5b:c2:c3		10.156.12.253		97
11		78:4f:43:5b:c2:c3		10.156.12.253		98


Triggered Value : 2
Communication Time (seconds) : 0.000311
Decryption Time (seconds) : 0.000050
Total Messages with server: 450
Total Activations per Message: 3
Total Activations : 1368
------------------------------------------------------
Iteration : 98
Logged Time : 				Mon 2019-10-14 10:49:21
Event Occured Time : 		Mon 2019-10-14 10:49:21

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		98
11		78:4f:43:5b:c2:c3		10.156.12.253		97
14		78:4f:43:5b:c2:c3		10.156.12.253		98


Triggered Value : 3
Communication Time (seconds) : 0.000409
Decryption Time (seconds) : 0.000048
Total Messages with server: 451
Total Activations per Message: 3
Total Activations : 1371
------------------------------------------------------
Iteration : 98
Logged Time : 				Mon 2019-10-14 10:49:21
Event Occured Time : 		Mon 2019-10-14 10:49:21

Activated Node
2		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
1		78:4f:43:5b:c2:c3		10.156.12.253		98
3		78:4f:43:5b:c2:c3		10.156.12.253		97
6		78:4f:43:5b:c2:c3		10.156.12.253		98


Triggered Value : 2
Communication Time (seconds) : 0.000941
Decryption Time (seconds) : 0.000048
Total Messages with server: 452
Total Activations per Message: 3
Total Activations : 1374
------------------------------------------------------
Iteration : 98
Logged Time : 				Mon 2019-10-14 10:49:22
Event Occured Time : 		Mon 2019-10-14 10:49:22

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
16		78:4f:43:5b:c2:c3		10.156.12.253		98
11		78:4f:43:5b:c2:c3		10.156.12.253		98
19		78:4f:43:5b:c2:c3		10.156.12.253		98


Triggered Value : 2
Communication Time (seconds) : 0.000801
Decryption Time (seconds) : 0.000083
Total Messages with server: 453
Total Activations per Message: 3
Total Activations : 1377
------------------------------------------------------
Iteration : 99
Logged Time : 				Mon 2019-10-14 10:49:22
Event Occured Time : 		Mon 2019-10-14 10:49:22

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		98
6		78:4f:43:5b:c2:c3		10.156.12.253		99
14		78:4f:43:5b:c2:c3		10.156.12.253		98


Triggered Value : 3
Communication Time (seconds) : 0.001055
Decryption Time (seconds) : 0.000052
Total Messages with server: 454
Total Activations per Message: 3
Total Activations : 1380
------------------------------------------------------
Iteration : 98
Logged Time : 				Mon 2019-10-14 10:49:22
Event Occured Time : 		Mon 2019-10-14 10:49:22

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		98
8		78:4f:43:5b:c2:c3		10.156.12.253		98
16		78:4f:43:5b:c2:c3		10.156.12.253		98


Triggered Value : 1
Communication Time (seconds) : 0.001567
Decryption Time (seconds) : 0.000045
Total Messages with server: 455
Total Activations per Message: 3
Total Activations : 1383
------------------------------------------------------
Iteration : 99
Logged Time : 				Mon 2019-10-14 10:49:22
Event Occured Time : 		Mon 2019-10-14 10:49:22

Activated Node
9		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		99
5		78:4f:43:5b:c2:c3		10.156.12.253		98
13		78:4f:43:5b:c2:c3		10.156.12.253		99


Triggered Value : 3
Communication Time (seconds) : 0.000843
Decryption Time (seconds) : 0.000052
Total Messages with server: 456
Total Activations per Message: 3
Total Activations : 1386
------------------------------------------------------
Iteration : 100
Logged Time : 				Mon 2019-10-14 10:49:23
Event Occured Time : 		Mon 2019-10-14 10:49:23

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		99
2		78:4f:43:5b:c2:c3		10.156.12.253		100
10		78:4f:43:5b:c2:c3		10.156.12.253		99


Triggered Value : 3
Communication Time (seconds) : 0.000271
Decryption Time (seconds) : 0.000068
Total Messages with server: 457
Total Activations per Message: 3
Total Activations : 1389
------------------------------------------------------
Iteration : 99
Logged Time : 				Mon 2019-10-14 10:49:23
Event Occured Time : 		Mon 2019-10-14 10:49:23

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		99
11		78:4f:43:5b:c2:c3		10.156.12.253		99
19		78:4f:43:5b:c2:c3		10.156.12.253		99


Triggered Value : 1
Communication Time (seconds) : 0.000274
Decryption Time (seconds) : 0.000084
Total Messages with server: 458
Total Activations per Message: 3
Total Activations : 1392
------------------------------------------------------
Iteration : 100
Logged Time : 				Mon 2019-10-14 10:49:23
Event Occured Time : 		Mon 2019-10-14 10:49:23

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
8		78:4f:43:5b:c2:c3		10.156.12.253		100
3		78:4f:43:5b:c2:c3		10.156.12.253		99
11		78:4f:43:5b:c2:c3		10.156.12.253		100


Triggered Value : 3
Communication Time (seconds) : 0.004785
Decryption Time (seconds) : 0.000070
Total Messages with server: 461
Total Activations per Message: 3
Total Activations : 1395


------------------------------------------------------
------------------------------------------------------
Total Simulation Time (seconds) : 99.517097
Total Events detected : 459
Total Messages with the base station (including termination signal): 479
Total Messages between sensor nodes : 8000
Total Messages though the network (including termination signal): 8479
Total Activations : 1395

Total Activations per Node: 
	Rank 1 : 0
	Rank 2 : 5
	Rank 3 : 12
	Rank 4 : 0
	Rank 5 : 16
	Rank 6 : 45
	Rank 7 : 56
	Rank 8 : 16
	Rank 9 : 21
	Rank 10 : 43
	Rank 11 : 58
	Rank 12 : 27
	Rank 13 : 18
	Rank 14 : 48
	Rank 15 : 56
	Rank 16 : 19
	Rank 17 : 0
	Rank 18 : 5
	Rank 19 : 14
	Rank 20 : 0


==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/logs/log_screenshot.txt <==
------------------------------------------------------
Iteration : 98
Logged Time : 				Mon 2019-10-14 05:56:56
Event Occured Time : 		Mon 2019-10-14 05:56:56

Activated Node
14		78:4f:43:5b:c2:c3		192.168.0.10

Adjacent Nodes
13		78:4f:43:5b:c2:c3		192.168.0.10		98
15		78:4f:43:5b:c2:c3		192.168.0.10		98
18		78:4f:43:5b:c2:c3		192.168.0.10		98


Triggered Value : 5
Communication Time (seconds) : 0.005933
Decryption Time (seconds) : 0.002693
Total Messages with server: 64
Total Activations : 192


------------------------------------------------------
------------------------------------------------------
Total Simulation Time (seconds) : 105.645036
Total Messages with the base station (including termination signal): 84
Total Messages between sensor nodes : 8000
Total Messages though the network (including termination signal): 8084
Total Activations : 192

Total Activations per Node: 
	Rank 1 : 0
	Rank 2 : 0
	Rank 3 : 8
	Rank 4 : 0
	Rank 5 : 0
	Rank 6 : 18
	Rank 7 : 3
	Rank 8 : 0
	Rank 9 : 7
	Rank 10 : 0
	Rank 11 : 8
	Rank 12 : 0
	Rank 13 : 0
	Rank 14 : 17
	Rank 15 : 3
	Rank 16 : 0
	Rank 17 : 0
	Rank 18 : 0
	Rank 19 : 0

==> Simulation and Analysis of Distributed Wireless Sensor Network using Message Passing Interface/logs/tt.csv <==
2,3,3,1
2,6,3,2
2,9,3,3
3,12,3,4
3,15,3,5
3,18,3,6
3,21,3,7
4,24,3,8
4,27,3,9
4,30,3,10
4,33,3,11
4,36,3,12
5,39,3,13
5,42,3,14
5,45,3,15
5,48,3,16
5,51,3,17
5,54,3,18
6,57,3,19
6,60,3,20
6,63,3,21
6,66,3,22
7,69,3,23
8,72,3,24
8,75,3,25
8,78,3,26
8,81,3,27
8,84,3,28
8,87,3,29
9,90,3,30
9,93,3,31
9,96,3,32
10,99,3,33
10,102,3,34
10,105,3,35
10,108,3,36
11,111,3,37
11,114,3,38
11,117,3,39
11,120,3,40
11,123,3,41
11,126,3,42
12,129,3,43
11,132,3,44
12,135,3,45
12,138,3,46
11,141,3,47
13,144,3,48
13,147,3,49
13,150,3,50
13,153,3,51
13,156,3,52
14,160,4,53
13,163,3,54
13,166,3,55
14,169,3,56
14,172,3,57
15,175,3,58
15,178,3,59
15,181,3,60
15,184,3,61
15,187,3,62
15,190,3,63
15,193,3,64
15,196,3,65
16,199,3,66
16,202,3,67
15,205,3,68
16,208,3,69
15,211,3,70
17,214,3,71
18,217,3,72
18,220,3,73
18,223,3,74
19,226,3,75
19,229,3,76
19,232,3,77
19,235,3,78
20,238,3,79
20,241,3,80
20,244,3,81
20,247,3,82
20,250,3,83
21,253,3,84
21,256,3,85
22,259,3,86
22,262,3,87
22,265,3,88
22,268,3,89
22,271,3,90
23,274,3,91
23,277,3,92
24,280,3,93
24,283,3,94
24,286,3,95
24,289,3,96
24,292,3,97
25,295,3,98
25,298,3,99
25,301,3,100
24,304,3,101
25,307,3,102
25,310,3,103
24,313,3,104
26,316,3,105
26,319,3,106
26,322,3,107
27,325,3,108
27,328,3,109
27,331,3,110
26,334,3,111
27,337,3,112
27,340,3,113
28,343,3,114
27,346,3,115
28,349,3,116
28,352,3,117
28,355,3,118
29,358,3,119
29,361,3,120
29,364,3,121
30,368,4,122
30,371,3,123
30,374,3,124
30,378,4,125
31,381,3,126
30,384,3,127
31,387,3,128
31,390,3,129
31,393,3,130
31,396,3,131
31,399,3,132
31,402,3,133
32,405,3,134
32,408,3,135
31,411,3,136
33,414,3,137
32,417,3,138
34,420,3,139
34,423,3,140
34,426,3,141
35,429,3,142
35,432,3,143
34,435,3,144
35,438,3,145
35,441,3,146
36,444,3,147
36,447,3,148
37,450,3,149
37,453,3,150
37,456,3,151
38,459,3,152
38,462,3,153
38,465,3,154
38,468,3,155
38,471,3,156
39,474,3,157
39,477,3,158
40,480,3,159
40,483,3,160
40,486,3,161
40,489,3,162
40,492,3,163
40,495,3,164
41,498,3,165
41,501,3,166
41,504,3,167
40,507,3,168
41,510,3,169
40,513,3,170
41,516,3,171
42,519,3,172
42,522,3,173
42,525,3,174
43,528,3,175
43,531,3,176
43,534,3,177
43,537,3,178
43,540,3,179
43,543,3,180
44,546,3,181
44,549,3,182
44,552,3,183
44,555,3,184
45,558,3,185
45,561,3,186
46,565,4,187
46,569,4,188
45,572,3,189
46,575,3,190
46,578,3,191
47,581,3,192
47,584,3,193
47,587,3,194
47,590,3,195
47,593,3,196
47,596,3,197
47,599,3,198
47,602,3,199
47,605,3,200
47,608,3,201
49,611,3,202
49,614,3,203
49,617,3,204
50,620,3,205
50,623,3,206
50,626,3,207
51,629,3,208
51,632,3,209
52,635,3,210
52,638,3,211
52,641,3,212
52,644,3,213
52,647,3,214
52,650,3,215
54,653,3,216
54,656,3,217
54,659,3,218
54,662,3,219
54,665,3,220
55,668,3,221
54,671,3,222
55,675,4,223
55,678,3,224
55,681,3,225
55,684,3,226
55,687,3,227
56,690,3,228
56,693,3,229
56,696,3,230
56,699,3,231
56,702,3,232
57,705,3,233
57,708,3,234
57,712,4,235
57,715,3,236
57,718,3,237
57,721,3,238
58,724,3,239
57,727,3,240
58,730,3,241
58,733,3,242
58,736,3,243
59,739,3,244
59,742,3,245
59,745,3,246
59,748,3,247
59,751,3,248
59,754,3,249
59,757,3,250
60,760,3,251
60,763,3,252
60,766,3,253
60,769,3,254
61,772,3,255
61,775,3,256
62,778,3,257
62,781,3,258
62,784,3,259
63,787,3,260
63,790,3,261
63,793,3,262
63,796,3,263
63,799,3,264
63,802,3,265
63,805,3,266
63,808,3,267
63,811,3,268
63,814,3,269
63,817,3,270
64,820,3,271
64,823,3,272
64,826,3,273
63,829,3,274
64,832,3,275
65,835,3,276
65,838,3,277
66,841,3,278
65,844,3,279
66,847,3,280
67,850,3,281
67,853,3,282
66,856,3,283
68,859,3,284
68,862,3,285
68,865,3,286
68,868,3,287
68,871,3,288
68,874,3,289
68,877,3,290
69,880,3,291
68,883,3,292
70,886,3,293
70,890,4,294
70,893,3,295
70,897,4,296
69,900,3,297
70,903,3,298
69,906,3,299
71,909,3,300
70,912,3,301
71,916,4,302
71,919,3,303
71,922,3,304
71,925,3,305
71,928,3,306
72,931,3,307
72,934,3,308
72,937,3,309
72,940,3,310
72,943,3,311
72,946,3,312
73,949,3,313
72,952,3,314
73,955,3,315
73,958,3,316
73,961,3,317
73,964,3,318
74,967,3,319
74,970,3,320
74,973,3,321
74,976,3,322
74,979,3,323
74,982,3,324
74,986,4,325
75,989,3,326
75,992,3,327
75,995,3,328
75,998,3,329
75,1001,3,330
75,1004,3,331
75,1007,3,332
76,1010,3,333
76,1013,3,334
76,1016,3,335
76,1019,3,336
77,1022,3,337
77,1025,3,338
78,1028,3,339
78,1031,3,340
77,1034,3,341
77,1037,3,342
77,1040,3,343
79,1043,3,344
79,1046,3,345
79,1049,3,346
79,1052,3,347
79,1055,3,348
79,1058,3,349
79,1061,3,350
79,1064,3,351
79,1067,3,352
79,1070,3,353
79,1073,3,354
79,1076,3,355
80,1079,3,356
79,1082,3,357
80,1085,3,358
80,1088,3,359
81,1091,3,360
82,1094,3,361
82,1097,3,362
82,1100,3,363
82,1103,3,364
83,1106,3,365
83,1109,3,366
84,1112,3,367
84,1115,3,368
84,1118,3,369
84,1121,3,370
84,1124,3,371
84,1127,3,372
84,1130,3,373
84,1133,3,374
85,1136,3,375
85,1139,3,376
85,1142,3,377
85,1145,3,378
86,1149,4,379
86,1152,3,380
86,1155,3,381
86,1158,3,382
86,1161,3,383
86,1165,4,384
87,1168,3,385
87,1171,3,386
87,1174,3,387
87,1178,4,388
87,1181,3,389
87,1184,3,390
88,1187,3,391
88,1190,3,392
88,1193,3,393
88,1196,3,394
88,1199,3,395
88,1202,3,396
89,1205,3,397
89,1208,3,398
89,1211,3,399
89,1214,3,400
89,1217,3,401
88,1220,3,402
90,1223,3,403
90,1226,3,404
90,1229,3,405
90,1232,3,406
90,1236,4,407
89,1239,3,408
90,1242,3,409
91,1245,3,410
91,1248,3,411
91,1251,3,412
91,1254,3,413
91,1257,3,414
90,1260,3,415
91,1263,3,416
92,1266,3,417
92,1269,3,418
92,1272,3,419
92,1275,3,420
92,1278,3,421
93,1281,3,422
92,1284,3,423
92,1288,4,424
93,1291,3,425
94,1295,4,426
94,1298,3,427
94,1301,3,428
93,1304,3,429
93,1307,3,430
95,1310,3,431
95,1313,3,432
95,1316,3,433
95,1319,3,434
95,1322,3,435
95,1325,3,436
95,1328,3,437
95,1331,3,438
95,1334,3,439
94,1337,3,440
95,1340,3,441
95,1343,3,442
96,1346,3,443
96,1349,3,444
96,1352,3,445
97,1356,4,446
97,1359,3,447
96,1362,3,448
97,1365,3,449
98,1368,3,450
98,1371,3,451
98,1374,3,452
98,1377,3,453
99,1380,3,454
98,1383,3,455
99,1386,3,456
100,1389,3,457
99,1392,3,458
100,1395,3,461


==> data/dynamic/log.txt <==
------------------------------------------------------
Iteration : 1
Logged Time : 				Wed 2019-10-16 19:23:12
Event Occured Time : 		Wed 2019-10-16 19:23:12

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		1
15		54:bf:64:91:f8:8a		118.139.135.57		1
10		54:bf:64:91:f8:8a		118.139.135.57		1


Triggered Value : 10
Communication Time (seconds) : 0.075003
Decryption Time (seconds) : 0.006067
Total Messages with server: 1
Total Activations per Message: 3
Total Activations : 3
------------------------------------------------------
Iteration : 1
Logged Time : 				Wed 2019-10-16 19:23:14
Event Occured Time : 		Wed 2019-10-16 19:23:14

Activated Node
16		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
15		54:bf:64:91:f8:8a		118.139.135.57		1
12		54:bf:64:91:f8:8a		118.139.135.57		1
20		54:bf:64:91:f8:8a		118.139.135.57		1


Triggered Value : 11
Communication Time (seconds) : 0.092091
Decryption Time (seconds) : 0.009704
Total Messages with server: 2
Total Activations per Message: 3
Total Activations : 6
------------------------------------------------------
Iteration : 2
Logged Time : 				Wed 2019-10-16 19:23:15
Event Occured Time : 		Wed 2019-10-16 19:23:15

Activated Node
19		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
18		54:bf:64:91:f8:8a		118.139.135.57		2
20		54:bf:64:91:f8:8a		118.139.135.57		2
15		54:bf:64:91:f8:8a		118.139.135.57		2


Triggered Value : 11
Communication Time (seconds) : 0.060155
Decryption Time (seconds) : 0.019949
Total Messages with server: 3
Total Activations per Message: 3
Total Activations : 9
------------------------------------------------------
Iteration : 2
Logged Time : 				Wed 2019-10-16 19:23:15
Event Occured Time : 		Wed 2019-10-16 19:23:15

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		2
11		54:bf:64:91:f8:8a		118.139.135.57		2
14		54:bf:64:91:f8:8a		118.139.135.57		2


Triggered Value : 10
Communication Time (seconds) : 0.035038
Decryption Time (seconds) : 0.008582
Total Messages with server: 4
Total Activations per Message: 3
Total Activations : 12
------------------------------------------------------
Iteration : 3
Logged Time : 				Wed 2019-10-16 19:23:15
Event Occured Time : 		Wed 2019-10-16 19:23:15

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		3
15		54:bf:64:91:f8:8a		118.139.135.57		3
18		54:bf:64:91:f8:8a		118.139.135.57		3


Triggered Value : 11
Communication Time (seconds) : 0.025419
Decryption Time (seconds) : 0.006933
Total Messages with server: 5
Total Activations per Message: 3
Total Activations : 15
------------------------------------------------------
Iteration : 4
Logged Time : 				Wed 2019-10-16 19:23:17
Event Occured Time : 		Wed 2019-10-16 19:23:16

Activated Node
9		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		3
5		54:bf:64:91:f8:8a		118.139.135.57		4
13		54:bf:64:91:f8:8a		118.139.135.57		3


Triggered Value : 11
Communication Time (seconds) : 0.084239
Decryption Time (seconds) : 0.033865
Total Messages with server: 6
Total Activations per Message: 3
Total Activations : 18
------------------------------------------------------
Iteration : 4
Logged Time : 				Wed 2019-10-16 19:23:17
Event Occured Time : 		Wed 2019-10-16 19:23:17

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		4
2		54:bf:64:91:f8:8a		118.139.135.57		3
10		54:bf:64:91:f8:8a		118.139.135.57		4


Triggered Value : 11
Communication Time (seconds) : 0.040053
Decryption Time (seconds) : 0.027587
Total Messages with server: 7
Total Activations per Message: 3
Total Activations : 21
------------------------------------------------------
Iteration : 4
Logged Time : 				Wed 2019-10-16 19:23:17
Event Occured Time : 		Wed 2019-10-16 19:23:17

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		4
11		54:bf:64:91:f8:8a		118.139.135.57		4
14		54:bf:64:91:f8:8a		118.139.135.57		4


Triggered Value : 10
Communication Time (seconds) : 0.017728
Decryption Time (seconds) : 0.009160
Total Messages with server: 8
Total Activations per Message: 3
Total Activations : 24
------------------------------------------------------
Iteration : 4
Logged Time : 				Wed 2019-10-16 19:23:18
Event Occured Time : 		Wed 2019-10-16 19:23:18

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		4
11		54:bf:64:91:f8:8a		118.139.135.57		4
14		54:bf:64:91:f8:8a		118.139.135.57		4


Triggered Value : 10
Communication Time (seconds) : 0.015242
Decryption Time (seconds) : 0.007637
Total Messages with server: 9
Total Activations per Message: 3
Total Activations : 27
------------------------------------------------------
Iteration : 6
Logged Time : 				Wed 2019-10-16 19:23:20
Event Occured Time : 		Wed 2019-10-16 19:23:20

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		6
11		54:bf:64:91:f8:8a		118.139.135.57		6
6		54:bf:64:91:f8:8a		118.139.135.57		6


Triggered Value : 11
Communication Time (seconds) : 0.021562
Decryption Time (seconds) : 0.008575
Total Messages with server: 10
Total Activations per Message: 3
Total Activations : 30
------------------------------------------------------
Iteration : 6
Logged Time : 				Wed 2019-10-16 19:23:20
Event Occured Time : 		Wed 2019-10-16 19:23:20

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		6
8		54:bf:64:91:f8:8a		118.139.135.57		5
11		54:bf:64:91:f8:8a		118.139.135.57		6


Triggered Value : 11
Communication Time (seconds) : 0.024323
Decryption Time (seconds) : 0.007161
Total Messages with server: 11
Total Activations per Message: 3
Total Activations : 33
------------------------------------------------------
Iteration : 6
Logged Time : 				Wed 2019-10-16 19:23:21
Event Occured Time : 		Wed 2019-10-16 19:23:21

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		6
8		54:bf:64:91:f8:8a		118.139.135.57		6
3		54:bf:64:91:f8:8a		118.139.135.57		6


Triggered Value : 10
Communication Time (seconds) : 0.035684
Decryption Time (seconds) : 0.009569
Total Messages with server: 12
Total Activations per Message: 3
Total Activations : 36
------------------------------------------------------
Iteration : 7
Logged Time : 				Wed 2019-10-16 19:23:21
Event Occured Time : 		Wed 2019-10-16 19:23:21

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		6
2		54:bf:64:91:f8:8a		118.139.135.57		7
10		54:bf:64:91:f8:8a		118.139.135.57		6


Triggered Value : 10
Communication Time (seconds) : 0.022036
Decryption Time (seconds) : 0.008813
Total Messages with server: 13
Total Activations per Message: 3
Total Activations : 39
------------------------------------------------------
Iteration : 6
Logged Time : 				Wed 2019-10-16 19:23:21
Event Occured Time : 		Wed 2019-10-16 19:23:21

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		6
11		54:bf:64:91:f8:8a		118.139.135.57		6
6		54:bf:64:91:f8:8a		118.139.135.57		6


Triggered Value : 11
Communication Time (seconds) : 0.027869
Decryption Time (seconds) : 0.007439
Total Messages with server: 14
Total Activations per Message: 3
Total Activations : 42
------------------------------------------------------
Iteration : 8
Logged Time : 				Wed 2019-10-16 19:23:22
Event Occured Time : 		Wed 2019-10-16 19:23:22

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		7
16		54:bf:64:91:f8:8a		118.139.135.57		8
19		54:bf:64:91:f8:8a		118.139.135.57		7


Triggered Value : 10
Communication Time (seconds) : 0.026251
Decryption Time (seconds) : 0.010210
Total Messages with server: 15
Total Activations per Message: 3
Total Activations : 45
------------------------------------------------------
Iteration : 8
Logged Time : 				Wed 2019-10-16 19:23:22
Event Occured Time : 		Wed 2019-10-16 19:23:22

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		7
7		54:bf:64:91:f8:8a		118.139.135.57		8
2		54:bf:64:91:f8:8a		118.139.135.57		7


Triggered Value : 10
Communication Time (seconds) : 0.030522
Decryption Time (seconds) : 0.007872
Total Messages with server: 16
Total Activations per Message: 3
Total Activations : 48
------------------------------------------------------
Iteration : 9
Logged Time : 				Wed 2019-10-16 19:23:24
Event Occured Time : 		Wed 2019-10-16 19:23:24

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		9
7		54:bf:64:91:f8:8a		118.139.135.57		9
10		54:bf:64:91:f8:8a		118.139.135.57		9


Triggered Value : 11
Communication Time (seconds) : 0.019086
Decryption Time (seconds) : 0.010255
Total Messages with server: 17
Total Activations per Message: 3
Total Activations : 51
------------------------------------------------------
Iteration : 10
Logged Time : 				Wed 2019-10-16 19:23:25
Event Occured Time : 		Wed 2019-10-16 19:23:25

Activated Node
3		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
2		54:bf:64:91:f8:8a		118.139.135.57		10
4		54:bf:64:91:f8:8a		118.139.135.57		9
7		54:bf:64:91:f8:8a		118.139.135.57		10


Triggered Value : 10
Communication Time (seconds) : 0.089056
Decryption Time (seconds) : 0.041855
Total Messages with server: 18
Total Activations per Message: 3
Total Activations : 54
------------------------------------------------------
Iteration : 9
Logged Time : 				Wed 2019-10-16 19:23:25
Event Occured Time : 		Wed 2019-10-16 19:23:25

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		9
11		54:bf:64:91:f8:8a		118.139.135.57		9
19		54:bf:64:91:f8:8a		118.139.135.57		9


Triggered Value : 9
Communication Time (seconds) : 0.018780
Decryption Time (seconds) : 0.009113
Total Messages with server: 19
Total Activations per Message: 3
Total Activations : 57
------------------------------------------------------
Iteration : 11
Logged Time : 				Wed 2019-10-16 19:23:27
Event Occured Time : 		Wed 2019-10-16 19:23:27

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		10
8		54:bf:64:91:f8:8a		118.139.135.57		11
11		54:bf:64:91:f8:8a		118.139.135.57		10


Triggered Value : 2
Communication Time (seconds) : 0.033504
Decryption Time (seconds) : 0.017254
Total Messages with server: 20
Total Activations per Message: 3
Total Activations : 60
------------------------------------------------------
Iteration : 10
Logged Time : 				Wed 2019-10-16 19:23:27
Event Occured Time : 		Wed 2019-10-16 19:23:27

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
16		54:bf:64:91:f8:8a		118.139.135.57		10
11		54:bf:64:91:f8:8a		118.139.135.57		10
19		54:bf:64:91:f8:8a		118.139.135.57		10


Triggered Value : 2
Communication Time (seconds) : 0.016663
Decryption Time (seconds) : 0.007866
Total Messages with server: 21
Total Activations per Message: 3
Total Activations : 63
------------------------------------------------------
Iteration : 12
Logged Time : 				Wed 2019-10-16 19:23:28
Event Occured Time : 		Wed 2019-10-16 19:23:28

Activated Node
13		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		12
9		54:bf:64:91:f8:8a		118.139.135.57		12
17		54:bf:64:91:f8:8a		118.139.135.57		12


Triggered Value : 2
Communication Time (seconds) : 0.092139
Decryption Time (seconds) : 0.012165
Total Messages with server: 22
Total Activations per Message: 3
Total Activations : 66
------------------------------------------------------
Iteration : 12
Logged Time : 				Wed 2019-10-16 19:23:28
Event Occured Time : 		Wed 2019-10-16 19:23:28

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		12
6		54:bf:64:91:f8:8a		118.139.135.57		12
14		54:bf:64:91:f8:8a		118.139.135.57		12


Triggered Value : 2
Communication Time (seconds) : 0.018737
Decryption Time (seconds) : 0.007850
Total Messages with server: 23
Total Activations per Message: 3
Total Activations : 69
------------------------------------------------------
Iteration : 12
Logged Time : 				Wed 2019-10-16 19:23:30
Event Occured Time : 		Wed 2019-10-16 19:23:30

Activated Node
13		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		12
9		54:bf:64:91:f8:8a		118.139.135.57		12
17		54:bf:64:91:f8:8a		118.139.135.57		12


Triggered Value : 2
Communication Time (seconds) : 0.093229
Decryption Time (seconds) : 0.009626
Total Messages with server: 24
Total Activations per Message: 3
Total Activations : 72
------------------------------------------------------
Iteration : 14
Logged Time : 				Wed 2019-10-16 19:23:31
Event Occured Time : 		Wed 2019-10-16 19:23:31

Activated Node
3		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
2		54:bf:64:91:f8:8a		118.139.135.57		14
4		54:bf:64:91:f8:8a		118.139.135.57		13
7		54:bf:64:91:f8:8a		118.139.135.57		14


Triggered Value : 11
Communication Time (seconds) : 0.090778
Decryption Time (seconds) : 0.046773
Total Messages with server: 25
Total Activations per Message: 3
Total Activations : 75
------------------------------------------------------
Iteration : 14
Logged Time : 				Wed 2019-10-16 19:23:31
Event Occured Time : 		Wed 2019-10-16 19:23:31

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		13
12		54:bf:64:91:f8:8a		118.139.135.57		14
7		54:bf:64:91:f8:8a		118.139.135.57		13
15		54:bf:64:91:f8:8a		118.139.135.57		13


Triggered Value : 2
Communication Time (seconds) : 0.054185
Decryption Time (seconds) : 0.011843
Total Messages with server: 26
Total Activations per Message: 4
Total Activations : 79
------------------------------------------------------
Iteration : 14
Logged Time : 				Wed 2019-10-16 19:23:31
Event Occured Time : 		Wed 2019-10-16 19:23:31

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		14
15		54:bf:64:91:f8:8a		118.139.135.57		13
10		54:bf:64:91:f8:8a		118.139.135.57		14


Triggered Value : 2
Communication Time (seconds) : 0.029739
Decryption Time (seconds) : 0.010587
Total Messages with server: 27
Total Activations per Message: 3
Total Activations : 82
------------------------------------------------------
Iteration : 14
Logged Time : 				Wed 2019-10-16 19:23:31
Event Occured Time : 		Wed 2019-10-16 19:23:31

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
16		54:bf:64:91:f8:8a		118.139.135.57		14
11		54:bf:64:91:f8:8a		118.139.135.57		14
19		54:bf:64:91:f8:8a		118.139.135.57		14


Triggered Value : 9
Communication Time (seconds) : 0.015438
Decryption Time (seconds) : 0.007648
Total Messages with server: 28
Total Activations per Message: 3
Total Activations : 85
------------------------------------------------------
Iteration : 15
Logged Time : 				Wed 2019-10-16 19:23:33
Event Occured Time : 		Wed 2019-10-16 19:23:33

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		15
10		54:bf:64:91:f8:8a		118.139.135.57		15
18		54:bf:64:91:f8:8a		118.139.135.57		15


Triggered Value : 2
Communication Time (seconds) : 0.021828
Decryption Time (seconds) : 0.011020
Total Messages with server: 29
Total Activations per Message: 3
Total Activations : 88
------------------------------------------------------
Iteration : 14
Logged Time : 				Wed 2019-10-16 19:23:33
Event Occured Time : 		Wed 2019-10-16 19:23:33

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		14
7		54:bf:64:91:f8:8a		118.139.135.57		14
2		54:bf:64:91:f8:8a		118.139.135.57		14


Triggered Value : 11
Communication Time (seconds) : 0.031616
Decryption Time (seconds) : 0.010070
Total Messages with server: 30
Total Activations per Message: 3
Total Activations : 91
------------------------------------------------------
Iteration : 16
Logged Time : 				Wed 2019-10-16 19:23:34
Event Occured Time : 		Wed 2019-10-16 19:23:34

Activated Node
3		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
2		54:bf:64:91:f8:8a		118.139.135.57		16
4		54:bf:64:91:f8:8a		118.139.135.57		16
7		54:bf:64:91:f8:8a		118.139.135.57		16


Triggered Value : 11
Communication Time (seconds) : 0.078615
Decryption Time (seconds) : 0.010329
Total Messages with server: 31
Total Activations per Message: 3
Total Activations : 94
------------------------------------------------------
Iteration : 16
Logged Time : 				Wed 2019-10-16 19:23:34
Event Occured Time : 		Wed 2019-10-16 19:23:34

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
7		54:bf:64:91:f8:8a		118.139.135.57		16
2		54:bf:64:91:f8:8a		118.139.135.57		16
10		54:bf:64:91:f8:8a		118.139.135.57		16


Triggered Value : 11
Communication Time (seconds) : 0.028419
Decryption Time (seconds) : 0.009869
Total Messages with server: 32
Total Activations per Message: 3
Total Activations : 97
------------------------------------------------------
Iteration : 15
Logged Time : 				Wed 2019-10-16 19:23:34
Event Occured Time : 		Wed 2019-10-16 19:23:34

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
15		54:bf:64:91:f8:8a		118.139.135.57		15
10		54:bf:64:91:f8:8a		118.139.135.57		15
18		54:bf:64:91:f8:8a		118.139.135.57		15


Triggered Value : 2
Communication Time (seconds) : 0.025185
Decryption Time (seconds) : 0.008235
Total Messages with server: 33
Total Activations per Message: 3
Total Activations : 100
------------------------------------------------------
Iteration : 17
Logged Time : 				Wed 2019-10-16 19:23:35
Event Occured Time : 		Wed 2019-10-16 19:23:35

Activated Node
13		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		17
9		54:bf:64:91:f8:8a		118.139.135.57		17
17		54:bf:64:91:f8:8a		118.139.135.57		17


Triggered Value : 2
Communication Time (seconds) : 0.075794
Decryption Time (seconds) : 0.015985
Total Messages with server: 34
Total Activations per Message: 3
Total Activations : 103
------------------------------------------------------
Iteration : 16
Logged Time : 				Wed 2019-10-16 19:23:35
Event Occured Time : 		Wed 2019-10-16 19:23:35

Activated Node
5		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		16
1		54:bf:64:91:f8:8a		118.139.135.57		16
9		54:bf:64:91:f8:8a		118.139.135.57		16


Triggered Value : 11
Communication Time (seconds) : 0.099958
Decryption Time (seconds) : 0.035993
Total Messages with server: 35
Total Activations per Message: 3
Total Activations : 106
------------------------------------------------------
Iteration : 16
Logged Time : 				Wed 2019-10-16 19:23:36
Event Occured Time : 		Wed 2019-10-16 19:23:35

Activated Node
3		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
2		54:bf:64:91:f8:8a		118.139.135.57		16
4		54:bf:64:91:f8:8a		118.139.135.57		16
7		54:bf:64:91:f8:8a		118.139.135.57		16


Triggered Value : 11
Communication Time (seconds) : 0.085258
Decryption Time (seconds) : 0.023936
Total Messages with server: 36
Total Activations per Message: 3
Total Activations : 109
------------------------------------------------------
Iteration : 17
Logged Time : 				Wed 2019-10-16 19:23:36
Event Occured Time : 		Wed 2019-10-16 19:23:36

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		17
3		54:bf:64:91:f8:8a		118.139.135.57		17
11		54:bf:64:91:f8:8a		118.139.135.57		17


Triggered Value : 11
Communication Time (seconds) : 0.023167
Decryption Time (seconds) : 0.012252
Total Messages with server: 37
Total Activations per Message: 3
Total Activations : 112
------------------------------------------------------
Iteration : 17
Logged Time : 				Wed 2019-10-16 19:23:37
Event Occured Time : 		Wed 2019-10-16 19:23:37

Activated Node
5		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		17
1		54:bf:64:91:f8:8a		118.139.135.57		17
9		54:bf:64:91:f8:8a		118.139.135.57		17


Triggered Value : 2
Communication Time (seconds) : 0.091639
Decryption Time (seconds) : 0.014872
Total Messages with server: 38
Total Activations per Message: 3
Total Activations : 115
------------------------------------------------------
Iteration : 17
Logged Time : 				Wed 2019-10-16 19:23:37
Event Occured Time : 		Wed 2019-10-16 19:23:37

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		17
11		54:bf:64:91:f8:8a		118.139.135.57		17
6		54:bf:64:91:f8:8a		118.139.135.57		17


Triggered Value : 11
Communication Time (seconds) : 0.031599
Decryption Time (seconds) : 0.011893
Total Messages with server: 39
Total Activations per Message: 3
Total Activations : 118
------------------------------------------------------
Iteration : 18
Logged Time : 				Wed 2019-10-16 19:23:38
Event Occured Time : 		Wed 2019-10-16 19:23:38

Activated Node
16		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
15		54:bf:64:91:f8:8a		118.139.135.57		18
12		54:bf:64:91:f8:8a		118.139.135.57		18
20		54:bf:64:91:f8:8a		118.139.135.57		18


Triggered Value : 11
Communication Time (seconds) : 0.086914
Decryption Time (seconds) : 0.010905
Total Messages with server: 40
Total Activations per Message: 3
Total Activations : 121
------------------------------------------------------
Iteration : 18
Logged Time : 				Wed 2019-10-16 19:23:39
Event Occured Time : 		Wed 2019-10-16 19:23:39

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
12		54:bf:64:91:f8:8a		118.139.135.57		18
7		54:bf:64:91:f8:8a		118.139.135.57		18
15		54:bf:64:91:f8:8a		118.139.135.57		18


Triggered Value : 2
Communication Time (seconds) : 0.032738
Decryption Time (seconds) : 0.014380
Total Messages with server: 41
Total Activations per Message: 3
Total Activations : 124
------------------------------------------------------
Iteration : 19
Logged Time : 				Wed 2019-10-16 19:23:39
Event Occured Time : 		Wed 2019-10-16 19:23:39

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
11		54:bf:64:91:f8:8a		118.139.135.57		19
6		54:bf:64:91:f8:8a		118.139.135.57		19
14		54:bf:64:91:f8:8a		118.139.135.57		19


Triggered Value : 11
Communication Time (seconds) : 0.026447
Decryption Time (seconds) : 0.007860
Total Messages with server: 42
Total Activations per Message: 3
Total Activations : 127
------------------------------------------------------
Iteration : 20
Logged Time : 				Wed 2019-10-16 19:23:40
Event Occured Time : 		Wed 2019-10-16 19:23:40

Activated Node
9		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		20
5		54:bf:64:91:f8:8a		118.139.135.57		20
13		54:bf:64:91:f8:8a		118.139.135.57		20


Triggered Value : 2
Communication Time (seconds) : 0.065756
Decryption Time (seconds) : 0.009950
Total Messages with server: 43
Total Activations per Message: 3
Total Activations : 130
------------------------------------------------------
Iteration : 20
Logged Time : 				Wed 2019-10-16 19:23:40
Event Occured Time : 		Wed 2019-10-16 19:23:40

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		19
10		54:bf:64:91:f8:8a		118.139.135.57		20
18		54:bf:64:91:f8:8a		118.139.135.57		19


Triggered Value : 2
Communication Time (seconds) : 0.025866
Decryption Time (seconds) : 0.008612
Total Messages with server: 44
Total Activations per Message: 3
Total Activations : 133
------------------------------------------------------
Iteration : 20
Logged Time : 				Wed 2019-10-16 19:23:40
Event Occured Time : 		Wed 2019-10-16 19:23:40

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		20
2		54:bf:64:91:f8:8a		118.139.135.57		20
10		54:bf:64:91:f8:8a		118.139.135.57		20


Triggered Value : 2
Communication Time (seconds) : 0.039679
Decryption Time (seconds) : 0.007937
Total Messages with server: 45
Total Activations per Message: 3
Total Activations : 136
------------------------------------------------------
Iteration : 22
Logged Time : 				Wed 2019-10-16 19:23:43
Event Occured Time : 		Wed 2019-10-16 19:23:43

Activated Node
12		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
11		54:bf:64:91:f8:8a		118.139.135.57		22
8		54:bf:64:91:f8:8a		118.139.135.57		21
16		54:bf:64:91:f8:8a		118.139.135.57		22


Triggered Value : 11
Communication Time (seconds) : 0.091246
Decryption Time (seconds) : 0.044351
Total Messages with server: 46
Total Activations per Message: 3
Total Activations : 139
------------------------------------------------------
Iteration : 22
Logged Time : 				Wed 2019-10-16 19:23:43
Event Occured Time : 		Wed 2019-10-16 19:23:43

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
16		54:bf:64:91:f8:8a		118.139.135.57		21
11		54:bf:64:91:f8:8a		118.139.135.57		22
19		54:bf:64:91:f8:8a		118.139.135.57		21


Triggered Value : 11
Communication Time (seconds) : 0.048777
Decryption Time (seconds) : 0.011026
Total Messages with server: 47
Total Activations per Message: 3
Total Activations : 142
------------------------------------------------------
Iteration : 21
Logged Time : 				Wed 2019-10-16 19:23:43
Event Occured Time : 		Wed 2019-10-16 19:23:43

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
8		54:bf:64:91:f8:8a		118.139.135.57		21
3		54:bf:64:91:f8:8a		118.139.135.57		21
11		54:bf:64:91:f8:8a		118.139.135.57		21


Triggered Value : 2
Communication Time (seconds) : 0.054346
Decryption Time (seconds) : 0.008322
Total Messages with server: 48
Total Activations per Message: 3
Total Activations : 145
------------------------------------------------------
Iteration : 22
Logged Time : 				Wed 2019-10-16 19:23:43
Event Occured Time : 		Wed 2019-10-16 19:23:43

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		22
12		54:bf:64:91:f8:8a		118.139.135.57		21
15		54:bf:64:91:f8:8a		118.139.135.57		22


Triggered Value : 11
Communication Time (seconds) : 0.030195
Decryption Time (seconds) : 0.007493
Total Messages with server: 49
Total Activations per Message: 3
Total Activations : 148
------------------------------------------------------
Iteration : 22
Logged Time : 				Wed 2019-10-16 19:23:43
Event Occured Time : 		Wed 2019-10-16 19:23:43

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
15		54:bf:64:91:f8:8a		118.139.135.57		22
10		54:bf:64:91:f8:8a		118.139.135.57		22
18		54:bf:64:91:f8:8a		118.139.135.57		22


Triggered Value : 11
Communication Time (seconds) : 0.029052
Decryption Time (seconds) : 0.006063
Total Messages with server: 50
Total Activations per Message: 3
Total Activations : 151
------------------------------------------------------
Iteration : 24
Logged Time : 				Wed 2019-10-16 19:23:46
Event Occured Time : 		Wed 2019-10-16 19:23:46

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
16		54:bf:64:91:f8:8a		118.139.135.57		24
11		54:bf:64:91:f8:8a		118.139.135.57		23
19		54:bf:64:91:f8:8a		118.139.135.57		24


Triggered Value : 1
Communication Time (seconds) : 0.020880
Decryption Time (seconds) : 0.011526
Total Messages with server: 51
Total Activations per Message: 3
Total Activations : 154
------------------------------------------------------
Iteration : 24
Logged Time : 				Wed 2019-10-16 19:23:47
Event Occured Time : 		Wed 2019-10-16 19:23:47

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		24
11		54:bf:64:91:f8:8a		118.139.135.57		24
6		54:bf:64:91:f8:8a		118.139.135.57		24


Triggered Value : 0
Communication Time (seconds) : 0.015764
Decryption Time (seconds) : 0.007983
Total Messages with server: 52
Total Activations per Message: 3
Total Activations : 157
------------------------------------------------------
Iteration : 26
Logged Time : 				Wed 2019-10-16 19:23:49
Event Occured Time : 		Wed 2019-10-16 19:23:49

Activated Node
13		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		26
9		54:bf:64:91:f8:8a		118.139.135.57		25
17		54:bf:64:91:f8:8a		118.139.135.57		26


Triggered Value : 0
Communication Time (seconds) : 0.095905
Decryption Time (seconds) : 0.024512
Total Messages with server: 53
Total Activations per Message: 3
Total Activations : 160
------------------------------------------------------
Iteration : 26
Logged Time : 				Wed 2019-10-16 19:23:49
Event Occured Time : 		Wed 2019-10-16 19:23:49

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		25
11		54:bf:64:91:f8:8a		118.139.135.57		26
14		54:bf:64:91:f8:8a		118.139.135.57		25


Triggered Value : 6
Communication Time (seconds) : 0.018393
Decryption Time (seconds) : 0.008567
Total Messages with server: 54
Total Activations per Message: 3
Total Activations : 163
------------------------------------------------------
Iteration : 27
Logged Time : 				Wed 2019-10-16 19:23:50
Event Occured Time : 		Wed 2019-10-16 19:23:50

Activated Node
19		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
18		54:bf:64:91:f8:8a		118.139.135.57		26
20		54:bf:64:91:f8:8a		118.139.135.57		27
15		54:bf:64:91:f8:8a		118.139.135.57		26


Triggered Value : 1
Communication Time (seconds) : 0.050867
Decryption Time (seconds) : 0.012224
Total Messages with server: 55
Total Activations per Message: 3
Total Activations : 166
------------------------------------------------------
Iteration : 27
Logged Time : 				Wed 2019-10-16 19:23:50
Event Occured Time : 		Wed 2019-10-16 19:23:50

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		27
15		54:bf:64:91:f8:8a		118.139.135.57		26
18		54:bf:64:91:f8:8a		118.139.135.57		27


Triggered Value : 1
Communication Time (seconds) : 0.019247
Decryption Time (seconds) : 0.009086
Total Messages with server: 56
Total Activations per Message: 3
Total Activations : 169
------------------------------------------------------
Iteration : 29
Logged Time : 				Wed 2019-10-16 19:23:53
Event Occured Time : 		Wed 2019-10-16 19:23:53

Activated Node
18		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
17		54:bf:64:91:f8:8a		118.139.135.57		29
19		54:bf:64:91:f8:8a		118.139.135.57		29
14		54:bf:64:91:f8:8a		118.139.135.57		29


Triggered Value : 0
Communication Time (seconds) : 0.036072
Decryption Time (seconds) : 0.011072
Total Messages with server: 57
Total Activations per Message: 3
Total Activations : 172
------------------------------------------------------
Iteration : 29
Logged Time : 				Wed 2019-10-16 19:23:53
Event Occured Time : 		Wed 2019-10-16 19:23:53

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		28
7		54:bf:64:91:f8:8a		118.139.135.57		29
10		54:bf:64:91:f8:8a		118.139.135.57		28


Triggered Value : 6
Communication Time (seconds) : 0.042112
Decryption Time (seconds) : 0.009605
Total Messages with server: 58
Total Activations per Message: 3
Total Activations : 175
------------------------------------------------------
Iteration : 29
Logged Time : 				Wed 2019-10-16 19:23:53
Event Occured Time : 		Wed 2019-10-16 19:23:53

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		29
16		54:bf:64:91:f8:8a		118.139.135.57		29
19		54:bf:64:91:f8:8a		118.139.135.57		29


Triggered Value : 0
Communication Time (seconds) : 0.018708
Decryption Time (seconds) : 0.007690
Total Messages with server: 59
Total Activations per Message: 3
Total Activations : 178
------------------------------------------------------
Iteration : 30
Logged Time : 				Wed 2019-10-16 19:23:55
Event Occured Time : 		Wed 2019-10-16 19:23:55

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		29
12		54:bf:64:91:f8:8a		118.139.135.57		30
15		54:bf:64:91:f8:8a		118.139.135.57		29


Triggered Value : 2
Communication Time (seconds) : 0.016969
Decryption Time (seconds) : 0.009146
Total Messages with server: 60
Total Activations per Message: 3
Total Activations : 181
------------------------------------------------------
Iteration : 32
Logged Time : 				Wed 2019-10-16 19:23:57
Event Occured Time : 		Wed 2019-10-16 19:23:57

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		32
12		54:bf:64:91:f8:8a		118.139.135.57		31
7		54:bf:64:91:f8:8a		118.139.135.57		32


Triggered Value : 0
Communication Time (seconds) : 0.016395
Decryption Time (seconds) : 0.006469
Total Messages with server: 61
Total Activations per Message: 3
Total Activations : 184
------------------------------------------------------
Iteration : 33
Logged Time : 				Wed 2019-10-16 19:23:59
Event Occured Time : 		Wed 2019-10-16 19:23:59

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		32
12		54:bf:64:91:f8:8a		118.139.135.57		33
15		54:bf:64:91:f8:8a		118.139.135.57		32


Triggered Value : 7
Communication Time (seconds) : 0.017480
Decryption Time (seconds) : 0.006442
Total Messages with server: 62
Total Activations per Message: 3
Total Activations : 187
------------------------------------------------------
Iteration : 34
Logged Time : 				Wed 2019-10-16 19:24:00
Event Occured Time : 		Wed 2019-10-16 19:24:00

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		34
16		54:bf:64:91:f8:8a		118.139.135.57		33
19		54:bf:64:91:f8:8a		118.139.135.57		34


Triggered Value : 4
Communication Time (seconds) : 0.020642
Decryption Time (seconds) : 0.009735
Total Messages with server: 63
Total Activations per Message: 3
Total Activations : 190
------------------------------------------------------
Iteration : 34
Logged Time : 				Wed 2019-10-16 19:24:00
Event Occured Time : 		Wed 2019-10-16 19:24:00

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		34
10		54:bf:64:91:f8:8a		118.139.135.57		33
18		54:bf:64:91:f8:8a		118.139.135.57		34


Triggered Value : 7
Communication Time (seconds) : 0.019208
Decryption Time (seconds) : 0.009114
Total Messages with server: 64
Total Activations per Message: 3
Total Activations : 193
------------------------------------------------------
Iteration : 36
Logged Time : 				Wed 2019-10-16 19:24:03
Event Occured Time : 		Wed 2019-10-16 19:24:03

Activated Node
18		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
17		54:bf:64:91:f8:8a		118.139.135.57		36
19		54:bf:64:91:f8:8a		118.139.135.57		35
14		54:bf:64:91:f8:8a		118.139.135.57		36


Triggered Value : 7
Communication Time (seconds) : 0.057765
Decryption Time (seconds) : 0.037369
Total Messages with server: 65
Total Activations per Message: 3
Total Activations : 196
------------------------------------------------------
Iteration : 36
Logged Time : 				Wed 2019-10-16 19:24:03
Event Occured Time : 		Wed 2019-10-16 19:24:03

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		36
11		54:bf:64:91:f8:8a		118.139.135.57		35
6		54:bf:64:91:f8:8a		118.139.135.57		36


Triggered Value : 0
Communication Time (seconds) : 0.039120
Decryption Time (seconds) : 0.024910
Total Messages with server: 66
Total Activations per Message: 3
Total Activations : 199
------------------------------------------------------
Iteration : 35
Logged Time : 				Wed 2019-10-16 19:24:03
Event Occured Time : 		Wed 2019-10-16 19:24:03

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		35
15		54:bf:64:91:f8:8a		118.139.135.57		35
18		54:bf:64:91:f8:8a		118.139.135.57		35


Triggered Value : 4
Communication Time (seconds) : 0.051839
Decryption Time (seconds) : 0.010184
Total Messages with server: 67
Total Activations per Message: 3
Total Activations : 202
------------------------------------------------------
Iteration : 35
Logged Time : 				Wed 2019-10-16 19:24:03
Event Occured Time : 		Wed 2019-10-16 19:24:03

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		35
8		54:bf:64:91:f8:8a		118.139.135.57		35
11		54:bf:64:91:f8:8a		118.139.135.57		35


Triggered Value : 0
Communication Time (seconds) : 0.028055
Decryption Time (seconds) : 0.008247
Total Messages with server: 68
Total Activations per Message: 3
Total Activations : 205
------------------------------------------------------
Iteration : 35
Logged Time : 				Wed 2019-10-16 19:24:03
Event Occured Time : 		Wed 2019-10-16 19:24:03

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		35
7		54:bf:64:91:f8:8a		118.139.135.57		35
10		54:bf:64:91:f8:8a		118.139.135.57		35


Triggered Value : 5
Communication Time (seconds) : 0.020755
Decryption Time (seconds) : 0.008260
Total Messages with server: 69
Total Activations per Message: 3
Total Activations : 208
------------------------------------------------------
Iteration : 36
Logged Time : 				Wed 2019-10-16 19:24:05
Event Occured Time : 		Wed 2019-10-16 19:24:05

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		36
7		54:bf:64:91:f8:8a		118.139.135.57		36
2		54:bf:64:91:f8:8a		118.139.135.57		36


Triggered Value : 1
Communication Time (seconds) : 0.030418
Decryption Time (seconds) : 0.009079
Total Messages with server: 70
Total Activations per Message: 3
Total Activations : 211
------------------------------------------------------
Iteration : 37
Logged Time : 				Wed 2019-10-16 19:24:05
Event Occured Time : 		Wed 2019-10-16 19:24:05

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
8		54:bf:64:91:f8:8a		118.139.135.57		36
3		54:bf:64:91:f8:8a		118.139.135.57		37
11		54:bf:64:91:f8:8a		118.139.135.57		36


Triggered Value : 11
Communication Time (seconds) : 0.041684
Decryption Time (seconds) : 0.014520
Total Messages with server: 71
Total Activations per Message: 3
Total Activations : 214
------------------------------------------------------
Iteration : 38
Logged Time : 				Wed 2019-10-16 19:24:06
Event Occured Time : 		Wed 2019-10-16 19:24:06

Activated Node
3		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
2		54:bf:64:91:f8:8a		118.139.135.57		38
4		54:bf:64:91:f8:8a		118.139.135.57		38
7		54:bf:64:91:f8:8a		118.139.135.57		38


Triggered Value : 1
Communication Time (seconds) : 0.040200
Decryption Time (seconds) : 0.011308
Total Messages with server: 72
Total Activations per Message: 3
Total Activations : 217
------------------------------------------------------
Iteration : 38
Logged Time : 				Wed 2019-10-16 19:24:08
Event Occured Time : 		Wed 2019-10-16 19:24:08

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		38
7		54:bf:64:91:f8:8a		118.139.135.57		38
2		54:bf:64:91:f8:8a		118.139.135.57		38


Triggered Value : 1
Communication Time (seconds) : 0.025735
Decryption Time (seconds) : 0.011210
Total Messages with server: 73
Total Activations per Message: 3
Total Activations : 220
------------------------------------------------------
Iteration : 40
Logged Time : 				Wed 2019-10-16 19:24:09
Event Occured Time : 		Wed 2019-10-16 19:24:09

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		39
11		54:bf:64:91:f8:8a		118.139.135.57		40
6		54:bf:64:91:f8:8a		118.139.135.57		39


Triggered Value : 1
Communication Time (seconds) : 0.015778
Decryption Time (seconds) : 0.008042
Total Messages with server: 74
Total Activations per Message: 3
Total Activations : 223
------------------------------------------------------
Iteration : 41
Logged Time : 				Wed 2019-10-16 19:24:10
Event Occured Time : 		Wed 2019-10-16 19:24:10

Activated Node
13		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		41
9		54:bf:64:91:f8:8a		118.139.135.57		40
17		54:bf:64:91:f8:8a		118.139.135.57		41


Triggered Value : 1
Communication Time (seconds) : 0.117192
Decryption Time (seconds) : 0.026623
Total Messages with server: 75
Total Activations per Message: 3
Total Activations : 226
------------------------------------------------------
Iteration : 41
Logged Time : 				Wed 2019-10-16 19:24:12
Event Occured Time : 		Wed 2019-10-16 19:24:12

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		41
11		54:bf:64:91:f8:8a		118.139.135.57		41
14		54:bf:64:91:f8:8a		118.139.135.57		41


Triggered Value : 1
Communication Time (seconds) : 0.017729
Decryption Time (seconds) : 0.007674
Total Messages with server: 76
Total Activations per Message: 3
Total Activations : 229
------------------------------------------------------
Iteration : 42
Logged Time : 				Wed 2019-10-16 19:24:13
Event Occured Time : 		Wed 2019-10-16 19:24:13

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		42
12		54:bf:64:91:f8:8a		118.139.135.57		42
7		54:bf:64:91:f8:8a		118.139.135.57		42


Triggered Value : 11
Communication Time (seconds) : 0.046953
Decryption Time (seconds) : 0.012508
Total Messages with server: 77
Total Activations per Message: 3
Total Activations : 232
------------------------------------------------------
Iteration : 43
Logged Time : 				Wed 2019-10-16 19:24:13
Event Occured Time : 		Wed 2019-10-16 19:24:13

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		43
7		54:bf:64:91:f8:8a		118.139.135.57		42
10		54:bf:64:91:f8:8a		118.139.135.57		43


Triggered Value : 11
Communication Time (seconds) : 0.026610
Decryption Time (seconds) : 0.012183
Total Messages with server: 78
Total Activations per Message: 3
Total Activations : 235
------------------------------------------------------
Iteration : 44
Logged Time : 				Wed 2019-10-16 19:24:15
Event Occured Time : 		Wed 2019-10-16 19:24:15

Activated Node
5		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		44
1		54:bf:64:91:f8:8a		118.139.135.57		43
9		54:bf:64:91:f8:8a		118.139.135.57		44


Triggered Value : 11
Communication Time (seconds) : 0.110294
Decryption Time (seconds) : 0.016774
Total Messages with server: 79
Total Activations per Message: 3
Total Activations : 238
------------------------------------------------------
Iteration : 44
Logged Time : 				Wed 2019-10-16 19:24:15
Event Occured Time : 		Wed 2019-10-16 19:24:15

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		44
12		54:bf:64:91:f8:8a		118.139.135.57		44
15		54:bf:64:91:f8:8a		118.139.135.57		44


Triggered Value : 1
Communication Time (seconds) : 0.040922
Decryption Time (seconds) : 0.010148
Total Messages with server: 80
Total Activations per Message: 3
Total Activations : 241
------------------------------------------------------
Iteration : 45
Logged Time : 				Wed 2019-10-16 19:24:16
Event Occured Time : 		Wed 2019-10-16 19:24:16

Activated Node
9		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		45
5		54:bf:64:91:f8:8a		118.139.135.57		44
13		54:bf:64:91:f8:8a		118.139.135.57		45


Triggered Value : 5
Communication Time (seconds) : 0.079998
Decryption Time (seconds) : 0.047607
Total Messages with server: 81
Total Activations per Message: 3
Total Activations : 244
------------------------------------------------------
Iteration : 45
Logged Time : 				Wed 2019-10-16 19:24:16
Event Occured Time : 		Wed 2019-10-16 19:24:16

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		44
7		54:bf:64:91:f8:8a		118.139.135.57		45
10		54:bf:64:91:f8:8a		118.139.135.57		44


Triggered Value : 1
Communication Time (seconds) : 0.018588
Decryption Time (seconds) : 0.009663
Total Messages with server: 82
Total Activations per Message: 3
Total Activations : 247
------------------------------------------------------
Iteration : 45
Logged Time : 				Wed 2019-10-16 19:24:18
Event Occured Time : 		Wed 2019-10-16 19:24:18

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		45
8		54:bf:64:91:f8:8a		118.139.135.57		45
3		54:bf:64:91:f8:8a		118.139.135.57		45


Triggered Value : 1
Communication Time (seconds) : 0.050663
Decryption Time (seconds) : 0.012484
Total Messages with server: 83
Total Activations per Message: 3
Total Activations : 250
------------------------------------------------------
Iteration : 46
Logged Time : 				Wed 2019-10-16 19:24:18
Event Occured Time : 		Wed 2019-10-16 19:24:18

Activated Node
3		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
2		54:bf:64:91:f8:8a		118.139.135.57		45
4		54:bf:64:91:f8:8a		118.139.135.57		46
7		54:bf:64:91:f8:8a		118.139.135.57		45


Triggered Value : 1
Communication Time (seconds) : 0.080097
Decryption Time (seconds) : 0.012950
Total Messages with server: 84
Total Activations per Message: 3
Total Activations : 253
------------------------------------------------------
Iteration : 47
Logged Time : 				Wed 2019-10-16 19:24:19
Event Occured Time : 		Wed 2019-10-16 19:24:19

Activated Node
5		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		46
1		54:bf:64:91:f8:8a		118.139.135.57		47
9		54:bf:64:91:f8:8a		118.139.135.57		46


Triggered Value : 1
Communication Time (seconds) : 0.128389
Decryption Time (seconds) : 0.038056
Total Messages with server: 85
Total Activations per Message: 3
Total Activations : 256
------------------------------------------------------
Iteration : 47
Logged Time : 				Wed 2019-10-16 19:24:19
Event Occured Time : 		Wed 2019-10-16 19:24:19

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		47
11		54:bf:64:91:f8:8a		118.139.135.57		46
14		54:bf:64:91:f8:8a		118.139.135.57		47


Triggered Value : 5
Communication Time (seconds) : 0.017062
Decryption Time (seconds) : 0.008004
Total Messages with server: 86
Total Activations per Message: 3
Total Activations : 259
------------------------------------------------------
Iteration : 47
Logged Time : 				Wed 2019-10-16 19:24:21
Event Occured Time : 		Wed 2019-10-16 19:24:21

Activated Node
3		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
2		54:bf:64:91:f8:8a		118.139.135.57		47
4		54:bf:64:91:f8:8a		118.139.135.57		47
7		54:bf:64:91:f8:8a		118.139.135.57		47


Triggered Value : 0
Communication Time (seconds) : 0.069259
Decryption Time (seconds) : 0.009883
Total Messages with server: 87
Total Activations per Message: 3
Total Activations : 262
------------------------------------------------------
Iteration : 48
Logged Time : 				Wed 2019-10-16 19:24:21
Event Occured Time : 		Wed 2019-10-16 19:24:21

Activated Node
2		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
1		54:bf:64:91:f8:8a		118.139.135.57		47
3		54:bf:64:91:f8:8a		118.139.135.57		48
6		54:bf:64:91:f8:8a		118.139.135.57		47


Triggered Value : 1
Communication Time (seconds) : 0.066171
Decryption Time (seconds) : 0.024899
Total Messages with server: 88
Total Activations per Message: 3
Total Activations : 265
------------------------------------------------------
Iteration : 47
Logged Time : 				Wed 2019-10-16 19:24:21
Event Occured Time : 		Wed 2019-10-16 19:24:21

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		47
2		54:bf:64:91:f8:8a		118.139.135.57		47
10		54:bf:64:91:f8:8a		118.139.135.57		47


Triggered Value : 2
Communication Time (seconds) : 0.021129
Decryption Time (seconds) : 0.008014
Total Messages with server: 89
Total Activations per Message: 3
Total Activations : 268
------------------------------------------------------
Iteration : 49
Logged Time : 				Wed 2019-10-16 19:24:22
Event Occured Time : 		Wed 2019-10-16 19:24:22

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
12		54:bf:64:91:f8:8a		118.139.135.57		49
7		54:bf:64:91:f8:8a		118.139.135.57		49
15		54:bf:64:91:f8:8a		118.139.135.57		49


Triggered Value : 2
Communication Time (seconds) : 0.016733
Decryption Time (seconds) : 0.007617
Total Messages with server: 90
Total Activations per Message: 3
Total Activations : 271
------------------------------------------------------
Iteration : 51
Logged Time : 				Wed 2019-10-16 19:24:25
Event Occured Time : 		Wed 2019-10-16 19:24:25

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		50
2		54:bf:64:91:f8:8a		118.139.135.57		51
10		54:bf:64:91:f8:8a		118.139.135.57		50


Triggered Value : 5
Communication Time (seconds) : 0.022300
Decryption Time (seconds) : 0.011855
Total Messages with server: 91
Total Activations per Message: 3
Total Activations : 274
------------------------------------------------------
Iteration : 51
Logged Time : 				Wed 2019-10-16 19:24:25
Event Occured Time : 		Wed 2019-10-16 19:24:25

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		51
15		54:bf:64:91:f8:8a		118.139.135.57		50
10		54:bf:64:91:f8:8a		118.139.135.57		51


Triggered Value : 1
Communication Time (seconds) : 0.023460
Decryption Time (seconds) : 0.010102
Total Messages with server: 92
Total Activations per Message: 3
Total Activations : 277
------------------------------------------------------
Iteration : 50
Logged Time : 				Wed 2019-10-16 19:24:25
Event Occured Time : 		Wed 2019-10-16 19:24:25

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		50
6		54:bf:64:91:f8:8a		118.139.135.57		50
14		54:bf:64:91:f8:8a		118.139.135.57		50


Triggered Value : 2
Communication Time (seconds) : 0.018093
Decryption Time (seconds) : 0.009025
Total Messages with server: 93
Total Activations per Message: 3
Total Activations : 280
------------------------------------------------------
Iteration : 52
Logged Time : 				Wed 2019-10-16 19:24:26
Event Occured Time : 		Wed 2019-10-16 19:24:26

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		51
15		54:bf:64:91:f8:8a		118.139.135.57		52
10		54:bf:64:91:f8:8a		118.139.135.57		51


Triggered Value : 1
Communication Time (seconds) : 0.015236
Decryption Time (seconds) : 0.006171
Total Messages with server: 94
Total Activations per Message: 3
Total Activations : 283
------------------------------------------------------
Iteration : 52
Logged Time : 				Wed 2019-10-16 19:24:28
Event Occured Time : 		Wed 2019-10-16 19:24:28

Activated Node
16		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
15		54:bf:64:91:f8:8a		118.139.135.57		52
12		54:bf:64:91:f8:8a		118.139.135.57		52
20		54:bf:64:91:f8:8a		118.139.135.57		52


Triggered Value : 0
Communication Time (seconds) : 0.107850
Decryption Time (seconds) : 0.009922
Total Messages with server: 95
Total Activations per Message: 3
Total Activations : 286
------------------------------------------------------
Iteration : 54
Logged Time : 				Wed 2019-10-16 19:24:29
Event Occured Time : 		Wed 2019-10-16 19:24:29

Activated Node
19		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
18		54:bf:64:91:f8:8a		118.139.135.57		54
20		54:bf:64:91:f8:8a		118.139.135.57		53
15		54:bf:64:91:f8:8a		118.139.135.57		54


Triggered Value : 11
Communication Time (seconds) : 0.029564
Decryption Time (seconds) : 0.010595
Total Messages with server: 96
Total Activations per Message: 3
Total Activations : 289
------------------------------------------------------
Iteration : 54
Logged Time : 				Wed 2019-10-16 19:24:31
Event Occured Time : 		Wed 2019-10-16 19:24:31

Activated Node
8		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
7		54:bf:64:91:f8:8a		118.139.135.57		54
4		54:bf:64:91:f8:8a		118.139.135.57		54
12		54:bf:64:91:f8:8a		118.139.135.57		54


Triggered Value : 2
Communication Time (seconds) : 0.091806
Decryption Time (seconds) : 0.037581
Total Messages with server: 97
Total Activations per Message: 3
Total Activations : 292
------------------------------------------------------
Iteration : 55
Logged Time : 				Wed 2019-10-16 19:24:31
Event Occured Time : 		Wed 2019-10-16 19:24:31

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		55
11		54:bf:64:91:f8:8a		118.139.135.57		55
6		54:bf:64:91:f8:8a		118.139.135.57		55


Triggered Value : 1
Communication Time (seconds) : 0.038827
Decryption Time (seconds) : 0.018501
Total Messages with server: 98
Total Activations per Message: 3
Total Activations : 295
------------------------------------------------------
Iteration : 54
Logged Time : 				Wed 2019-10-16 19:24:31
Event Occured Time : 		Wed 2019-10-16 19:24:31

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
16		54:bf:64:91:f8:8a		118.139.135.57		54
11		54:bf:64:91:f8:8a		118.139.135.57		54
19		54:bf:64:91:f8:8a		118.139.135.57		54


Triggered Value : 0
Communication Time (seconds) : 0.031602
Decryption Time (seconds) : 0.009683
Total Messages with server: 99
Total Activations per Message: 3
Total Activations : 298
------------------------------------------------------
Iteration : 55
Logged Time : 				Wed 2019-10-16 19:24:31
Event Occured Time : 		Wed 2019-10-16 19:24:31

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		55
8		54:bf:64:91:f8:8a		118.139.135.57		54
11		54:bf:64:91:f8:8a		118.139.135.57		55


Triggered Value : 1
Communication Time (seconds) : 0.029935
Decryption Time (seconds) : 0.008958
Total Messages with server: 100
Total Activations per Message: 3
Total Activations : 301
------------------------------------------------------
Iteration : 56
Logged Time : 				Wed 2019-10-16 19:24:32
Event Occured Time : 		Wed 2019-10-16 19:24:32

Activated Node
9		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		56
5		54:bf:64:91:f8:8a		118.139.135.57		55
13		54:bf:64:91:f8:8a		118.139.135.57		56


Triggered Value : 10
Communication Time (seconds) : 0.117062
Decryption Time (seconds) : 0.042400
Total Messages with server: 101
Total Activations per Message: 3
Total Activations : 304
------------------------------------------------------
Iteration : 57
Logged Time : 				Wed 2019-10-16 19:24:35
Event Occured Time : 		Wed 2019-10-16 19:24:35

Activated Node
9		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		57
5		54:bf:64:91:f8:8a		118.139.135.57		57
13		54:bf:64:91:f8:8a		118.139.135.57		57


Triggered Value : 4
Communication Time (seconds) : 0.134753
Decryption Time (seconds) : 0.034741
Total Messages with server: 102
Total Activations per Message: 3
Total Activations : 307
------------------------------------------------------
Iteration : 57
Logged Time : 				Wed 2019-10-16 19:24:35
Event Occured Time : 		Wed 2019-10-16 19:24:35

Activated Node
18		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
17		54:bf:64:91:f8:8a		118.139.135.57		57
19		54:bf:64:91:f8:8a		118.139.135.57		57
14		54:bf:64:91:f8:8a		118.139.135.57		57


Triggered Value : 11
Communication Time (seconds) : 0.054008
Decryption Time (seconds) : 0.012370
Total Messages with server: 103
Total Activations per Message: 3
Total Activations : 310
------------------------------------------------------
Iteration : 58
Logged Time : 				Wed 2019-10-16 19:24:35
Event Occured Time : 		Wed 2019-10-16 19:24:35

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
7		54:bf:64:91:f8:8a		118.139.135.57		58
2		54:bf:64:91:f8:8a		118.139.135.57		58
10		54:bf:64:91:f8:8a		118.139.135.57		58


Triggered Value : 4
Communication Time (seconds) : 0.035349
Decryption Time (seconds) : 0.007719
Total Messages with server: 104
Total Activations per Message: 3
Total Activations : 313
------------------------------------------------------
Iteration : 58
Logged Time : 				Wed 2019-10-16 19:24:35
Event Occured Time : 		Wed 2019-10-16 19:24:35

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		58
7		54:bf:64:91:f8:8a		118.139.135.57		58
15		54:bf:64:91:f8:8a		118.139.135.57		58


Triggered Value : 4
Communication Time (seconds) : 0.033263
Decryption Time (seconds) : 0.006426
Total Messages with server: 105
Total Activations per Message: 3
Total Activations : 316
------------------------------------------------------
Iteration : 58
Logged Time : 				Wed 2019-10-16 19:24:35
Event Occured Time : 		Wed 2019-10-16 19:24:35

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		58
11		54:bf:64:91:f8:8a		118.139.135.57		57
14		54:bf:64:91:f8:8a		118.139.135.57		58


Triggered Value : 10
Communication Time (seconds) : 0.037033
Decryption Time (seconds) : 0.006323
Total Messages with server: 106
Total Activations per Message: 3
Total Activations : 319
------------------------------------------------------
Iteration : 58
Logged Time : 				Wed 2019-10-16 19:24:37
Event Occured Time : 		Wed 2019-10-16 19:24:37

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		58
7		54:bf:64:91:f8:8a		118.139.135.57		58
2		54:bf:64:91:f8:8a		118.139.135.57		58
10		54:bf:64:91:f8:8a		118.139.135.57		58


Triggered Value : 4
Communication Time (seconds) : 0.021837
Decryption Time (seconds) : 0.009943
Total Messages with server: 107
Total Activations per Message: 4
Total Activations : 323
------------------------------------------------------
Iteration : 58
Logged Time : 				Wed 2019-10-16 19:24:37
Event Occured Time : 		Wed 2019-10-16 19:24:37

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		58
15		54:bf:64:91:f8:8a		118.139.135.57		58
10		54:bf:64:91:f8:8a		118.139.135.57		58


Triggered Value : 4
Communication Time (seconds) : 0.020072
Decryption Time (seconds) : 0.008274
Total Messages with server: 108
Total Activations per Message: 3
Total Activations : 326
------------------------------------------------------
Iteration : 59
Logged Time : 				Wed 2019-10-16 19:24:38
Event Occured Time : 		Wed 2019-10-16 19:24:38

Activated Node
9		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		59
5		54:bf:64:91:f8:8a		118.139.135.57		59
13		54:bf:64:91:f8:8a		118.139.135.57		59


Triggered Value : 4
Communication Time (seconds) : 0.124415
Decryption Time (seconds) : 0.011372
Total Messages with server: 109
Total Activations per Message: 3
Total Activations : 329
------------------------------------------------------
Iteration : 60
Logged Time : 				Wed 2019-10-16 19:24:38
Event Occured Time : 		Wed 2019-10-16 19:24:38

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
7		54:bf:64:91:f8:8a		118.139.135.57		60
2		54:bf:64:91:f8:8a		118.139.135.57		60
10		54:bf:64:91:f8:8a		118.139.135.57		60


Triggered Value : 4
Communication Time (seconds) : 0.020878
Decryption Time (seconds) : 0.010264
Total Messages with server: 110
Total Activations per Message: 3
Total Activations : 332
------------------------------------------------------
Iteration : 60
Logged Time : 				Wed 2019-10-16 19:24:38
Event Occured Time : 		Wed 2019-10-16 19:24:38

Activated Node
3		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
2		54:bf:64:91:f8:8a		118.139.135.57		60
4		54:bf:64:91:f8:8a		118.139.135.57		60
7		54:bf:64:91:f8:8a		118.139.135.57		60


Triggered Value : 4
Communication Time (seconds) : 0.047613
Decryption Time (seconds) : 0.011105
Total Messages with server: 111
Total Activations per Message: 3
Total Activations : 335
------------------------------------------------------
Iteration : 60
Logged Time : 				Wed 2019-10-16 19:24:38
Event Occured Time : 		Wed 2019-10-16 19:24:38

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		60
7		54:bf:64:91:f8:8a		118.139.135.57		60
15		54:bf:64:91:f8:8a		118.139.135.57		60


Triggered Value : 4
Communication Time (seconds) : 0.017485
Decryption Time (seconds) : 0.009701
Total Messages with server: 112
Total Activations per Message: 3
Total Activations : 338
------------------------------------------------------
Iteration : 61
Logged Time : 				Wed 2019-10-16 19:24:40
Event Occured Time : 		Wed 2019-10-16 19:24:39

Activated Node
9		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		61
5		54:bf:64:91:f8:8a		118.139.135.57		60
13		54:bf:64:91:f8:8a		118.139.135.57		61


Triggered Value : 10
Communication Time (seconds) : 0.163246
Decryption Time (seconds) : 0.057095
Total Messages with server: 113
Total Activations per Message: 3
Total Activations : 341
------------------------------------------------------
Iteration : 61
Logged Time : 				Wed 2019-10-16 19:24:40
Event Occured Time : 		Wed 2019-10-16 19:24:40

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
11		54:bf:64:91:f8:8a		118.139.135.57		61
6		54:bf:64:91:f8:8a		118.139.135.57		61
14		54:bf:64:91:f8:8a		118.139.135.57		61


Triggered Value : 4
Communication Time (seconds) : 0.037447
Decryption Time (seconds) : 0.013076
Total Messages with server: 114
Total Activations per Message: 3
Total Activations : 344
------------------------------------------------------
Iteration : 61
Logged Time : 				Wed 2019-10-16 19:24:40
Event Occured Time : 		Wed 2019-10-16 19:24:40

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		61
3		54:bf:64:91:f8:8a		118.139.135.57		61
11		54:bf:64:91:f8:8a		118.139.135.57		61


Triggered Value : 4
Communication Time (seconds) : 0.047630
Decryption Time (seconds) : 0.007859
Total Messages with server: 115
Total Activations per Message: 3
Total Activations : 347
------------------------------------------------------
Iteration : 61
Logged Time : 				Wed 2019-10-16 19:24:41
Event Occured Time : 		Wed 2019-10-16 19:24:41

Activated Node
2		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
1		54:bf:64:91:f8:8a		118.139.135.57		61
3		54:bf:64:91:f8:8a		118.139.135.57		61
6		54:bf:64:91:f8:8a		118.139.135.57		61


Triggered Value : 4
Communication Time (seconds) : 0.093310
Decryption Time (seconds) : 0.046990
Total Messages with server: 116
Total Activations per Message: 3
Total Activations : 350
------------------------------------------------------
Iteration : 62
Logged Time : 				Wed 2019-10-16 19:24:41
Event Occured Time : 		Wed 2019-10-16 19:24:41

Activated Node
9		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		61
5		54:bf:64:91:f8:8a		118.139.135.57		62
13		54:bf:64:91:f8:8a		118.139.135.57		61


Triggered Value : 10
Communication Time (seconds) : 0.131906
Decryption Time (seconds) : 0.030851
Total Messages with server: 117
Total Activations per Message: 3
Total Activations : 353
------------------------------------------------------
Iteration : 61
Logged Time : 				Wed 2019-10-16 19:24:41
Event Occured Time : 		Wed 2019-10-16 19:24:41

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
8		54:bf:64:91:f8:8a		118.139.135.57		61
3		54:bf:64:91:f8:8a		118.139.135.57		61
11		54:bf:64:91:f8:8a		118.139.135.57		61


Triggered Value : 4
Communication Time (seconds) : 0.018230
Decryption Time (seconds) : 0.009113
Total Messages with server: 118
Total Activations per Message: 3
Total Activations : 356
------------------------------------------------------
Iteration : 63
Logged Time : 				Wed 2019-10-16 19:24:43
Event Occured Time : 		Wed 2019-10-16 19:24:43

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
11		54:bf:64:91:f8:8a		118.139.135.57		63
6		54:bf:64:91:f8:8a		118.139.135.57		63
14		54:bf:64:91:f8:8a		118.139.135.57		63


Triggered Value : 4
Communication Time (seconds) : 0.033815
Decryption Time (seconds) : 0.011087
Total Messages with server: 119
Total Activations per Message: 3
Total Activations : 359
------------------------------------------------------
Iteration : 63
Logged Time : 				Wed 2019-10-16 19:24:43
Event Occured Time : 		Wed 2019-10-16 19:24:43

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		63
3		54:bf:64:91:f8:8a		118.139.135.57		63
11		54:bf:64:91:f8:8a		118.139.135.57		63


Triggered Value : 4
Communication Time (seconds) : 0.030923
Decryption Time (seconds) : 0.009668
Total Messages with server: 120
Total Activations per Message: 3
Total Activations : 362
------------------------------------------------------
Iteration : 64
Logged Time : 				Wed 2019-10-16 19:24:44
Event Occured Time : 		Wed 2019-10-16 19:24:44

Activated Node
5		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		63
1		54:bf:64:91:f8:8a		118.139.135.57		64
9		54:bf:64:91:f8:8a		118.139.135.57		63


Triggered Value : 10
Communication Time (seconds) : 0.080739
Decryption Time (seconds) : 0.015989
Total Messages with server: 121
Total Activations per Message: 3
Total Activations : 365
------------------------------------------------------
Iteration : 64
Logged Time : 				Wed 2019-10-16 19:24:44
Event Occured Time : 		Wed 2019-10-16 19:24:44

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		63
10		54:bf:64:91:f8:8a		118.139.135.57		64
18		54:bf:64:91:f8:8a		118.139.135.57		63


Triggered Value : 1
Communication Time (seconds) : 0.024259
Decryption Time (seconds) : 0.009638
Total Messages with server: 122
Total Activations per Message: 3
Total Activations : 368
------------------------------------------------------
Iteration : 66
Logged Time : 				Wed 2019-10-16 19:24:47
Event Occured Time : 		Wed 2019-10-16 19:24:47

Activated Node
3		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
2		54:bf:64:91:f8:8a		118.139.135.57		66
4		54:bf:64:91:f8:8a		118.139.135.57		65
7		54:bf:64:91:f8:8a		118.139.135.57		66


Triggered Value : 4
Communication Time (seconds) : 0.087579
Decryption Time (seconds) : 0.014050
Total Messages with server: 123
Total Activations per Message: 3
Total Activations : 371
------------------------------------------------------
Iteration : 65
Logged Time : 				Wed 2019-10-16 19:24:47
Event Occured Time : 		Wed 2019-10-16 19:24:47

Activated Node
8		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
7		54:bf:64:91:f8:8a		118.139.135.57		65
4		54:bf:64:91:f8:8a		118.139.135.57		65
12		54:bf:64:91:f8:8a		118.139.135.57		65


Triggered Value : 4
Communication Time (seconds) : 0.114558
Decryption Time (seconds) : 0.040630
Total Messages with server: 124
Total Activations per Message: 3
Total Activations : 374
------------------------------------------------------
Iteration : 66
Logged Time : 				Wed 2019-10-16 19:24:47
Event Occured Time : 		Wed 2019-10-16 19:24:47

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		65
16		54:bf:64:91:f8:8a		118.139.135.57		66
19		54:bf:64:91:f8:8a		118.139.135.57		65


Triggered Value : 3
Communication Time (seconds) : 0.031095
Decryption Time (seconds) : 0.009706
Total Messages with server: 125
Total Activations per Message: 3
Total Activations : 377
------------------------------------------------------
Iteration : 66
Logged Time : 				Wed 2019-10-16 19:24:47
Event Occured Time : 		Wed 2019-10-16 19:24:47

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
7		54:bf:64:91:f8:8a		118.139.135.57		66
2		54:bf:64:91:f8:8a		118.139.135.57		66
10		54:bf:64:91:f8:8a		118.139.135.57		66


Triggered Value : 4
Communication Time (seconds) : 0.025783
Decryption Time (seconds) : 0.007455
Total Messages with server: 126
Total Activations per Message: 3
Total Activations : 380
------------------------------------------------------
Iteration : 66
Logged Time : 				Wed 2019-10-16 19:24:47
Event Occured Time : 		Wed 2019-10-16 19:24:47

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		66
7		54:bf:64:91:f8:8a		118.139.135.57		66
15		54:bf:64:91:f8:8a		118.139.135.57		66


Triggered Value : 4
Communication Time (seconds) : 0.035047
Decryption Time (seconds) : 0.006111
Total Messages with server: 127
Total Activations per Message: 3
Total Activations : 383
------------------------------------------------------
Iteration : 67
Logged Time : 				Wed 2019-10-16 19:24:48
Event Occured Time : 		Wed 2019-10-16 19:24:48

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		67
12		54:bf:64:91:f8:8a		118.139.135.57		67
7		54:bf:64:91:f8:8a		118.139.135.57		67


Triggered Value : 2
Communication Time (seconds) : 0.026135
Decryption Time (seconds) : 0.008321
Total Messages with server: 128
Total Activations per Message: 3
Total Activations : 386
------------------------------------------------------
Iteration : 67
Logged Time : 				Wed 2019-10-16 19:24:48
Event Occured Time : 		Wed 2019-10-16 19:24:48

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		66
15		54:bf:64:91:f8:8a		118.139.135.57		67
18		54:bf:64:91:f8:8a		118.139.135.57		66


Triggered Value : 3
Communication Time (seconds) : 0.018014
Decryption Time (seconds) : 0.008098
Total Messages with server: 129
Total Activations per Message: 3
Total Activations : 389
------------------------------------------------------
Iteration : 68
Logged Time : 				Wed 2019-10-16 19:24:51
Event Occured Time : 		Wed 2019-10-16 19:24:51

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		68
11		54:bf:64:91:f8:8a		118.139.135.57		68
6		54:bf:64:91:f8:8a		118.139.135.57		68


Triggered Value : 2
Communication Time (seconds) : 0.017758
Decryption Time (seconds) : 0.008214
Total Messages with server: 130
Total Activations per Message: 3
Total Activations : 392
------------------------------------------------------
Iteration : 70
Logged Time : 				Wed 2019-10-16 19:24:53
Event Occured Time : 		Wed 2019-10-16 19:24:52

Activated Node
9		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		69
5		54:bf:64:91:f8:8a		118.139.135.57		70
13		54:bf:64:91:f8:8a		118.139.135.57		69


Triggered Value : 4
Communication Time (seconds) : 0.107133
Decryption Time (seconds) : 0.022323
Total Messages with server: 131
Total Activations per Message: 3
Total Activations : 395
------------------------------------------------------
Iteration : 70
Logged Time : 				Wed 2019-10-16 19:24:53
Event Occured Time : 		Wed 2019-10-16 19:24:53

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		70
7		54:bf:64:91:f8:8a		118.139.135.57		70
10		54:bf:64:91:f8:8a		118.139.135.57		70


Triggered Value : 4
Communication Time (seconds) : 0.048426
Decryption Time (seconds) : 0.013998
Total Messages with server: 132
Total Activations per Message: 3
Total Activations : 398
------------------------------------------------------
Iteration : 70
Logged Time : 				Wed 2019-10-16 19:24:53
Event Occured Time : 		Wed 2019-10-16 19:24:53

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		69
11		54:bf:64:91:f8:8a		118.139.135.57		70
14		54:bf:64:91:f8:8a		118.139.135.57		69


Triggered Value : 3
Communication Time (seconds) : 0.018764
Decryption Time (seconds) : 0.008635
Total Messages with server: 133
Total Activations per Message: 3
Total Activations : 401
------------------------------------------------------
Iteration : 70
Logged Time : 				Wed 2019-10-16 19:24:53
Event Occured Time : 		Wed 2019-10-16 19:24:53

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		70
12		54:bf:64:91:f8:8a		118.139.135.57		70
7		54:bf:64:91:f8:8a		118.139.135.57		70


Triggered Value : 4
Communication Time (seconds) : 0.027075
Decryption Time (seconds) : 0.007271
Total Messages with server: 134
Total Activations per Message: 3
Total Activations : 404
------------------------------------------------------
Iteration : 70
Logged Time : 				Wed 2019-10-16 19:24:53
Event Occured Time : 		Wed 2019-10-16 19:24:53

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
16		54:bf:64:91:f8:8a		118.139.135.57		70
11		54:bf:64:91:f8:8a		118.139.135.57		70
19		54:bf:64:91:f8:8a		118.139.135.57		70


Triggered Value : 3
Communication Time (seconds) : 0.044432
Decryption Time (seconds) : 0.006253
Total Messages with server: 135
Total Activations per Message: 3
Total Activations : 407
------------------------------------------------------
Iteration : 71
Logged Time : 				Wed 2019-10-16 19:24:54
Event Occured Time : 		Wed 2019-10-16 19:24:54

Activated Node
8		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
7		54:bf:64:91:f8:8a		118.139.135.57		70
4		54:bf:64:91:f8:8a		118.139.135.57		71
12		54:bf:64:91:f8:8a		118.139.135.57		70


Triggered Value : 4
Communication Time (seconds) : 0.052001
Decryption Time (seconds) : 0.013857
Total Messages with server: 136
Total Activations per Message: 3
Total Activations : 410
------------------------------------------------------
Iteration : 70
Logged Time : 				Wed 2019-10-16 19:24:54
Event Occured Time : 		Wed 2019-10-16 19:24:54

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		70
8		54:bf:64:91:f8:8a		118.139.135.57		70
3		54:bf:64:91:f8:8a		118.139.135.57		70


Triggered Value : 2
Communication Time (seconds) : 0.025465
Decryption Time (seconds) : 0.010194
Total Messages with server: 137
Total Activations per Message: 3
Total Activations : 413
------------------------------------------------------
Iteration : 70
Logged Time : 				Wed 2019-10-16 19:24:54
Event Occured Time : 		Wed 2019-10-16 19:24:54

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		70
7		54:bf:64:91:f8:8a		118.139.135.57		70
10		54:bf:64:91:f8:8a		118.139.135.57		70


Triggered Value : 4
Communication Time (seconds) : 0.048001
Decryption Time (seconds) : 0.009739
Total Messages with server: 138
Total Activations per Message: 3
Total Activations : 416
------------------------------------------------------
Iteration : 72
Logged Time : 				Wed 2019-10-16 19:24:56
Event Occured Time : 		Wed 2019-10-16 19:24:56

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
16		54:bf:64:91:f8:8a		118.139.135.57		72
11		54:bf:64:91:f8:8a		118.139.135.57		71
19		54:bf:64:91:f8:8a		118.139.135.57		72


Triggered Value : 3
Communication Time (seconds) : 0.029605
Decryption Time (seconds) : 0.010136
Total Messages with server: 139
Total Activations per Message: 3
Total Activations : 419
------------------------------------------------------
Iteration : 72
Logged Time : 				Wed 2019-10-16 19:24:56
Event Occured Time : 		Wed 2019-10-16 19:24:56

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		71
6		54:bf:64:91:f8:8a		118.139.135.57		72
14		54:bf:64:91:f8:8a		118.139.135.57		71


Triggered Value : 4
Communication Time (seconds) : 0.041516
Decryption Time (seconds) : 0.009635
Total Messages with server: 140
Total Activations per Message: 3
Total Activations : 422
------------------------------------------------------
Iteration : 73
Logged Time : 				Wed 2019-10-16 19:24:57
Event Occured Time : 		Wed 2019-10-16 19:24:57

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
8		54:bf:64:91:f8:8a		118.139.135.57		72
3		54:bf:64:91:f8:8a		118.139.135.57		73
11		54:bf:64:91:f8:8a		118.139.135.57		72


Triggered Value : 2
Communication Time (seconds) : 0.029566
Decryption Time (seconds) : 0.009664
Total Messages with server: 141
Total Activations per Message: 3
Total Activations : 425
------------------------------------------------------
Iteration : 73
Logged Time : 				Wed 2019-10-16 19:24:57
Event Occured Time : 		Wed 2019-10-16 19:24:57

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		72
7		54:bf:64:91:f8:8a		118.139.135.57		73
15		54:bf:64:91:f8:8a		118.139.135.57		72


Triggered Value : 4
Communication Time (seconds) : 0.020386
Decryption Time (seconds) : 0.009121
Total Messages with server: 142
Total Activations per Message: 3
Total Activations : 428
------------------------------------------------------
Iteration : 74
Logged Time : 				Wed 2019-10-16 19:24:58
Event Occured Time : 		Wed 2019-10-16 19:24:58

Activated Node
3		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
2		54:bf:64:91:f8:8a		118.139.135.57		73
4		54:bf:64:91:f8:8a		118.139.135.57		74
7		54:bf:64:91:f8:8a		118.139.135.57		73


Triggered Value : 4
Communication Time (seconds) : 0.083126
Decryption Time (seconds) : 0.011119
Total Messages with server: 143
Total Activations per Message: 3
Total Activations : 431
------------------------------------------------------
Iteration : 73
Logged Time : 				Wed 2019-10-16 19:24:59
Event Occured Time : 		Wed 2019-10-16 19:24:58

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		73
8		54:bf:64:91:f8:8a		118.139.135.57		73
3		54:bf:64:91:f8:8a		118.139.135.57		73


Triggered Value : 2
Communication Time (seconds) : 0.020771
Decryption Time (seconds) : 0.011067
Total Messages with server: 144
Total Activations per Message: 3
Total Activations : 434
------------------------------------------------------
Iteration : 75
Logged Time : 				Wed 2019-10-16 19:25:00
Event Occured Time : 		Wed 2019-10-16 19:25:00

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
8		54:bf:64:91:f8:8a		118.139.135.57		74
3		54:bf:64:91:f8:8a		118.139.135.57		75
11		54:bf:64:91:f8:8a		118.139.135.57		74


Triggered Value : 4
Communication Time (seconds) : 0.043913
Decryption Time (seconds) : 0.012197
Total Messages with server: 145
Total Activations per Message: 3
Total Activations : 437
------------------------------------------------------
Iteration : 76
Logged Time : 				Wed 2019-10-16 19:25:01
Event Occured Time : 		Wed 2019-10-16 19:25:01

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		76
12		54:bf:64:91:f8:8a		118.139.135.57		75
7		54:bf:64:91:f8:8a		118.139.135.57		76


Triggered Value : 2
Communication Time (seconds) : 0.022956
Decryption Time (seconds) : 0.011917
Total Messages with server: 146
Total Activations per Message: 3
Total Activations : 440
------------------------------------------------------
Iteration : 77
Logged Time : 				Wed 2019-10-16 19:25:03
Event Occured Time : 		Wed 2019-10-16 19:25:03

Activated Node
3		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
2		54:bf:64:91:f8:8a		118.139.135.57		76
4		54:bf:64:91:f8:8a		118.139.135.57		77
7		54:bf:64:91:f8:8a		118.139.135.57		76


Triggered Value : 2
Communication Time (seconds) : 0.078207
Decryption Time (seconds) : 0.043696
Total Messages with server: 147
Total Activations per Message: 3
Total Activations : 443
------------------------------------------------------
Iteration : 78
Logged Time : 				Wed 2019-10-16 19:25:06
Event Occured Time : 		Wed 2019-10-16 19:25:06

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
16		54:bf:64:91:f8:8a		118.139.135.57		78
11		54:bf:64:91:f8:8a		118.139.135.57		78
19		54:bf:64:91:f8:8a		118.139.135.57		78


Triggered Value : 4
Communication Time (seconds) : 0.022484
Decryption Time (seconds) : 0.010797
Total Messages with server: 148
Total Activations per Message: 3
Total Activations : 446
------------------------------------------------------
Iteration : 83
Logged Time : 				Wed 2019-10-16 19:25:12
Event Occured Time : 		Wed 2019-10-16 19:25:11

Activated Node
8		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
7		54:bf:64:91:f8:8a		118.139.135.57		82
4		54:bf:64:91:f8:8a		118.139.135.57		83
12		54:bf:64:91:f8:8a		118.139.135.57		82


Triggered Value : 5
Communication Time (seconds) : 0.081688
Decryption Time (seconds) : 0.027525
Total Messages with server: 149
Total Activations per Message: 3
Total Activations : 449
------------------------------------------------------
Iteration : 83
Logged Time : 				Wed 2019-10-16 19:25:13
Event Occured Time : 		Wed 2019-10-16 19:25:13

Activated Node
3		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
2		54:bf:64:91:f8:8a		118.139.135.57		83
4		54:bf:64:91:f8:8a		118.139.135.57		83
7		54:bf:64:91:f8:8a		118.139.135.57		83


Triggered Value : 5
Communication Time (seconds) : 0.061701
Decryption Time (seconds) : 0.009702
Total Messages with server: 150
Total Activations per Message: 3
Total Activations : 452
------------------------------------------------------
Iteration : 86
Logged Time : 				Wed 2019-10-16 19:25:16
Event Occured Time : 		Wed 2019-10-16 19:25:16

Activated Node
16		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
15		54:bf:64:91:f8:8a		118.139.135.57		86
12		54:bf:64:91:f8:8a		118.139.135.57		86
20		54:bf:64:91:f8:8a		118.139.135.57		86


Triggered Value : 3
Communication Time (seconds) : 0.064144
Decryption Time (seconds) : 0.009908
Total Messages with server: 151
Total Activations per Message: 3
Total Activations : 455
------------------------------------------------------
Iteration : 86
Logged Time : 				Wed 2019-10-16 19:25:17
Event Occured Time : 		Wed 2019-10-16 19:25:17

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		86
12		54:bf:64:91:f8:8a		118.139.135.57		86
15		54:bf:64:91:f8:8a		118.139.135.57		86


Triggered Value : 3
Communication Time (seconds) : 0.026560
Decryption Time (seconds) : 0.011157
Total Messages with server: 152
Total Activations per Message: 3
Total Activations : 458
------------------------------------------------------
Iteration : 86
Logged Time : 				Wed 2019-10-16 19:25:17
Event Occured Time : 		Wed 2019-10-16 19:25:17

Activated Node
19		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
18		54:bf:64:91:f8:8a		118.139.135.57		86
20		54:bf:64:91:f8:8a		118.139.135.57		86
15		54:bf:64:91:f8:8a		118.139.135.57		86


Triggered Value : 3
Communication Time (seconds) : 0.036443
Decryption Time (seconds) : 0.009659
Total Messages with server: 153
Total Activations per Message: 3
Total Activations : 461
------------------------------------------------------
Iteration : 89
Logged Time : 				Wed 2019-10-16 19:25:20
Event Occured Time : 		Wed 2019-10-16 19:25:20

Activated Node
5		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		89
1		54:bf:64:91:f8:8a		118.139.135.57		89
9		54:bf:64:91:f8:8a		118.139.135.57		89


Triggered Value : 5
Communication Time (seconds) : 0.098205
Decryption Time (seconds) : 0.030312
Total Messages with server: 154
Total Activations per Message: 3
Total Activations : 464
------------------------------------------------------
Iteration : 89
Logged Time : 				Wed 2019-10-16 19:25:20
Event Occured Time : 		Wed 2019-10-16 19:25:20

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		89
6		54:bf:64:91:f8:8a		118.139.135.57		89
14		54:bf:64:91:f8:8a		118.139.135.57		89


Triggered Value : 5
Communication Time (seconds) : 0.014270
Decryption Time (seconds) : 0.008208
Total Messages with server: 155
Total Activations per Message: 3
Total Activations : 467
------------------------------------------------------
Iteration : 91
Logged Time : 				Wed 2019-10-16 19:25:23
Event Occured Time : 		Wed 2019-10-16 19:25:23

Activated Node
3		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
2		54:bf:64:91:f8:8a		118.139.135.57		90
4		54:bf:64:91:f8:8a		118.139.135.57		91
7		54:bf:64:91:f8:8a		118.139.135.57		90


Triggered Value : 5
Communication Time (seconds) : 0.086856
Decryption Time (seconds) : 0.010202
Total Messages with server: 156
Total Activations per Message: 3
Total Activations : 470
------------------------------------------------------
Iteration : 91
Logged Time : 				Wed 2019-10-16 19:25:23
Event Occured Time : 		Wed 2019-10-16 19:25:23

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		91
2		54:bf:64:91:f8:8a		118.139.135.57		91
10		54:bf:64:91:f8:8a		118.139.135.57		91


Triggered Value : 5
Communication Time (seconds) : 0.034066
Decryption Time (seconds) : 0.011544
Total Messages with server: 157
Total Activations per Message: 3
Total Activations : 473
------------------------------------------------------
Iteration : 90
Logged Time : 				Wed 2019-10-16 19:25:23
Event Occured Time : 		Wed 2019-10-16 19:25:23

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		90
7		54:bf:64:91:f8:8a		118.139.135.57		90
15		54:bf:64:91:f8:8a		118.139.135.57		90


Triggered Value : 5
Communication Time (seconds) : 0.027472
Decryption Time (seconds) : 0.007815
Total Messages with server: 158
Total Activations per Message: 3
Total Activations : 476
------------------------------------------------------
Iteration : 92
Logged Time : 				Wed 2019-10-16 19:25:25
Event Occured Time : 		Wed 2019-10-16 19:25:24

Activated Node
9		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		92
5		54:bf:64:91:f8:8a		118.139.135.57		92
13		54:bf:64:91:f8:8a		118.139.135.57		92


Triggered Value : 5
Communication Time (seconds) : 0.077408
Decryption Time (seconds) : 0.010238
Total Messages with server: 159
Total Activations per Message: 3
Total Activations : 479
------------------------------------------------------
Iteration : 92
Logged Time : 				Wed 2019-10-16 19:25:25
Event Occured Time : 		Wed 2019-10-16 19:25:25

Activated Node
2		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
1		54:bf:64:91:f8:8a		118.139.135.57		91
3		54:bf:64:91:f8:8a		118.139.135.57		92
6		54:bf:64:91:f8:8a		118.139.135.57		91


Triggered Value : 6
Communication Time (seconds) : 0.024572
Decryption Time (seconds) : 0.011062
Total Messages with server: 160
Total Activations per Message: 3
Total Activations : 482
------------------------------------------------------
Iteration : 92
Logged Time : 				Wed 2019-10-16 19:25:25
Event Occured Time : 		Wed 2019-10-16 19:25:25

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		92
2		54:bf:64:91:f8:8a		118.139.135.57		92
10		54:bf:64:91:f8:8a		118.139.135.57		92


Triggered Value : 5
Communication Time (seconds) : 0.017328
Decryption Time (seconds) : 0.008230
Total Messages with server: 161
Total Activations per Message: 3
Total Activations : 485
------------------------------------------------------
Iteration : 92
Logged Time : 				Wed 2019-10-16 19:25:26
Event Occured Time : 		Wed 2019-10-16 19:25:26

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
7		54:bf:64:91:f8:8a		118.139.135.57		92
2		54:bf:64:91:f8:8a		118.139.135.57		92
10		54:bf:64:91:f8:8a		118.139.135.57		92


Triggered Value : 5
Communication Time (seconds) : 0.030129
Decryption Time (seconds) : 0.009052
Total Messages with server: 162
Total Activations per Message: 3
Total Activations : 488
------------------------------------------------------
Iteration : 94
Logged Time : 				Wed 2019-10-16 19:25:28
Event Occured Time : 		Wed 2019-10-16 19:25:27

Activated Node
5		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		94
1		54:bf:64:91:f8:8a		118.139.135.57		94
9		54:bf:64:91:f8:8a		118.139.135.57		94


Triggered Value : 5
Communication Time (seconds) : 0.107805
Decryption Time (seconds) : 0.019994
Total Messages with server: 163
Total Activations per Message: 3
Total Activations : 491
------------------------------------------------------
Iteration : 94
Logged Time : 				Wed 2019-10-16 19:25:28
Event Occured Time : 		Wed 2019-10-16 19:25:28

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		94
6		54:bf:64:91:f8:8a		118.139.135.57		94
14		54:bf:64:91:f8:8a		118.139.135.57		94


Triggered Value : 5
Communication Time (seconds) : 0.016628
Decryption Time (seconds) : 0.007498
Total Messages with server: 164
Total Activations per Message: 3
Total Activations : 494
------------------------------------------------------
Iteration : 95
Logged Time : 				Wed 2019-10-16 19:25:29
Event Occured Time : 		Wed 2019-10-16 19:25:29

Activated Node
19		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
18		54:bf:64:91:f8:8a		118.139.135.57		95
20		54:bf:64:91:f8:8a		118.139.135.57		94
15		54:bf:64:91:f8:8a		118.139.135.57		95


Triggered Value : 5
Communication Time (seconds) : 0.042721
Decryption Time (seconds) : 0.010862
Total Messages with server: 165
Total Activations per Message: 3
Total Activations : 497
------------------------------------------------------
Iteration : 94
Logged Time : 				Wed 2019-10-16 19:25:29
Event Occured Time : 		Wed 2019-10-16 19:25:29

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		94
8		54:bf:64:91:f8:8a		118.139.135.57		94
11		54:bf:64:91:f8:8a		118.139.135.57		94


Triggered Value : 1
Communication Time (seconds) : 0.023296
Decryption Time (seconds) : 0.011606
Total Messages with server: 166
Total Activations per Message: 3
Total Activations : 500
------------------------------------------------------
Iteration : 94
Logged Time : 				Wed 2019-10-16 19:25:29
Event Occured Time : 		Wed 2019-10-16 19:25:29

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		94
6		54:bf:64:91:f8:8a		118.139.135.57		94
14		54:bf:64:91:f8:8a		118.139.135.57		94


Triggered Value : 5
Communication Time (seconds) : 0.045426
Decryption Time (seconds) : 0.009627
Total Messages with server: 167
Total Activations per Message: 3
Total Activations : 503
------------------------------------------------------
Iteration : 95
Logged Time : 				Wed 2019-10-16 19:25:31
Event Occured Time : 		Wed 2019-10-16 19:25:30

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
12		54:bf:64:91:f8:8a		118.139.135.57		95
7		54:bf:64:91:f8:8a		118.139.135.57		95
15		54:bf:64:91:f8:8a		118.139.135.57		95


Triggered Value : 5
Communication Time (seconds) : 0.019658
Decryption Time (seconds) : 0.009639
Total Messages with server: 168
Total Activations per Message: 3
Total Activations : 506
------------------------------------------------------
Iteration : 95
Logged Time : 				Wed 2019-10-16 19:25:31
Event Occured Time : 		Wed 2019-10-16 19:25:30

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
8		54:bf:64:91:f8:8a		118.139.135.57		95
3		54:bf:64:91:f8:8a		118.139.135.57		95
11		54:bf:64:91:f8:8a		118.139.135.57		95


Triggered Value : 10
Communication Time (seconds) : 0.032200
Decryption Time (seconds) : 0.009085
Total Messages with server: 169
Total Activations per Message: 3
Total Activations : 509
------------------------------------------------------
Iteration : 97
Logged Time : 				Wed 2019-10-16 19:25:32
Event Occured Time : 		Wed 2019-10-16 19:25:32

Activated Node
9		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		97
5		54:bf:64:91:f8:8a		118.139.135.57		97
13		54:bf:64:91:f8:8a		118.139.135.57		97


Triggered Value : 5
Communication Time (seconds) : 0.104984
Decryption Time (seconds) : 0.015997
Total Messages with server: 170
Total Activations per Message: 3
Total Activations : 512
------------------------------------------------------
Iteration : 97
Logged Time : 				Wed 2019-10-16 19:25:32
Event Occured Time : 		Wed 2019-10-16 19:25:32

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		97
2		54:bf:64:91:f8:8a		118.139.135.57		97
10		54:bf:64:91:f8:8a		118.139.135.57		97


Triggered Value : 5
Communication Time (seconds) : 0.013993
Decryption Time (seconds) : 0.007874
Total Messages with server: 171
Total Activations per Message: 3
Total Activations : 515
------------------------------------------------------
Iteration : 97
Logged Time : 				Wed 2019-10-16 19:25:33
Event Occured Time : 		Wed 2019-10-16 19:25:33

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
8		54:bf:64:91:f8:8a		118.139.135.57		97
3		54:bf:64:91:f8:8a		118.139.135.57		97
11		54:bf:64:91:f8:8a		118.139.135.57		97


Triggered Value : 6
Communication Time (seconds) : 0.017770
Decryption Time (seconds) : 0.008098
Total Messages with server: 172
Total Activations per Message: 3
Total Activations : 518
------------------------------------------------------
Iteration : 98
Logged Time : 				Wed 2019-10-16 19:25:35
Event Occured Time : 		Wed 2019-10-16 19:25:35

Activated Node
8		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
7		54:bf:64:91:f8:8a		118.139.135.57		98
4		54:bf:64:91:f8:8a		118.139.135.57		98
12		54:bf:64:91:f8:8a		118.139.135.57		98


Triggered Value : 5
Communication Time (seconds) : 0.068966
Decryption Time (seconds) : 0.009903
Total Messages with server: 173
Total Activations per Message: 3
Total Activations : 521
------------------------------------------------------
Iteration : 98
Logged Time : 				Wed 2019-10-16 19:25:35
Event Occured Time : 		Wed 2019-10-16 19:25:35

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
12		54:bf:64:91:f8:8a		118.139.135.57		98
7		54:bf:64:91:f8:8a		118.139.135.57		98
15		54:bf:64:91:f8:8a		118.139.135.57		98


Triggered Value : 10
Communication Time (seconds) : 0.023018
Decryption Time (seconds) : 0.011855
Total Messages with server: 174
Total Activations per Message: 3
Total Activations : 524
------------------------------------------------------
Iteration : 99
Logged Time : 				Wed 2019-10-16 19:25:35
Event Occured Time : 		Wed 2019-10-16 19:25:35

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		99
16		54:bf:64:91:f8:8a		118.139.135.57		98
19		54:bf:64:91:f8:8a		118.139.135.57		99


Triggered Value : 2
Communication Time (seconds) : 0.050255
Decryption Time (seconds) : 0.010253
Total Messages with server: 175
Total Activations per Message: 3
Total Activations : 527
------------------------------------------------------
Iteration : 99
Logged Time : 				Wed 2019-10-16 19:25:35
Event Occured Time : 		Wed 2019-10-16 19:25:35

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		99
11		54:bf:64:91:f8:8a		118.139.135.57		99
6		54:bf:64:91:f8:8a		118.139.135.57		99


Triggered Value : 6
Communication Time (seconds) : 0.037296
Decryption Time (seconds) : 0.009246
Total Messages with server: 176
Total Activations per Message: 3
Total Activations : 530
------------------------------------------------------
Iteration : 99
Logged Time : 				Wed 2019-10-16 19:25:35
Event Occured Time : 		Wed 2019-10-16 19:25:35

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		99
8		54:bf:64:91:f8:8a		118.139.135.57		98
11		54:bf:64:91:f8:8a		118.139.135.57		99


Triggered Value : 6
Communication Time (seconds) : 0.033395
Decryption Time (seconds) : 0.008252
Total Messages with server: 177
Total Activations per Message: 3
Total Activations : 533


------------------------------------------------------
------------------------------------------------------
Total Simulation Time (seconds) : 144.951117
Total Events detected : 177
Total Messages with the base station (including termination signal): 197
Total Messages between sensor nodes : 8000
Total Messages though the network (including termination signal): 8197
Total Activations : 533

Total Activations per Node: 
	Rank 1 : 0
	Rank 2 : 3
	Rank 3 : 13
	Rank 4 : 0
	Rank 5 : 7
	Rank 6 : 25
	Rank 7 : 20
	Rank 8 : 5
	Rank 9 : 11
	Rank 10 : 26
	Rank 11 : 20
	Rank 12 : 1
	Rank 13 : 5
	Rank 14 : 15
	Rank 15 : 14
	Rank 16 : 4
	Rank 17 : 0
	Rank 18 : 3
	Rank 19 : 5
	Rank 20 : 0


==> data/dynamic/nodes/10.csv <==
0.021049
0.008552
0.007577
0.012962
0.016022
0.010867
0.019667
0.017332
0.007747
0.009813
0.014182
0.007717
0.010031
0.009029
0.008552
0.020302
0.018657
0.024354
0.022711
0.009511
0.010113
0.031078
0.006035
0.009115
0.029421
0.019377


==> data/dynamic/nodes/11.csv <==
0.031487
0.018326
0.010984
0.007780
0.009906
0.011021
0.034408
0.030759
0.009076
0.010694
0.007771
0.018293
0.017793
0.012329
0.009293
0.011010
0.010628
0.014493
0.010001
0.011143


==> data/dynamic/nodes/12.csv <==
0.046845


==> data/dynamic/nodes/13.csv <==
0.075934
0.083571
0.055777
0.067402
0.090526


==> data/dynamic/nodes/14.csv <==
0.009152
0.011780
0.016027
0.010776
0.009589
0.017220
0.011367
0.010133
0.007840
0.022953
0.011442
0.009047
0.011770
0.014605
0.009882


==> data/dynamic/nodes/15.csv <==
0.014432
0.009646
0.008778
0.007778
0.037720
0.009316
0.011007
0.010882
0.021892
0.021362
0.026002
0.019450
0.011665
0.039978


==> data/dynamic/nodes/16.csv <==
0.076763
0.071981
0.097889
0.040500


==> data/dynamic/nodes/18.csv <==
0.021993
0.009866
0.041604


==> data/dynamic/nodes/19.csv <==
0.040147
0.030151
0.018932
0.025376
0.031842


==> data/dynamic/nodes/2.csv <==
0.037648
0.046286
0.013476


==> data/dynamic/nodes/3.csv <==
0.047153
0.043979
0.068266
0.046167
0.028854
0.067118
0.059354
0.028066
0.073482
0.067980
0.034491
0.045718
0.075928


==> data/dynamic/nodes/5.csv <==
0.059937
0.076738
0.078779
0.090296
0.058531
0.067848
0.085596


==> data/dynamic/nodes/6.csv <==
0.012424
0.013199
0.022629
0.008810
0.019245
0.018534
0.024005
0.032478
0.009114
0.021050
0.014501
0.014408
0.008912
0.013080
0.010399
0.026585
0.011869
0.010600
0.013250
0.034402
0.038249
0.022501
0.009087
0.021056
0.006103


==> data/dynamic/nodes/7.csv <==
0.010741
0.026089
0.016219
0.010885
0.035367
0.013096
0.027151
0.038143
0.014459
0.038032
0.009104
0.010164
0.015244
0.019881
0.009676
0.031688
0.011662
0.017534
0.009654
0.013223


==> data/dynamic/nodes/8.csv <==
0.054179
0.072525
0.038109
0.054138
0.059008


==> data/dynamic/nodes/9.csv <==
0.045735
0.051771
0.032360
0.074621
0.099971
0.111971
0.105234
0.101041
0.084773
0.063394
0.088971


==> data/dynamic/stats.csv <==
1,3,3,1,0.075003,0.006067
1,6,3,2,0.092091,0.009704
2,9,3,3,0.060155,0.019949
2,12,3,4,0.035038,0.008582
3,15,3,5,0.025419,0.006933
4,18,3,6,0.084239,0.033865
4,21,3,7,0.040053,0.027587
4,24,3,8,0.017728,0.009160
4,27,3,9,0.015242,0.007637
6,30,3,10,0.021562,0.008575
6,33,3,11,0.024323,0.007161
6,36,3,12,0.035684,0.009569
7,39,3,13,0.022036,0.008813
6,42,3,14,0.027869,0.007439
8,45,3,15,0.026251,0.010210
8,48,3,16,0.030522,0.007872
9,51,3,17,0.019086,0.010255
10,54,3,18,0.089056,0.041855
9,57,3,19,0.018780,0.009113
11,60,3,20,0.033504,0.017254
10,63,3,21,0.016663,0.007866
12,66,3,22,0.092139,0.012165
12,69,3,23,0.018737,0.007850
12,72,3,24,0.093229,0.009626
14,75,3,25,0.090778,0.046773
14,79,4,26,0.054185,0.011843
14,82,3,27,0.029739,0.010587
14,85,3,28,0.015438,0.007648
15,88,3,29,0.021828,0.011020
14,91,3,30,0.031616,0.010070
16,94,3,31,0.078615,0.010329
16,97,3,32,0.028419,0.009869
15,100,3,33,0.025185,0.008235
17,103,3,34,0.075794,0.015985
16,106,3,35,0.099958,0.035993
16,109,3,36,0.085258,0.023936
17,112,3,37,0.023167,0.012252
17,115,3,38,0.091639,0.014872
17,118,3,39,0.031599,0.011893
18,121,3,40,0.086914,0.010905
18,124,3,41,0.032738,0.014380
19,127,3,42,0.026447,0.007860
20,130,3,43,0.065756,0.009950
20,133,3,44,0.025866,0.008612
20,136,3,45,0.039679,0.007937
22,139,3,46,0.091246,0.044351
22,142,3,47,0.048777,0.011026
21,145,3,48,0.054346,0.008322
22,148,3,49,0.030195,0.007493
22,151,3,50,0.029052,0.006063
24,154,3,51,0.020880,0.011526
24,157,3,52,0.015764,0.007983
26,160,3,53,0.095905,0.024512
26,163,3,54,0.018393,0.008567
27,166,3,55,0.050867,0.012224
27,169,3,56,0.019247,0.009086
29,172,3,57,0.036072,0.011072
29,175,3,58,0.042112,0.009605
29,178,3,59,0.018708,0.007690
30,181,3,60,0.016969,0.009146
32,184,3,61,0.016395,0.006469
33,187,3,62,0.017480,0.006442
34,190,3,63,0.020642,0.009735
34,193,3,64,0.019208,0.009114
36,196,3,65,0.057765,0.037369
36,199,3,66,0.039120,0.024910
35,202,3,67,0.051839,0.010184
35,205,3,68,0.028055,0.008247
35,208,3,69,0.020755,0.008260
36,211,3,70,0.030418,0.009079
37,214,3,71,0.041684,0.014520
38,217,3,72,0.040200,0.011308
38,220,3,73,0.025735,0.011210
40,223,3,74,0.015778,0.008042
41,226,3,75,0.117192,0.026623
41,229,3,76,0.017729,0.007674
42,232,3,77,0.046953,0.012508
43,235,3,78,0.026610,0.012183
44,238,3,79,0.110294,0.016774
44,241,3,80,0.040922,0.010148
45,244,3,81,0.079998,0.047607
45,247,3,82,0.018588,0.009663
45,250,3,83,0.050663,0.012484
46,253,3,84,0.080097,0.012950
47,256,3,85,0.128389,0.038056
47,259,3,86,0.017062,0.008004
47,262,3,87,0.069259,0.009883
48,265,3,88,0.066171,0.024899
47,268,3,89,0.021129,0.008014
49,271,3,90,0.016733,0.007617
51,274,3,91,0.022300,0.011855
51,277,3,92,0.023460,0.010102
50,280,3,93,0.018093,0.009025
52,283,3,94,0.015236,0.006171
52,286,3,95,0.107850,0.009922
54,289,3,96,0.029564,0.010595
54,292,3,97,0.091806,0.037581
55,295,3,98,0.038827,0.018501
54,298,3,99,0.031602,0.009683
55,301,3,100,0.029935,0.008958
56,304,3,101,0.117062,0.042400
57,307,3,102,0.134753,0.034741
57,310,3,103,0.054008,0.012370
58,313,3,104,0.035349,0.007719
58,316,3,105,0.033263,0.006426
58,319,3,106,0.037033,0.006323
58,323,4,107,0.021837,0.009943
58,326,3,108,0.020072,0.008274
59,329,3,109,0.124415,0.011372
60,332,3,110,0.020878,0.010264
60,335,3,111,0.047613,0.011105
60,338,3,112,0.017485,0.009701
61,341,3,113,0.163246,0.057095
61,344,3,114,0.037447,0.013076
61,347,3,115,0.047630,0.007859
61,350,3,116,0.093310,0.046990
62,353,3,117,0.131906,0.030851
61,356,3,118,0.018230,0.009113
63,359,3,119,0.033815,0.011087
63,362,3,120,0.030923,0.009668
64,365,3,121,0.080739,0.015989
64,368,3,122,0.024259,0.009638
66,371,3,123,0.087579,0.014050
65,374,3,124,0.114558,0.040630
66,377,3,125,0.031095,0.009706
66,380,3,126,0.025783,0.007455
66,383,3,127,0.035047,0.006111
67,386,3,128,0.026135,0.008321
67,389,3,129,0.018014,0.008098
68,392,3,130,0.017758,0.008214
70,395,3,131,0.107133,0.022323
70,398,3,132,0.048426,0.013998
70,401,3,133,0.018764,0.008635
70,404,3,134,0.027075,0.007271
70,407,3,135,0.044432,0.006253
71,410,3,136,0.052001,0.013857
70,413,3,137,0.025465,0.010194
70,416,3,138,0.048001,0.009739
72,419,3,139,0.029605,0.010136
72,422,3,140,0.041516,0.009635
73,425,3,141,0.029566,0.009664
73,428,3,142,0.020386,0.009121
74,431,3,143,0.083126,0.011119
73,434,3,144,0.020771,0.011067
75,437,3,145,0.043913,0.012197
76,440,3,146,0.022956,0.011917
77,443,3,147,0.078207,0.043696
78,446,3,148,0.022484,0.010797
83,449,3,149,0.081688,0.027525
83,452,3,150,0.061701,0.009702
86,455,3,151,0.064144,0.009908
86,458,3,152,0.026560,0.011157
86,461,3,153,0.036443,0.009659
89,464,3,154,0.098205,0.030312
89,467,3,155,0.014270,0.008208
91,470,3,156,0.086856,0.010202
91,473,3,157,0.034066,0.011544
90,476,3,158,0.027472,0.007815
92,479,3,159,0.077408,0.010238
92,482,3,160,0.024572,0.011062
92,485,3,161,0.017328,0.008230
92,488,3,162,0.030129,0.009052
94,491,3,163,0.107805,0.019994
94,494,3,164,0.016628,0.007498
95,497,3,165,0.042721,0.010862
94,500,3,166,0.023296,0.011606
94,503,3,167,0.045426,0.009627
95,506,3,168,0.019658,0.009639
95,509,3,169,0.032200,0.009085
97,512,3,170,0.104984,0.015997
97,515,3,171,0.013993,0.007874
97,518,3,172,0.017770,0.008098
98,521,3,173,0.068966,0.009903
98,524,3,174,0.023018,0.011855
99,527,3,175,0.050255,0.010253
99,530,3,176,0.037296,0.009246
99,533,3,177,0.033395,0.008252


==> data/no/log.txt <==
------------------------------------------------------
Iteration : 5
Logged Time : 				Wed 2019-10-16 19:10:37
Event Occured Time : 		Wed 2019-10-16 19:10:37

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		5
10		54:bf:64:91:f8:8a		118.139.135.57		4
18		54:bf:64:91:f8:8a		118.139.135.57		5


Triggered Value : 6
Communication Time (seconds) : 0.047863
Decryption Time (seconds) : 0.024079
Total Messages with server: 1
Total Activations per Message: 3
Total Activations : 3
------------------------------------------------------
Iteration : 4
Logged Time : 				Wed 2019-10-16 19:10:37
Event Occured Time : 		Wed 2019-10-16 19:10:37

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		4
7		54:bf:64:91:f8:8a		118.139.135.57		4
2		54:bf:64:91:f8:8a		118.139.135.57		4


Triggered Value : 10
Communication Time (seconds) : 0.045798
Decryption Time (seconds) : 0.022882
Total Messages with server: 2
Total Activations per Message: 3
Total Activations : 6
------------------------------------------------------
Iteration : 5
Logged Time : 				Wed 2019-10-16 19:10:37
Event Occured Time : 		Wed 2019-10-16 19:10:37

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		5
12		54:bf:64:91:f8:8a		118.139.135.57		4
15		54:bf:64:91:f8:8a		118.139.135.57		5


Triggered Value : 5
Communication Time (seconds) : 0.045221
Decryption Time (seconds) : 0.022319
Total Messages with server: 3
Total Activations per Message: 3
Total Activations : 9
------------------------------------------------------
Iteration : 7
Logged Time : 				Wed 2019-10-16 19:10:40
Event Occured Time : 		Wed 2019-10-16 19:10:40

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		6
3		54:bf:64:91:f8:8a		118.139.135.57		7
11		54:bf:64:91:f8:8a		118.139.135.57		6


Triggered Value : 10
Communication Time (seconds) : 0.045432
Decryption Time (seconds) : 0.022514
Total Messages with server: 4
Total Activations per Message: 3
Total Activations : 12
------------------------------------------------------
Iteration : 8
Logged Time : 				Wed 2019-10-16 19:10:42
Event Occured Time : 		Wed 2019-10-16 19:10:42

Activated Node
16		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
15		54:bf:64:91:f8:8a		118.139.135.57		8
12		54:bf:64:91:f8:8a		118.139.135.57		8
20		54:bf:64:91:f8:8a		118.139.135.57		8


Triggered Value : 3
Communication Time (seconds) : 0.045810
Decryption Time (seconds) : 0.022919
Total Messages with server: 5
Total Activations per Message: 3
Total Activations : 15
------------------------------------------------------
Iteration : 14
Logged Time : 				Wed 2019-10-16 19:10:50
Event Occured Time : 		Wed 2019-10-16 19:10:50

Activated Node
16		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
15		54:bf:64:91:f8:8a		118.139.135.57		14
12		54:bf:64:91:f8:8a		118.139.135.57		14
20		54:bf:64:91:f8:8a		118.139.135.57		14


Triggered Value : 4
Communication Time (seconds) : 0.064957
Decryption Time (seconds) : 0.022848
Total Messages with server: 6
Total Activations per Message: 3
Total Activations : 18
------------------------------------------------------
Iteration : 17
Logged Time : 				Wed 2019-10-16 19:10:54
Event Occured Time : 		Wed 2019-10-16 19:10:54

Activated Node
12		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
11		54:bf:64:91:f8:8a		118.139.135.57		17
8		54:bf:64:91:f8:8a		118.139.135.57		17
16		54:bf:64:91:f8:8a		118.139.135.57		17


Triggered Value : 4
Communication Time (seconds) : 0.060997
Decryption Time (seconds) : 0.022856
Total Messages with server: 7
Total Activations per Message: 3
Total Activations : 21
------------------------------------------------------
Iteration : 18
Logged Time : 				Wed 2019-10-16 19:10:55
Event Occured Time : 		Wed 2019-10-16 19:10:54

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		17
16		54:bf:64:91:f8:8a		118.139.135.57		18
19		54:bf:64:91:f8:8a		118.139.135.57		17


Triggered Value : 1
Communication Time (seconds) : 0.046466
Decryption Time (seconds) : 0.023563
Total Messages with server: 8
Total Activations per Message: 3
Total Activations : 24
------------------------------------------------------
Iteration : 18
Logged Time : 				Wed 2019-10-16 19:10:55
Event Occured Time : 		Wed 2019-10-16 19:10:54

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		18
8		54:bf:64:91:f8:8a		118.139.135.57		17
11		54:bf:64:91:f8:8a		118.139.135.57		18


Triggered Value : 4
Communication Time (seconds) : 0.051711
Decryption Time (seconds) : 0.022843
Total Messages with server: 9
Total Activations per Message: 3
Total Activations : 27
------------------------------------------------------
Iteration : 21
Logged Time : 				Wed 2019-10-16 19:10:58
Event Occured Time : 		Wed 2019-10-16 19:10:58

Activated Node
16		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
15		54:bf:64:91:f8:8a		118.139.135.57		21
12		54:bf:64:91:f8:8a		118.139.135.57		20
20		54:bf:64:91:f8:8a		118.139.135.57		21


Triggered Value : 4
Communication Time (seconds) : 0.072072
Decryption Time (seconds) : 0.029168
Total Messages with server: 10
Total Activations per Message: 3
Total Activations : 30
------------------------------------------------------
Iteration : 20
Logged Time : 				Wed 2019-10-16 19:10:58
Event Occured Time : 		Wed 2019-10-16 19:10:58

Activated Node
12		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
11		54:bf:64:91:f8:8a		118.139.135.57		20
8		54:bf:64:91:f8:8a		118.139.135.57		20
16		54:bf:64:91:f8:8a		118.139.135.57		20


Triggered Value : 11
Communication Time (seconds) : 0.078547
Decryption Time (seconds) : 0.022870
Total Messages with server: 11
Total Activations per Message: 3
Total Activations : 33
------------------------------------------------------
Iteration : 20
Logged Time : 				Wed 2019-10-16 19:10:59
Event Occured Time : 		Wed 2019-10-16 19:10:58

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
8		54:bf:64:91:f8:8a		118.139.135.57		20
3		54:bf:64:91:f8:8a		118.139.135.57		20
11		54:bf:64:91:f8:8a		118.139.135.57		20


Triggered Value : 3
Communication Time (seconds) : 0.045917
Decryption Time (seconds) : 0.022409
Total Messages with server: 12
Total Activations per Message: 3
Total Activations : 36
------------------------------------------------------
Iteration : 23
Logged Time : 				Wed 2019-10-16 19:11:01
Event Occured Time : 		Wed 2019-10-16 19:11:01

Activated Node
19		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
18		54:bf:64:91:f8:8a		118.139.135.57		23
20		54:bf:64:91:f8:8a		118.139.135.57		22
15		54:bf:64:91:f8:8a		118.139.135.57		23


Triggered Value : 3
Communication Time (seconds) : 0.045747
Decryption Time (seconds) : 0.022853
Total Messages with server: 13
Total Activations per Message: 3
Total Activations : 39
------------------------------------------------------
Iteration : 23
Logged Time : 				Wed 2019-10-16 19:11:03
Event Occured Time : 		Wed 2019-10-16 19:11:02

Activated Node
16		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
15		54:bf:64:91:f8:8a		118.139.135.57		23
12		54:bf:64:91:f8:8a		118.139.135.57		23
20		54:bf:64:91:f8:8a		118.139.135.57		23


Triggered Value : 11
Communication Time (seconds) : 0.081119
Decryption Time (seconds) : 0.038982
Total Messages with server: 14
Total Activations per Message: 3
Total Activations : 42
------------------------------------------------------
Iteration : 23
Logged Time : 				Wed 2019-10-16 19:11:03
Event Occured Time : 		Wed 2019-10-16 19:11:02

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		23
15		54:bf:64:91:f8:8a		118.139.135.57		23
18		54:bf:64:91:f8:8a		118.139.135.57		23


Triggered Value : 3
Communication Time (seconds) : 0.061671
Decryption Time (seconds) : 0.022852
Total Messages with server: 15
Total Activations per Message: 3
Total Activations : 45
------------------------------------------------------
Iteration : 24
Logged Time : 				Wed 2019-10-16 19:11:03
Event Occured Time : 		Wed 2019-10-16 19:11:02

Activated Node
12		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
11		54:bf:64:91:f8:8a		118.139.135.57		24
8		54:bf:64:91:f8:8a		118.139.135.57		23
16		54:bf:64:91:f8:8a		118.139.135.57		24


Triggered Value : 4
Communication Time (seconds) : 0.090897
Decryption Time (seconds) : 0.022859
Total Messages with server: 16
Total Activations per Message: 3
Total Activations : 48
------------------------------------------------------
Iteration : 23
Logged Time : 				Wed 2019-10-16 19:11:03
Event Occured Time : 		Wed 2019-10-16 19:11:03

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
12		54:bf:64:91:f8:8a		118.139.135.57		23
7		54:bf:64:91:f8:8a		118.139.135.57		23
15		54:bf:64:91:f8:8a		118.139.135.57		23


Triggered Value : 3
Communication Time (seconds) : 0.079842
Decryption Time (seconds) : 0.022702
Total Messages with server: 17
Total Activations per Message: 3
Total Activations : 51
------------------------------------------------------
Iteration : 24
Logged Time : 				Wed 2019-10-16 19:11:03
Event Occured Time : 		Wed 2019-10-16 19:11:03

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
16		54:bf:64:91:f8:8a		118.139.135.57		23
11		54:bf:64:91:f8:8a		118.139.135.57		24
19		54:bf:64:91:f8:8a		118.139.135.57		23


Triggered Value : 4
Communication Time (seconds) : 0.073393
Decryption Time (seconds) : 0.022584
Total Messages with server: 18
Total Activations per Message: 3
Total Activations : 54
------------------------------------------------------
Iteration : 24
Logged Time : 				Wed 2019-10-16 19:11:03
Event Occured Time : 		Wed 2019-10-16 19:11:03

Activated Node
18		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
17		54:bf:64:91:f8:8a		118.139.135.57		23
19		54:bf:64:91:f8:8a		118.139.135.57		24
14		54:bf:64:91:f8:8a		118.139.135.57		23


Triggered Value : 3
Communication Time (seconds) : 0.119131
Decryption Time (seconds) : 0.022539
Total Messages with server: 19
Total Activations per Message: 3
Total Activations : 57
------------------------------------------------------
Iteration : 25
Logged Time : 				Wed 2019-10-16 19:11:04
Event Occured Time : 		Wed 2019-10-16 19:11:04

Activated Node
9		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		25
5		54:bf:64:91:f8:8a		118.139.135.57		25
13		54:bf:64:91:f8:8a		118.139.135.57		25


Triggered Value : 3
Communication Time (seconds) : 0.076904
Decryption Time (seconds) : 0.042070
Total Messages with server: 20
Total Activations per Message: 3
Total Activations : 60
------------------------------------------------------
Iteration : 25
Logged Time : 				Wed 2019-10-16 19:11:04
Event Occured Time : 		Wed 2019-10-16 19:11:04

Activated Node
19		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
18		54:bf:64:91:f8:8a		118.139.135.57		25
20		54:bf:64:91:f8:8a		118.139.135.57		25
15		54:bf:64:91:f8:8a		118.139.135.57		25


Triggered Value : 2
Communication Time (seconds) : 0.045757
Decryption Time (seconds) : 0.022849
Total Messages with server: 21
Total Activations per Message: 3
Total Activations : 63
------------------------------------------------------
Iteration : 27
Logged Time : 				Wed 2019-10-16 19:11:07
Event Occured Time : 		Wed 2019-10-16 19:11:06

Activated Node
12		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
11		54:bf:64:91:f8:8a		118.139.135.57		27
8		54:bf:64:91:f8:8a		118.139.135.57		26
16		54:bf:64:91:f8:8a		118.139.135.57		27


Triggered Value : 2
Communication Time (seconds) : 0.056001
Decryption Time (seconds) : 0.023824
Total Messages with server: 22
Total Activations per Message: 3
Total Activations : 66
------------------------------------------------------
Iteration : 27
Logged Time : 				Wed 2019-10-16 19:11:07
Event Occured Time : 		Wed 2019-10-16 19:11:07

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
16		54:bf:64:91:f8:8a		118.139.135.57		26
11		54:bf:64:91:f8:8a		118.139.135.57		27
19		54:bf:64:91:f8:8a		118.139.135.57		26


Triggered Value : 2
Communication Time (seconds) : 0.045715
Decryption Time (seconds) : 0.022851
Total Messages with server: 23
Total Activations per Message: 3
Total Activations : 69
------------------------------------------------------
Iteration : 26
Logged Time : 				Wed 2019-10-16 19:11:07
Event Occured Time : 		Wed 2019-10-16 19:11:07

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
8		54:bf:64:91:f8:8a		118.139.135.57		26
3		54:bf:64:91:f8:8a		118.139.135.57		26
11		54:bf:64:91:f8:8a		118.139.135.57		26


Triggered Value : 3
Communication Time (seconds) : 0.049890
Decryption Time (seconds) : 0.022845
Total Messages with server: 24
Total Activations per Message: 3
Total Activations : 72
------------------------------------------------------
Iteration : 28
Logged Time : 				Wed 2019-10-16 19:11:08
Event Occured Time : 		Wed 2019-10-16 19:11:08

Activated Node
5		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		28
1		54:bf:64:91:f8:8a		118.139.135.57		28
9		54:bf:64:91:f8:8a		118.139.135.57		28


Triggered Value : 3
Communication Time (seconds) : 0.083819
Decryption Time (seconds) : 0.042123
Total Messages with server: 25
Total Activations per Message: 3
Total Activations : 75
------------------------------------------------------
Iteration : 28
Logged Time : 				Wed 2019-10-16 19:11:08
Event Occured Time : 		Wed 2019-10-16 19:11:08

Activated Node
19		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
18		54:bf:64:91:f8:8a		118.139.135.57		28
20		54:bf:64:91:f8:8a		118.139.135.57		27
15		54:bf:64:91:f8:8a		118.139.135.57		28


Triggered Value : 0
Communication Time (seconds) : 0.045695
Decryption Time (seconds) : 0.022845
Total Messages with server: 26
Total Activations per Message: 3
Total Activations : 78
------------------------------------------------------
Iteration : 28
Logged Time : 				Wed 2019-10-16 19:11:08
Event Occured Time : 		Wed 2019-10-16 19:11:08

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		28
6		54:bf:64:91:f8:8a		118.139.135.57		28
14		54:bf:64:91:f8:8a		118.139.135.57		28


Triggered Value : 3
Communication Time (seconds) : 0.045726
Decryption Time (seconds) : 0.022841
Total Messages with server: 27
Total Activations per Message: 3
Total Activations : 81
------------------------------------------------------
Iteration : 28
Logged Time : 				Wed 2019-10-16 19:11:09
Event Occured Time : 		Wed 2019-10-16 19:11:09

Activated Node
5		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		28
1		54:bf:64:91:f8:8a		118.139.135.57		28
9		54:bf:64:91:f8:8a		118.139.135.57		28


Triggered Value : 3
Communication Time (seconds) : 0.084119
Decryption Time (seconds) : 0.042073
Total Messages with server: 28
Total Activations per Message: 3
Total Activations : 84
------------------------------------------------------
Iteration : 30
Logged Time : 				Wed 2019-10-16 19:11:11
Event Occured Time : 		Wed 2019-10-16 19:11:10

Activated Node
16		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
15		54:bf:64:91:f8:8a		118.139.135.57		30
12		54:bf:64:91:f8:8a		118.139.135.57		29
20		54:bf:64:91:f8:8a		118.139.135.57		30


Triggered Value : 2
Communication Time (seconds) : 0.061097
Decryption Time (seconds) : 0.022863
Total Messages with server: 29
Total Activations per Message: 3
Total Activations : 87
------------------------------------------------------
Iteration : 29
Logged Time : 				Wed 2019-10-16 19:11:11
Event Occured Time : 		Wed 2019-10-16 19:11:11

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
12		54:bf:64:91:f8:8a		118.139.135.57		29
7		54:bf:64:91:f8:8a		118.139.135.57		29
15		54:bf:64:91:f8:8a		118.139.135.57		29


Triggered Value : 3
Communication Time (seconds) : 0.045711
Decryption Time (seconds) : 0.022847
Total Messages with server: 30
Total Activations per Message: 3
Total Activations : 90
------------------------------------------------------
Iteration : 30
Logged Time : 				Wed 2019-10-16 19:11:12
Event Occured Time : 		Wed 2019-10-16 19:11:12

Activated Node
8		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
7		54:bf:64:91:f8:8a		118.139.135.57		30
4		54:bf:64:91:f8:8a		118.139.135.57		30
12		54:bf:64:91:f8:8a		118.139.135.57		30


Triggered Value : 3
Communication Time (seconds) : 0.067926
Decryption Time (seconds) : 0.044827
Total Messages with server: 31
Total Activations per Message: 3
Total Activations : 93
------------------------------------------------------
Iteration : 31
Logged Time : 				Wed 2019-10-16 19:11:12
Event Occured Time : 		Wed 2019-10-16 19:11:12

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		31
11		54:bf:64:91:f8:8a		118.139.135.57		31
19		54:bf:64:91:f8:8a		118.139.135.57		31


Triggered Value : 0
Communication Time (seconds) : 0.052504
Decryption Time (seconds) : 0.029339
Total Messages with server: 32
Total Activations per Message: 3
Total Activations : 96
------------------------------------------------------
Iteration : 31
Logged Time : 				Wed 2019-10-16 19:11:12
Event Occured Time : 		Wed 2019-10-16 19:11:12

Activated Node
18		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
17		54:bf:64:91:f8:8a		118.139.135.57		31
19		54:bf:64:91:f8:8a		118.139.135.57		31
14		54:bf:64:91:f8:8a		118.139.135.57		31


Triggered Value : 0
Communication Time (seconds) : 0.071840
Decryption Time (seconds) : 0.022659
Total Messages with server: 33
Total Activations per Message: 3
Total Activations : 99
------------------------------------------------------
Iteration : 32
Logged Time : 				Wed 2019-10-16 19:11:13
Event Occured Time : 		Wed 2019-10-16 19:11:13

Activated Node
19		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
18		54:bf:64:91:f8:8a		118.139.135.57		32
20		54:bf:64:91:f8:8a		118.139.135.57		31
15		54:bf:64:91:f8:8a		118.139.135.57		32


Triggered Value : 0
Communication Time (seconds) : 0.047195
Decryption Time (seconds) : 0.022972
Total Messages with server: 34
Total Activations per Message: 3
Total Activations : 102
------------------------------------------------------
Iteration : 32
Logged Time : 				Wed 2019-10-16 19:11:13
Event Occured Time : 		Wed 2019-10-16 19:11:13

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
15		54:bf:64:91:f8:8a		118.139.135.57		32
10		54:bf:64:91:f8:8a		118.139.135.57		32
18		54:bf:64:91:f8:8a		118.139.135.57		32


Triggered Value : 0
Communication Time (seconds) : 0.045831
Decryption Time (seconds) : 0.022958
Total Messages with server: 35
Total Activations per Message: 3
Total Activations : 105
------------------------------------------------------
Iteration : 33
Logged Time : 				Wed 2019-10-16 19:11:15
Event Occured Time : 		Wed 2019-10-16 19:11:15

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		33
12		54:bf:64:91:f8:8a		118.139.135.57		32
15		54:bf:64:91:f8:8a		118.139.135.57		33


Triggered Value : 6
Communication Time (seconds) : 0.045743
Decryption Time (seconds) : 0.022858
Total Messages with server: 36
Total Activations per Message: 3
Total Activations : 108
------------------------------------------------------
Iteration : 32
Logged Time : 				Wed 2019-10-16 19:11:15
Event Occured Time : 		Wed 2019-10-16 19:11:15

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
8		54:bf:64:91:f8:8a		118.139.135.57		32
3		54:bf:64:91:f8:8a		118.139.135.57		32
11		54:bf:64:91:f8:8a		118.139.135.57		32


Triggered Value : 2
Communication Time (seconds) : 0.052159
Decryption Time (seconds) : 0.022849
Total Messages with server: 37
Total Activations per Message: 3
Total Activations : 111
------------------------------------------------------
Iteration : 33
Logged Time : 				Wed 2019-10-16 19:11:15
Event Occured Time : 		Wed 2019-10-16 19:11:15

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		33
15		54:bf:64:91:f8:8a		118.139.135.57		33
10		54:bf:64:91:f8:8a		118.139.135.57		33


Triggered Value : 6
Communication Time (seconds) : 0.045715
Decryption Time (seconds) : 0.022853
Total Messages with server: 38
Total Activations per Message: 3
Total Activations : 114
------------------------------------------------------
Iteration : 34
Logged Time : 				Wed 2019-10-16 19:11:16
Event Occured Time : 		Wed 2019-10-16 19:11:16

Activated Node
5		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		34
1		54:bf:64:91:f8:8a		118.139.135.57		34
9		54:bf:64:91:f8:8a		118.139.135.57		34


Triggered Value : 2
Communication Time (seconds) : 0.084652
Decryption Time (seconds) : 0.042094
Total Messages with server: 39
Total Activations per Message: 3
Total Activations : 117
------------------------------------------------------
Iteration : 34
Logged Time : 				Wed 2019-10-16 19:11:16
Event Occured Time : 		Wed 2019-10-16 19:11:16

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		34
12		54:bf:64:91:f8:8a		118.139.135.57		33
15		54:bf:64:91:f8:8a		118.139.135.57		34


Triggered Value : 0
Communication Time (seconds) : 0.046543
Decryption Time (seconds) : 0.022838
Total Messages with server: 40
Total Activations per Message: 3
Total Activations : 120
------------------------------------------------------
Iteration : 34
Logged Time : 				Wed 2019-10-16 19:11:16
Event Occured Time : 		Wed 2019-10-16 19:11:16

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		34
6		54:bf:64:91:f8:8a		118.139.135.57		34
14		54:bf:64:91:f8:8a		118.139.135.57		34


Triggered Value : 2
Communication Time (seconds) : 0.045724
Decryption Time (seconds) : 0.022853
Total Messages with server: 41
Total Activations per Message: 3
Total Activations : 123
------------------------------------------------------
Iteration : 34
Logged Time : 				Wed 2019-10-16 19:11:17
Event Occured Time : 		Wed 2019-10-16 19:11:17

Activated Node
5		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		34
1		54:bf:64:91:f8:8a		118.139.135.57		34
9		54:bf:64:91:f8:8a		118.139.135.57		34


Triggered Value : 2
Communication Time (seconds) : 0.082919
Decryption Time (seconds) : 0.042074
Total Messages with server: 42
Total Activations per Message: 3
Total Activations : 126
------------------------------------------------------
Iteration : 35
Logged Time : 				Wed 2019-10-16 19:11:17
Event Occured Time : 		Wed 2019-10-16 19:11:17

Activated Node
19		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
18		54:bf:64:91:f8:8a		118.139.135.57		35
20		54:bf:64:91:f8:8a		118.139.135.57		35
15		54:bf:64:91:f8:8a		118.139.135.57		35


Triggered Value : 2
Communication Time (seconds) : 0.069409
Decryption Time (seconds) : 0.027338
Total Messages with server: 43
Total Activations per Message: 3
Total Activations : 129
------------------------------------------------------
Iteration : 36
Logged Time : 				Wed 2019-10-16 19:11:19
Event Occured Time : 		Wed 2019-10-16 19:11:19

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		36
11		54:bf:64:91:f8:8a		118.139.135.57		36
14		54:bf:64:91:f8:8a		118.139.135.57		36


Triggered Value : 6
Communication Time (seconds) : 0.046208
Decryption Time (seconds) : 0.023324
Total Messages with server: 44
Total Activations per Message: 3
Total Activations : 132
------------------------------------------------------
Iteration : 35
Logged Time : 				Wed 2019-10-16 19:11:19
Event Occured Time : 		Wed 2019-10-16 19:11:19

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
12		54:bf:64:91:f8:8a		118.139.135.57		35
7		54:bf:64:91:f8:8a		118.139.135.57		35
15		54:bf:64:91:f8:8a		118.139.135.57		35


Triggered Value : 2
Communication Time (seconds) : 0.045581
Decryption Time (seconds) : 0.022910
Total Messages with server: 45
Total Activations per Message: 3
Total Activations : 135
------------------------------------------------------
Iteration : 37
Logged Time : 				Wed 2019-10-16 19:11:20
Event Occured Time : 		Wed 2019-10-16 19:11:20

Activated Node
19		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
18		54:bf:64:91:f8:8a		118.139.135.57		37
20		54:bf:64:91:f8:8a		118.139.135.57		36
15		54:bf:64:91:f8:8a		118.139.135.57		37


Triggered Value : 3
Communication Time (seconds) : 0.064960
Decryption Time (seconds) : 0.042074
Total Messages with server: 46
Total Activations per Message: 3
Total Activations : 138
------------------------------------------------------
Iteration : 37
Logged Time : 				Wed 2019-10-16 19:11:20
Event Occured Time : 		Wed 2019-10-16 19:11:20

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		37
8		54:bf:64:91:f8:8a		118.139.135.57		36
3		54:bf:64:91:f8:8a		118.139.135.57		37


Triggered Value : 0
Communication Time (seconds) : 0.046097
Decryption Time (seconds) : 0.023221
Total Messages with server: 47
Total Activations per Message: 3
Total Activations : 141
------------------------------------------------------
Iteration : 37
Logged Time : 				Wed 2019-10-16 19:11:20
Event Occured Time : 		Wed 2019-10-16 19:11:20

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		37
15		54:bf:64:91:f8:8a		118.139.135.57		37
18		54:bf:64:91:f8:8a		118.139.135.57		37


Triggered Value : 3
Communication Time (seconds) : 0.045352
Decryption Time (seconds) : 0.022488
Total Messages with server: 48
Total Activations per Message: 3
Total Activations : 144
------------------------------------------------------
Iteration : 38
Logged Time : 				Wed 2019-10-16 19:11:23
Event Occured Time : 		Wed 2019-10-16 19:11:23

Activated Node
12		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
11		54:bf:64:91:f8:8a		118.139.135.57		38
8		54:bf:64:91:f8:8a		118.139.135.57		38
16		54:bf:64:91:f8:8a		118.139.135.57		38


Triggered Value : 11
Communication Time (seconds) : 0.046348
Decryption Time (seconds) : 0.022911
Total Messages with server: 49
Total Activations per Message: 3
Total Activations : 147
------------------------------------------------------
Iteration : 39
Logged Time : 				Wed 2019-10-16 19:11:23
Event Occured Time : 		Wed 2019-10-16 19:11:23

Activated Node
3		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
2		54:bf:64:91:f8:8a		118.139.135.57		39
4		54:bf:64:91:f8:8a		118.139.135.57		38
7		54:bf:64:91:f8:8a		118.139.135.57		39


Triggered Value : 6
Communication Time (seconds) : 0.064989
Decryption Time (seconds) : 0.022884
Total Messages with server: 50
Total Activations per Message: 3
Total Activations : 150
------------------------------------------------------
Iteration : 38
Logged Time : 				Wed 2019-10-16 19:11:23
Event Occured Time : 		Wed 2019-10-16 19:11:23

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
8		54:bf:64:91:f8:8a		118.139.135.57		38
3		54:bf:64:91:f8:8a		118.139.135.57		38
11		54:bf:64:91:f8:8a		118.139.135.57		38


Triggered Value : 2
Communication Time (seconds) : 0.045780
Decryption Time (seconds) : 0.022894
Total Messages with server: 51
Total Activations per Message: 3
Total Activations : 153
------------------------------------------------------
Iteration : 39
Logged Time : 				Wed 2019-10-16 19:11:23
Event Occured Time : 		Wed 2019-10-16 19:11:23

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		38
15		54:bf:64:91:f8:8a		118.139.135.57		39
18		54:bf:64:91:f8:8a		118.139.135.57		38


Triggered Value : 3
Communication Time (seconds) : 0.045767
Decryption Time (seconds) : 0.022885
Total Messages with server: 52
Total Activations per Message: 3
Total Activations : 156
------------------------------------------------------
Iteration : 39
Logged Time : 				Wed 2019-10-16 19:11:23
Event Occured Time : 		Wed 2019-10-16 19:11:23

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		39
7		54:bf:64:91:f8:8a		118.139.135.57		39
2		54:bf:64:91:f8:8a		118.139.135.57		39


Triggered Value : 6
Communication Time (seconds) : 0.045840
Decryption Time (seconds) : 0.022806
Total Messages with server: 53
Total Activations per Message: 3
Total Activations : 159
------------------------------------------------------
Iteration : 38
Logged Time : 				Wed 2019-10-16 19:11:23
Event Occured Time : 		Wed 2019-10-16 19:11:23

Activated Node
18		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
17		54:bf:64:91:f8:8a		118.139.135.57		38
19		54:bf:64:91:f8:8a		118.139.135.57		38
14		54:bf:64:91:f8:8a		118.139.135.57		38


Triggered Value : 3
Communication Time (seconds) : 0.059184
Decryption Time (seconds) : 0.022179
Total Messages with server: 54
Total Activations per Message: 3
Total Activations : 162
------------------------------------------------------
Iteration : 40
Logged Time : 				Wed 2019-10-16 19:11:24
Event Occured Time : 		Wed 2019-10-16 19:11:24

Activated Node
3		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
2		54:bf:64:91:f8:8a		118.139.135.57		40
4		54:bf:64:91:f8:8a		118.139.135.57		39
7		54:bf:64:91:f8:8a		118.139.135.57		40


Triggered Value : 0
Communication Time (seconds) : 0.061497
Decryption Time (seconds) : 0.023105
Total Messages with server: 55
Total Activations per Message: 3
Total Activations : 165
------------------------------------------------------
Iteration : 40
Logged Time : 				Wed 2019-10-16 19:11:24
Event Occured Time : 		Wed 2019-10-16 19:11:24

Activated Node
5		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		39
1		54:bf:64:91:f8:8a		118.139.135.57		40
9		54:bf:64:91:f8:8a		118.139.135.57		39


Triggered Value : 2
Communication Time (seconds) : 0.075357
Decryption Time (seconds) : 0.022975
Total Messages with server: 56
Total Activations per Message: 3
Total Activations : 168
------------------------------------------------------
Iteration : 41
Logged Time : 				Wed 2019-10-16 19:11:26
Event Occured Time : 		Wed 2019-10-16 19:11:25

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
16		54:bf:64:91:f8:8a		118.139.135.57		40
11		54:bf:64:91:f8:8a		118.139.135.57		41
19		54:bf:64:91:f8:8a		118.139.135.57		40


Triggered Value : 4
Communication Time (seconds) : 0.046376
Decryption Time (seconds) : 0.022611
Total Messages with server: 57
Total Activations per Message: 3
Total Activations : 171
------------------------------------------------------
Iteration : 42
Logged Time : 				Wed 2019-10-16 19:11:27
Event Occured Time : 		Wed 2019-10-16 19:11:27

Activated Node
2		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
1		54:bf:64:91:f8:8a		118.139.135.57		42
3		54:bf:64:91:f8:8a		118.139.135.57		42
6		54:bf:64:91:f8:8a		118.139.135.57		42


Triggered Value : 6
Communication Time (seconds) : 0.065463
Decryption Time (seconds) : 0.023248
Total Messages with server: 58
Total Activations per Message: 3
Total Activations : 174
------------------------------------------------------
Iteration : 42
Logged Time : 				Wed 2019-10-16 19:11:27
Event Occured Time : 		Wed 2019-10-16 19:11:27

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
16		54:bf:64:91:f8:8a		118.139.135.57		41
11		54:bf:64:91:f8:8a		118.139.135.57		42
19		54:bf:64:91:f8:8a		118.139.135.57		41


Triggered Value : 8
Communication Time (seconds) : 0.046694
Decryption Time (seconds) : 0.023742
Total Messages with server: 59
Total Activations per Message: 3
Total Activations : 177
------------------------------------------------------
Iteration : 41
Logged Time : 				Wed 2019-10-16 19:11:27
Event Occured Time : 		Wed 2019-10-16 19:11:27

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
12		54:bf:64:91:f8:8a		118.139.135.57		41
7		54:bf:64:91:f8:8a		118.139.135.57		41
15		54:bf:64:91:f8:8a		118.139.135.57		41


Triggered Value : 2
Communication Time (seconds) : 0.059524
Decryption Time (seconds) : 0.023123
Total Messages with server: 60
Total Activations per Message: 3
Total Activations : 180
------------------------------------------------------
Iteration : 42
Logged Time : 				Wed 2019-10-16 19:11:28
Event Occured Time : 		Wed 2019-10-16 19:11:28

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		42
16		54:bf:64:91:f8:8a		118.139.135.57		42
11		54:bf:64:91:f8:8a		118.139.135.57		42


Triggered Value : 8
Communication Time (seconds) : 0.046154
Decryption Time (seconds) : 0.023345
Total Messages with server: 61
Total Activations per Message: 3
Total Activations : 183
------------------------------------------------------
Iteration : 44
Logged Time : 				Wed 2019-10-16 19:11:29
Event Occured Time : 		Wed 2019-10-16 19:11:29

Activated Node
9		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		44
5		54:bf:64:91:f8:8a		118.139.135.57		43
13		54:bf:64:91:f8:8a		118.139.135.57		44


Triggered Value : 1
Communication Time (seconds) : 0.085456
Decryption Time (seconds) : 0.042515
Total Messages with server: 62
Total Activations per Message: 3
Total Activations : 186
------------------------------------------------------
Iteration : 45
Logged Time : 				Wed 2019-10-16 19:11:31
Event Occured Time : 		Wed 2019-10-16 19:11:31

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
12		54:bf:64:91:f8:8a		118.139.135.57		44
7		54:bf:64:91:f8:8a		118.139.135.57		45
15		54:bf:64:91:f8:8a		118.139.135.57		44


Triggered Value : 8
Communication Time (seconds) : 0.045707
Decryption Time (seconds) : 0.022849
Total Messages with server: 63
Total Activations per Message: 3
Total Activations : 189
------------------------------------------------------
Iteration : 45
Logged Time : 				Wed 2019-10-16 19:11:31
Event Occured Time : 		Wed 2019-10-16 19:11:31

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
11		54:bf:64:91:f8:8a		118.139.135.57		45
6		54:bf:64:91:f8:8a		118.139.135.57		44
14		54:bf:64:91:f8:8a		118.139.135.57		45


Triggered Value : 6
Communication Time (seconds) : 0.045723
Decryption Time (seconds) : 0.022854
Total Messages with server: 64
Total Activations per Message: 3
Total Activations : 192
------------------------------------------------------
Iteration : 45
Logged Time : 				Wed 2019-10-16 19:11:32
Event Occured Time : 		Wed 2019-10-16 19:11:32

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		45
12		54:bf:64:91:f8:8a		118.139.135.57		45
7		54:bf:64:91:f8:8a		118.139.135.57		45


Triggered Value : 8
Communication Time (seconds) : 0.045724
Decryption Time (seconds) : 0.022852
Total Messages with server: 65
Total Activations per Message: 3
Total Activations : 195
------------------------------------------------------
Iteration : 45
Logged Time : 				Wed 2019-10-16 19:11:32
Event Occured Time : 		Wed 2019-10-16 19:11:32

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		45
11		54:bf:64:91:f8:8a		118.139.135.57		45
14		54:bf:64:91:f8:8a		118.139.135.57		45


Triggered Value : 6
Communication Time (seconds) : 0.045216
Decryption Time (seconds) : 0.022849
Total Messages with server: 66
Total Activations per Message: 3
Total Activations : 198
------------------------------------------------------
Iteration : 48
Logged Time : 				Wed 2019-10-16 19:11:35
Event Occured Time : 		Wed 2019-10-16 19:11:35

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		48
12		54:bf:64:91:f8:8a		118.139.135.57		47
15		54:bf:64:91:f8:8a		118.139.135.57		48


Triggered Value : 6
Communication Time (seconds) : 0.045744
Decryption Time (seconds) : 0.022852
Total Messages with server: 67
Total Activations per Message: 3
Total Activations : 201
------------------------------------------------------
Iteration : 48
Logged Time : 				Wed 2019-10-16 19:11:35
Event Occured Time : 		Wed 2019-10-16 19:11:35

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
8		54:bf:64:91:f8:8a		118.139.135.57		47
3		54:bf:64:91:f8:8a		118.139.135.57		48
11		54:bf:64:91:f8:8a		118.139.135.57		47


Triggered Value : 8
Communication Time (seconds) : 0.046829
Decryption Time (seconds) : 0.022863
Total Messages with server: 68
Total Activations per Message: 3
Total Activations : 204
------------------------------------------------------
Iteration : 48
Logged Time : 				Wed 2019-10-16 19:11:36
Event Occured Time : 		Wed 2019-10-16 19:11:36

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		48
8		54:bf:64:91:f8:8a		118.139.135.57		48
3		54:bf:64:91:f8:8a		118.139.135.57		48


Triggered Value : 8
Communication Time (seconds) : 0.045704
Decryption Time (seconds) : 0.022840
Total Messages with server: 69
Total Activations per Message: 3
Total Activations : 207
------------------------------------------------------
Iteration : 51
Logged Time : 				Wed 2019-10-16 19:11:40
Event Occured Time : 		Wed 2019-10-16 19:11:40

Activated Node
2		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
1		54:bf:64:91:f8:8a		118.139.135.57		51
3		54:bf:64:91:f8:8a		118.139.135.57		51
6		54:bf:64:91:f8:8a		118.139.135.57		51


Triggered Value : 6
Communication Time (seconds) : 0.045746
Decryption Time (seconds) : 0.022849
Total Messages with server: 70
Total Activations per Message: 3
Total Activations : 210
------------------------------------------------------
Iteration : 51
Logged Time : 				Wed 2019-10-16 19:11:40
Event Occured Time : 		Wed 2019-10-16 19:11:40

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		51
10		54:bf:64:91:f8:8a		118.139.135.57		51
18		54:bf:64:91:f8:8a		118.139.135.57		51


Triggered Value : 9
Communication Time (seconds) : 0.045872
Decryption Time (seconds) : 0.022845
Total Messages with server: 71
Total Activations per Message: 3
Total Activations : 213
------------------------------------------------------
Iteration : 53
Logged Time : 				Wed 2019-10-16 19:11:42
Event Occured Time : 		Wed 2019-10-16 19:11:42

Activated Node
5		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		52
1		54:bf:64:91:f8:8a		118.139.135.57		53
9		54:bf:64:91:f8:8a		118.139.135.57		52


Triggered Value : 1
Communication Time (seconds) : 0.084234
Decryption Time (seconds) : 0.042120
Total Messages with server: 72
Total Activations per Message: 3
Total Activations : 216
------------------------------------------------------
Iteration : 54
Logged Time : 				Wed 2019-10-16 19:11:43
Event Occured Time : 		Wed 2019-10-16 19:11:43

Activated Node
3		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
2		54:bf:64:91:f8:8a		118.139.135.57		54
4		54:bf:64:91:f8:8a		118.139.135.57		53
7		54:bf:64:91:f8:8a		118.139.135.57		54


Triggered Value : 6
Communication Time (seconds) : 0.064965
Decryption Time (seconds) : 0.022853
Total Messages with server: 73
Total Activations per Message: 3
Total Activations : 219
------------------------------------------------------
Iteration : 54
Logged Time : 				Wed 2019-10-16 19:11:43
Event Occured Time : 		Wed 2019-10-16 19:11:43

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
7		54:bf:64:91:f8:8a		118.139.135.57		53
2		54:bf:64:91:f8:8a		118.139.135.57		54
10		54:bf:64:91:f8:8a		118.139.135.57		53


Triggered Value : 6
Communication Time (seconds) : 0.050673
Decryption Time (seconds) : 0.023664
Total Messages with server: 74
Total Activations per Message: 3
Total Activations : 222
------------------------------------------------------
Iteration : 56
Logged Time : 				Wed 2019-10-16 19:11:46
Event Occured Time : 		Wed 2019-10-16 19:11:46

Activated Node
16		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
15		54:bf:64:91:f8:8a		118.139.135.57		56
12		54:bf:64:91:f8:8a		118.139.135.57		55
20		54:bf:64:91:f8:8a		118.139.135.57		56


Triggered Value : 1
Communication Time (seconds) : 0.062150
Decryption Time (seconds) : 0.023651
Total Messages with server: 75
Total Activations per Message: 3
Total Activations : 225
------------------------------------------------------
Iteration : 57
Logged Time : 				Wed 2019-10-16 19:11:47
Event Occured Time : 		Wed 2019-10-16 19:11:47

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		57
11		54:bf:64:91:f8:8a		118.139.135.57		57
6		54:bf:64:91:f8:8a		118.139.135.57		57


Triggered Value : 10
Communication Time (seconds) : 0.045813
Decryption Time (seconds) : 0.022901
Total Messages with server: 76
Total Activations per Message: 3
Total Activations : 228
------------------------------------------------------
Iteration : 57
Logged Time : 				Wed 2019-10-16 19:11:49
Event Occured Time : 		Wed 2019-10-16 19:11:49

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		57
10		54:bf:64:91:f8:8a		118.139.135.57		57
18		54:bf:64:91:f8:8a		118.139.135.57		57


Triggered Value : 9
Communication Time (seconds) : 0.044751
Decryption Time (seconds) : 0.022336
Total Messages with server: 77
Total Activations per Message: 3
Total Activations : 231
------------------------------------------------------
Iteration : 59
Logged Time : 				Wed 2019-10-16 19:11:50
Event Occured Time : 		Wed 2019-10-16 19:11:50

Activated Node
12		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
11		54:bf:64:91:f8:8a		118.139.135.57		59
8		54:bf:64:91:f8:8a		118.139.135.57		58
16		54:bf:64:91:f8:8a		118.139.135.57		59


Triggered Value : 1
Communication Time (seconds) : 0.046245
Decryption Time (seconds) : 0.023300
Total Messages with server: 78
Total Activations per Message: 3
Total Activations : 234
------------------------------------------------------
Iteration : 64
Logged Time : 				Wed 2019-10-16 19:11:56
Event Occured Time : 		Wed 2019-10-16 19:11:56

Activated Node
5		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		64
1		54:bf:64:91:f8:8a		118.139.135.57		63
9		54:bf:64:91:f8:8a		118.139.135.57		64


Triggered Value : 10
Communication Time (seconds) : 0.081610
Decryption Time (seconds) : 0.040330
Total Messages with server: 79
Total Activations per Message: 3
Total Activations : 237
------------------------------------------------------
Iteration : 64
Logged Time : 				Wed 2019-10-16 19:11:57
Event Occured Time : 		Wed 2019-10-16 19:11:57

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		63
6		54:bf:64:91:f8:8a		118.139.135.57		64
14		54:bf:64:91:f8:8a		118.139.135.57		63


Triggered Value : 10
Communication Time (seconds) : 0.046518
Decryption Time (seconds) : 0.023236
Total Messages with server: 80
Total Activations per Message: 3
Total Activations : 240
------------------------------------------------------
Iteration : 65
Logged Time : 				Wed 2019-10-16 19:11:58
Event Occured Time : 		Wed 2019-10-16 19:11:58

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		65
8		54:bf:64:91:f8:8a		118.139.135.57		65
11		54:bf:64:91:f8:8a		118.139.135.57		65


Triggered Value : 10
Communication Time (seconds) : 0.046140
Decryption Time (seconds) : 0.022913
Total Messages with server: 81
Total Activations per Message: 3
Total Activations : 243
------------------------------------------------------
Iteration : 66
Logged Time : 				Wed 2019-10-16 19:11:59
Event Occured Time : 		Wed 2019-10-16 19:11:59

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		66
7		54:bf:64:91:f8:8a		118.139.135.57		66
10		54:bf:64:91:f8:8a		118.139.135.57		66


Triggered Value : 10
Communication Time (seconds) : 0.046350
Decryption Time (seconds) : 0.023439
Total Messages with server: 82
Total Activations per Message: 3
Total Activations : 246
------------------------------------------------------
Iteration : 66
Logged Time : 				Wed 2019-10-16 19:12:01
Event Occured Time : 		Wed 2019-10-16 19:12:01

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		66
7		54:bf:64:91:f8:8a		118.139.135.57		66
10		54:bf:64:91:f8:8a		118.139.135.57		66


Triggered Value : 10
Communication Time (seconds) : 0.051613
Decryption Time (seconds) : 0.028473
Total Messages with server: 83
Total Activations per Message: 3
Total Activations : 249
------------------------------------------------------
Iteration : 67
Logged Time : 				Wed 2019-10-16 19:12:01
Event Occured Time : 		Wed 2019-10-16 19:12:01

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
12		54:bf:64:91:f8:8a		118.139.135.57		66
7		54:bf:64:91:f8:8a		118.139.135.57		67
15		54:bf:64:91:f8:8a		118.139.135.57		66


Triggered Value : 8
Communication Time (seconds) : 0.045952
Decryption Time (seconds) : 0.023070
Total Messages with server: 84
Total Activations per Message: 3
Total Activations : 252
------------------------------------------------------
Iteration : 67
Logged Time : 				Wed 2019-10-16 19:12:01
Event Occured Time : 		Wed 2019-10-16 19:12:01

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
15		54:bf:64:91:f8:8a		118.139.135.57		66
10		54:bf:64:91:f8:8a		118.139.135.57		67
18		54:bf:64:91:f8:8a		118.139.135.57		66


Triggered Value : 6
Communication Time (seconds) : 0.059260
Decryption Time (seconds) : 0.022790
Total Messages with server: 85
Total Activations per Message: 3
Total Activations : 255
------------------------------------------------------
Iteration : 74
Logged Time : 				Wed 2019-10-16 19:12:10
Event Occured Time : 		Wed 2019-10-16 19:12:10

Activated Node
3		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
2		54:bf:64:91:f8:8a		118.139.135.57		74
4		54:bf:64:91:f8:8a		118.139.135.57		74
7		54:bf:64:91:f8:8a		118.139.135.57		74


Triggered Value : 7
Communication Time (seconds) : 0.045738
Decryption Time (seconds) : 0.022842
Total Messages with server: 86
Total Activations per Message: 3
Total Activations : 258
------------------------------------------------------
Iteration : 75
Logged Time : 				Wed 2019-10-16 19:12:13
Event Occured Time : 		Wed 2019-10-16 19:12:13

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		75
10		54:bf:64:91:f8:8a		118.139.135.57		75
18		54:bf:64:91:f8:8a		118.139.135.57		75


Triggered Value : 0
Communication Time (seconds) : 0.045822
Decryption Time (seconds) : 0.022860
Total Messages with server: 87
Total Activations per Message: 3
Total Activations : 261
------------------------------------------------------
Iteration : 75
Logged Time : 				Wed 2019-10-16 19:12:13
Event Occured Time : 		Wed 2019-10-16 19:12:13

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		75
3		54:bf:64:91:f8:8a		118.139.135.57		75
11		54:bf:64:91:f8:8a		118.139.135.57		75


Triggered Value : 6
Communication Time (seconds) : 0.045426
Decryption Time (seconds) : 0.022867
Total Messages with server: 88
Total Activations per Message: 3
Total Activations : 264
------------------------------------------------------
Iteration : 79
Logged Time : 				Wed 2019-10-16 19:12:17
Event Occured Time : 		Wed 2019-10-16 19:12:17

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		78
10		54:bf:64:91:f8:8a		118.139.135.57		79
18		54:bf:64:91:f8:8a		118.139.135.57		78


Triggered Value : 11
Communication Time (seconds) : 0.045710
Decryption Time (seconds) : 0.022847
Total Messages with server: 89
Total Activations per Message: 3
Total Activations : 267
------------------------------------------------------
Iteration : 82
Logged Time : 				Wed 2019-10-16 19:12:21
Event Occured Time : 		Wed 2019-10-16 19:12:21

Activated Node
9		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		81
5		54:bf:64:91:f8:8a		118.139.135.57		82
13		54:bf:64:91:f8:8a		118.139.135.57		81


Triggered Value : 5
Communication Time (seconds) : 0.064954
Decryption Time (seconds) : 0.022852
Total Messages with server: 90
Total Activations per Message: 3
Total Activations : 270
------------------------------------------------------
Iteration : 82
Logged Time : 				Wed 2019-10-16 19:12:21
Event Occured Time : 		Wed 2019-10-16 19:12:21

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		82
2		54:bf:64:91:f8:8a		118.139.135.57		81
10		54:bf:64:91:f8:8a		118.139.135.57		82


Triggered Value : 5
Communication Time (seconds) : 0.045870
Decryption Time (seconds) : 0.022879
Total Messages with server: 91
Total Activations per Message: 3
Total Activations : 273
------------------------------------------------------
Iteration : 81
Logged Time : 				Wed 2019-10-16 19:12:21
Event Occured Time : 		Wed 2019-10-16 19:12:21

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		81
10		54:bf:64:91:f8:8a		118.139.135.57		81
18		54:bf:64:91:f8:8a		118.139.135.57		81


Triggered Value : 0
Communication Time (seconds) : 0.045502
Decryption Time (seconds) : 0.022789
Total Messages with server: 92
Total Activations per Message: 3
Total Activations : 276
------------------------------------------------------
Iteration : 83
Logged Time : 				Wed 2019-10-16 19:12:22
Event Occured Time : 		Wed 2019-10-16 19:12:22

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		83
15		54:bf:64:91:f8:8a		118.139.135.57		82
18		54:bf:64:91:f8:8a		118.139.135.57		83


Triggered Value : 9
Communication Time (seconds) : 0.046552
Decryption Time (seconds) : 0.022841
Total Messages with server: 93
Total Activations per Message: 3
Total Activations : 279
------------------------------------------------------
Iteration : 85
Logged Time : 				Wed 2019-10-16 19:12:25
Event Occured Time : 		Wed 2019-10-16 19:12:25

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		84
11		54:bf:64:91:f8:8a		118.139.135.57		85
19		54:bf:64:91:f8:8a		118.139.135.57		84


Triggered Value : 9
Communication Time (seconds) : 0.045851
Decryption Time (seconds) : 0.022852
Total Messages with server: 94
Total Activations per Message: 3
Total Activations : 282
------------------------------------------------------
Iteration : 85
Logged Time : 				Wed 2019-10-16 19:12:25
Event Occured Time : 		Wed 2019-10-16 19:12:25

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		84
2		54:bf:64:91:f8:8a		118.139.135.57		85
10		54:bf:64:91:f8:8a		118.139.135.57		84


Triggered Value : 11
Communication Time (seconds) : 0.060948
Decryption Time (seconds) : 0.022852
Total Messages with server: 95
Total Activations per Message: 3
Total Activations : 285
------------------------------------------------------
Iteration : 85
Logged Time : 				Wed 2019-10-16 19:12:26
Event Occured Time : 		Wed 2019-10-16 19:12:26

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		85
11		54:bf:64:91:f8:8a		118.139.135.57		85
14		54:bf:64:91:f8:8a		118.139.135.57		85


Triggered Value : 9
Communication Time (seconds) : 0.069348
Decryption Time (seconds) : 0.022788
Total Messages with server: 96
Total Activations per Message: 3
Total Activations : 288
------------------------------------------------------
Iteration : 89
Logged Time : 				Wed 2019-10-16 19:12:30
Event Occured Time : 		Wed 2019-10-16 19:12:30

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		88
16		54:bf:64:91:f8:8a		118.139.135.57		89
11		54:bf:64:91:f8:8a		118.139.135.57		88
19		54:bf:64:91:f8:8a		118.139.135.57		88


Triggered Value : 4
Communication Time (seconds) : 0.046650
Decryption Time (seconds) : 0.023635
Total Messages with server: 97
Total Activations per Message: 4
Total Activations : 292
------------------------------------------------------
Iteration : 88
Logged Time : 				Wed 2019-10-16 19:12:30
Event Occured Time : 		Wed 2019-10-16 19:12:30

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		88
6		54:bf:64:91:f8:8a		118.139.135.57		88
14		54:bf:64:91:f8:8a		118.139.135.57		88


Triggered Value : 9
Communication Time (seconds) : 0.059322
Decryption Time (seconds) : 0.023084
Total Messages with server: 98
Total Activations per Message: 3
Total Activations : 295
------------------------------------------------------
Iteration : 90
Logged Time : 				Wed 2019-10-16 19:12:33
Event Occured Time : 		Wed 2019-10-16 19:12:33

Activated Node
13		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		90
9		54:bf:64:91:f8:8a		118.139.135.57		90
17		54:bf:64:91:f8:8a		118.139.135.57		90


Triggered Value : 4
Communication Time (seconds) : 0.061494
Decryption Time (seconds) : 0.025149
Total Messages with server: 99
Total Activations per Message: 3
Total Activations : 298
------------------------------------------------------
Iteration : 91
Logged Time : 				Wed 2019-10-16 19:12:33
Event Occured Time : 		Wed 2019-10-16 19:12:33

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
7		54:bf:64:91:f8:8a		118.139.135.57		90
2		54:bf:64:91:f8:8a		118.139.135.57		91
10		54:bf:64:91:f8:8a		118.139.135.57		90


Triggered Value : 8
Communication Time (seconds) : 0.045946
Decryption Time (seconds) : 0.022991
Total Messages with server: 100
Total Activations per Message: 3
Total Activations : 301
------------------------------------------------------
Iteration : 91
Logged Time : 				Wed 2019-10-16 19:12:34
Event Occured Time : 		Wed 2019-10-16 19:12:34

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
12		54:bf:64:91:f8:8a		118.139.135.57		91
7		54:bf:64:91:f8:8a		118.139.135.57		91
15		54:bf:64:91:f8:8a		118.139.135.57		91


Triggered Value : 8
Communication Time (seconds) : 0.047678
Decryption Time (seconds) : 0.024449
Total Messages with server: 101
Total Activations per Message: 3
Total Activations : 304
------------------------------------------------------
Iteration : 91
Logged Time : 				Wed 2019-10-16 19:12:34
Event Occured Time : 		Wed 2019-10-16 19:12:34

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
16		54:bf:64:91:f8:8a		118.139.135.57		91
11		54:bf:64:91:f8:8a		118.139.135.57		91
19		54:bf:64:91:f8:8a		118.139.135.57		91


Triggered Value : 3
Communication Time (seconds) : 0.048818
Decryption Time (seconds) : 0.025726
Total Messages with server: 102
Total Activations per Message: 3
Total Activations : 307
------------------------------------------------------
Iteration : 94
Logged Time : 				Wed 2019-10-16 19:12:37
Event Occured Time : 		Wed 2019-10-16 19:12:37

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		94
3		54:bf:64:91:f8:8a		118.139.135.57		94
11		54:bf:64:91:f8:8a		118.139.135.57		94


Triggered Value : 8
Communication Time (seconds) : 0.067327
Decryption Time (seconds) : 0.022908
Total Messages with server: 103
Total Activations per Message: 3
Total Activations : 310
------------------------------------------------------
Iteration : 94
Logged Time : 				Wed 2019-10-16 19:12:38
Event Occured Time : 		Wed 2019-10-16 19:12:38

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
8		54:bf:64:91:f8:8a		118.139.135.57		94
3		54:bf:64:91:f8:8a		118.139.135.57		94
11		54:bf:64:91:f8:8a		118.139.135.57		94


Triggered Value : 8
Communication Time (seconds) : 0.047291
Decryption Time (seconds) : 0.023034
Total Messages with server: 104
Total Activations per Message: 3
Total Activations : 313
------------------------------------------------------
Iteration : 96
Logged Time : 				Wed 2019-10-16 19:12:40
Event Occured Time : 		Wed 2019-10-16 19:12:40

Activated Node
5		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		96
1		54:bf:64:91:f8:8a		118.139.135.57		96
9		54:bf:64:91:f8:8a		118.139.135.57		96


Triggered Value : 8
Communication Time (seconds) : 0.065732
Decryption Time (seconds) : 0.023007
Total Messages with server: 105
Total Activations per Message: 3
Total Activations : 316
------------------------------------------------------
Iteration : 97
Logged Time : 				Wed 2019-10-16 19:12:41
Event Occured Time : 		Wed 2019-10-16 19:12:41

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		97
7		54:bf:64:91:f8:8a		118.139.135.57		97
15		54:bf:64:91:f8:8a		118.139.135.57		97


Triggered Value : 8
Communication Time (seconds) : 0.047194
Decryption Time (seconds) : 0.023745
Total Messages with server: 106
Total Activations per Message: 3
Total Activations : 319
------------------------------------------------------
Iteration : 97
Logged Time : 				Wed 2019-10-16 19:12:42
Event Occured Time : 		Wed 2019-10-16 19:12:42

Activated Node
8		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
7		54:bf:64:91:f8:8a		118.139.135.57		97
4		54:bf:64:91:f8:8a		118.139.135.57		97
12		54:bf:64:91:f8:8a		118.139.135.57		97


Triggered Value : 10
Communication Time (seconds) : 0.065537
Decryption Time (seconds) : 0.023438
Total Messages with server: 107
Total Activations per Message: 3
Total Activations : 322
------------------------------------------------------
Iteration : 97
Logged Time : 				Wed 2019-10-16 19:12:43
Event Occured Time : 		Wed 2019-10-16 19:12:42

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
12		54:bf:64:91:f8:8a		118.139.135.57		97
7		54:bf:64:91:f8:8a		118.139.135.57		97
15		54:bf:64:91:f8:8a		118.139.135.57		97


Triggered Value : 8
Communication Time (seconds) : 0.045354
Decryption Time (seconds) : 0.022496
Total Messages with server: 108
Total Activations per Message: 3
Total Activations : 325
------------------------------------------------------
Iteration : 99
Logged Time : 				Wed 2019-10-16 19:12:44
Event Occured Time : 		Wed 2019-10-16 19:12:44

Activated Node
9		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		99
5		54:bf:64:91:f8:8a		118.139.135.57		99
13		54:bf:64:91:f8:8a		118.139.135.57		99


Triggered Value : 8
Communication Time (seconds) : 0.080763
Decryption Time (seconds) : 0.042072
Total Messages with server: 109
Total Activations per Message: 3
Total Activations : 328
------------------------------------------------------
Iteration : 99
Logged Time : 				Wed 2019-10-16 19:12:44
Event Occured Time : 		Wed 2019-10-16 19:12:44

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		99
11		54:bf:64:91:f8:8a		118.139.135.57		98
14		54:bf:64:91:f8:8a		118.139.135.57		99


Triggered Value : 8
Communication Time (seconds) : 0.045785
Decryption Time (seconds) : 0.022863
Total Messages with server: 110
Total Activations per Message: 3
Total Activations : 331
------------------------------------------------------
Iteration : 99
Logged Time : 				Wed 2019-10-16 19:12:44
Event Occured Time : 		Wed 2019-10-16 19:12:44

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		99
12		54:bf:64:91:f8:8a		118.139.135.57		98
15		54:bf:64:91:f8:8a		118.139.135.57		99


Triggered Value : 8
Communication Time (seconds) : 0.061635
Decryption Time (seconds) : 0.023630
Total Messages with server: 111
Total Activations per Message: 3
Total Activations : 334
------------------------------------------------------
Iteration : 99
Logged Time : 				Wed 2019-10-16 19:12:44
Event Occured Time : 		Wed 2019-10-16 19:12:44

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		99
15		54:bf:64:91:f8:8a		118.139.135.57		99
10		54:bf:64:91:f8:8a		118.139.135.57		99


Triggered Value : 8
Communication Time (seconds) : 0.046239
Decryption Time (seconds) : 0.022681
Total Messages with server: 112
Total Activations per Message: 3
Total Activations : 337


------------------------------------------------------
------------------------------------------------------
Total Simulation Time (seconds) : 134.450544
Total Events detected : 112
Total Messages with the base station (including termination signal): 132
Total Messages between sensor nodes : 8000
Total Messages though the network (including termination signal): 8132
Total Activations : 337

Total Activations per Node: 
	Rank 1 : 0
	Rank 2 : 2
	Rank 3 : 4
	Rank 4 : 0
	Rank 5 : 8
	Rank 6 : 8
	Rank 7 : 13
	Rank 8 : 2
	Rank 9 : 4
	Rank 10 : 10
	Rank 11 : 15
	Rank 12 : 6
	Rank 13 : 1
	Rank 14 : 14
	Rank 15 : 10
	Rank 16 : 6
	Rank 17 : 0
	Rank 18 : 3
	Rank 19 : 6
	Rank 20 : 0


==> data/no/nodes/10.csv <==
0.022853
0.022861
0.022852
0.022857
0.022357
0.022867
0.023250
0.046512
0.025544
0.022886


==> data/no/nodes/11.csv <==
0.022880
0.023115
0.022852
0.022864
0.023692
0.022641
0.022854
0.022840
0.022858
0.022862
0.022852
0.023176
0.023400
0.022840
0.022915


==> data/no/nodes/12.csv <==
0.038094
0.040230
0.041416
0.032153
0.023406
0.022902


==> data/no/nodes/13.csv <==
0.036278


==> data/no/nodes/14.csv <==
0.023727
0.022964
0.022851
0.022851
0.022840
0.022872
0.023000
0.022398
0.023163
0.022919
0.022838
0.022680
0.023690
0.023528


==> data/no/nodes/15.csv <==
0.022874
0.022852
0.022852
0.023151
0.023728
0.022934
0.02278
0.022964
0.022984
0.023063

==> data/no/nodes/16.csv <==
0.022847
0.042086
0.042882
0.042099
0.038209
0.038452


==> data/no/nodes/18.csv <==
0.041035
0.022858
0.022834


==> data/no/nodes/19.csv <==
0.022841
0.022884
0.022839
0.024190
0.042049
0.022852


==> data/no/nodes/2.csv <==
0.042157
0.022867


==> data/no/nodes/3.csv <==
0.042064
0.038361
0.042082
0.022858


==> data/no/nodes/5.csv <==
0.041643
0.042015
0.042538
0.040829
0.041252
0.042083
0.041247
0.042671


==> data/no/nodes/6.csv <==
0.022883
0.022923
0.022857
0.022879
0.023108
0.022968
0.023063
0.022931


==> data/no/nodes/7.csv <==
0.022877
0.028846
0.023494
0.027014
0.029296
0.022846
0.022876
0.023944
0.022850
0.023191
0.022535
0.044348
0.024226


==> data/no/nodes/8.csv <==
0.023046
0.042054


==> data/no/nodes/9.csv <==
0.034782
0.042893
0.042061
0.038642


==> data/no/stats.csv <==
5,3,3,1,0.047863,0.024079
4,6,3,2,0.045798,0.022882
5,9,3,3,0.045221,0.022319
7,12,3,4,0.045432,0.022514
8,15,3,5,0.045810,0.022919
14,18,3,6,0.064957,0.022848
17,21,3,7,0.060997,0.022856
18,24,3,8,0.046466,0.023563
18,27,3,9,0.051711,0.022843
21,30,3,10,0.072072,0.029168
20,33,3,11,0.078547,0.022870
20,36,3,12,0.045917,0.022409
23,39,3,13,0.045747,0.022853
23,42,3,14,0.081119,0.038982
23,45,3,15,0.061671,0.022852
24,48,3,16,0.090897,0.022859
23,51,3,17,0.079842,0.022702
24,54,3,18,0.073393,0.022584
24,57,3,19,0.119131,0.022539
25,60,3,20,0.076904,0.042070
25,63,3,21,0.045757,0.022849
27,66,3,22,0.056001,0.023824
27,69,3,23,0.045715,0.022851
26,72,3,24,0.049890,0.022845
28,75,3,25,0.083819,0.042123
28,78,3,26,0.045695,0.022845
28,81,3,27,0.045726,0.022841
28,84,3,28,0.084119,0.042073
30,87,3,29,0.061097,0.022863
29,90,3,30,0.045711,0.022847
30,93,3,31,0.067926,0.044827
31,96,3,32,0.052504,0.029339
31,99,3,33,0.071840,0.022659
32,102,3,34,0.047195,0.022972
32,105,3,35,0.045831,0.022958
33,108,3,36,0.045743,0.022858
32,111,3,37,0.052159,0.022849
33,114,3,38,0.045715,0.022853
34,117,3,39,0.084652,0.042094
34,120,3,40,0.046543,0.022838
34,123,3,41,0.045724,0.022853
34,126,3,42,0.082919,0.042074
35,129,3,43,0.069409,0.027338
36,132,3,44,0.046208,0.023324
35,135,3,45,0.045581,0.022910
37,138,3,46,0.064960,0.042074
37,141,3,47,0.046097,0.023221
37,144,3,48,0.045352,0.022488
38,147,3,49,0.046348,0.022911
39,150,3,50,0.064989,0.022884
38,153,3,51,0.045780,0.022894
39,156,3,52,0.045767,0.022885
39,159,3,53,0.045840,0.022806
38,162,3,54,0.059184,0.022179
40,165,3,55,0.061497,0.023105
40,168,3,56,0.075357,0.022975
41,171,3,57,0.046376,0.022611
42,174,3,58,0.065463,0.023248
42,177,3,59,0.046694,0.023742
41,180,3,60,0.059524,0.023123
42,183,3,61,0.046154,0.023345
44,186,3,62,0.085456,0.042515
45,189,3,63,0.045707,0.022849
45,192,3,64,0.045723,0.022854
45,195,3,65,0.045724,0.022852
45,198,3,66,0.045216,0.022849
48,201,3,67,0.045744,0.022852
48,204,3,68,0.046829,0.022863
48,207,3,69,0.045704,0.022840
51,210,3,70,0.045746,0.022849
51,213,3,71,0.045872,0.022845
53,216,3,72,0.084234,0.042120
54,219,3,73,0.064965,0.022853
54,222,3,74,0.050673,0.023664
56,225,3,75,0.062150,0.023651
57,228,3,76,0.045813,0.022901
57,231,3,77,0.044751,0.022336
59,234,3,78,0.046245,0.023300
64,237,3,79,0.081610,0.040330
64,240,3,80,0.046518,0.023236
65,243,3,81,0.046140,0.022913
66,246,3,82,0.046350,0.023439
66,249,3,83,0.051613,0.028473
67,252,3,84,0.045952,0.023070
67,255,3,85,0.059260,0.022790
74,258,3,86,0.045738,0.022842
75,261,3,87,0.045822,0.022860
75,264,3,88,0.045426,0.022867
79,267,3,89,0.045710,0.022847
82,270,3,90,0.064954,0.022852
82,273,3,91,0.045870,0.022879
81,276,3,92,0.045502,0.022789
83,279,3,93,0.046552,0.022841
85,282,3,94,0.045851,0.022852
85,285,3,95,0.060948,0.022852
85,288,3,96,0.069348,0.022788
89,292,4,97,0.046650,0.023635
88,295,3,98,0.059322,0.023084
90,298,3,99,0.061494,0.025149
91,301,3,100,0.045946,0.022991
91,304,3,101,0.047678,0.024449
91,307,3,102,0.048818,0.025726
94,310,3,103,0.067327,0.022908
94,313,3,104,0.047291,0.023034
96,316,3,105,0.065732,0.023007
97,319,3,106,0.047194,0.023745
97,322,3,107,0.065537,0.023438
97,325,3,108,0.045354,0.022496
99,328,3,109,0.080763,0.042072
99,331,3,110,0.045785,0.022863
99,334,3,111,0.061635,0.023630
99,337,3,112,0.046239,0.022681


==> data/static/log.txt <==
------------------------------------------------------
Iteration : 2
Logged Time : 				Wed 2019-10-16 19:15:15
Event Occured Time : 		Wed 2019-10-16 19:15:15

Activated Node
3		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
2		54:bf:64:91:f8:8a		118.139.135.57		1
4		54:bf:64:91:f8:8a		118.139.135.57		2
7		54:bf:64:91:f8:8a		118.139.135.57		1


Triggered Value : 4
Communication Time (seconds) : 0.038791
Decryption Time (seconds) : 0.008817
Total Messages with server: 1
Total Activations per Message: 3
Total Activations : 3
------------------------------------------------------
Iteration : 2
Logged Time : 				Wed 2019-10-16 19:15:15
Event Occured Time : 		Wed 2019-10-16 19:15:15

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		2
7		54:bf:64:91:f8:8a		118.139.135.57		1
2		54:bf:64:91:f8:8a		118.139.135.57		2


Triggered Value : 4
Communication Time (seconds) : 0.045824
Decryption Time (seconds) : 0.011610
Total Messages with server: 2
Total Activations per Message: 3
Total Activations : 6
------------------------------------------------------
Iteration : 2
Logged Time : 				Wed 2019-10-16 19:15:15
Event Occured Time : 		Wed 2019-10-16 19:15:15

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		2
16		54:bf:64:91:f8:8a		118.139.135.57		1
19		54:bf:64:91:f8:8a		118.139.135.57		2


Triggered Value : 6
Communication Time (seconds) : 0.017776
Decryption Time (seconds) : 0.007635
Total Messages with server: 3
Total Activations per Message: 3
Total Activations : 9
------------------------------------------------------
Iteration : 2
Logged Time : 				Wed 2019-10-16 19:15:17
Event Occured Time : 		Wed 2019-10-16 19:15:17

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		2
10		54:bf:64:91:f8:8a		118.139.135.57		2
18		54:bf:64:91:f8:8a		118.139.135.57		2


Triggered Value : 6
Communication Time (seconds) : 0.021202
Decryption Time (seconds) : 0.010579
Total Messages with server: 4
Total Activations per Message: 3
Total Activations : 12
------------------------------------------------------
Iteration : 4
Logged Time : 				Wed 2019-10-16 19:15:18
Event Occured Time : 		Wed 2019-10-16 19:15:18

Activated Node
8		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
7		54:bf:64:91:f8:8a		118.139.135.57		3
4		54:bf:64:91:f8:8a		118.139.135.57		4
12		54:bf:64:91:f8:8a		118.139.135.57		3


Triggered Value : 4
Communication Time (seconds) : 0.071183
Decryption Time (seconds) : 0.024902
Total Messages with server: 5
Total Activations per Message: 3
Total Activations : 15
------------------------------------------------------
Iteration : 4
Logged Time : 				Wed 2019-10-16 19:15:18
Event Occured Time : 		Wed 2019-10-16 19:15:18

Activated Node
16		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
15		54:bf:64:91:f8:8a		118.139.135.57		4
12		54:bf:64:91:f8:8a		118.139.135.57		4
20		54:bf:64:91:f8:8a		118.139.135.57		4


Triggered Value : 6
Communication Time (seconds) : 0.083491
Decryption Time (seconds) : 0.020997
Total Messages with server: 6
Total Activations per Message: 3
Total Activations : 18
------------------------------------------------------
Iteration : 4
Logged Time : 				Wed 2019-10-16 19:15:18
Event Occured Time : 		Wed 2019-10-16 19:15:18

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		4
8		54:bf:64:91:f8:8a		118.139.135.57		4
11		54:bf:64:91:f8:8a		118.139.135.57		4


Triggered Value : 6
Communication Time (seconds) : 0.019454
Decryption Time (seconds) : 0.007585
Total Messages with server: 7
Total Activations per Message: 3
Total Activations : 21
------------------------------------------------------
Iteration : 5
Logged Time : 				Wed 2019-10-16 19:15:20
Event Occured Time : 		Wed 2019-10-16 19:15:19

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
7		54:bf:64:91:f8:8a		118.139.135.57		5
2		54:bf:64:91:f8:8a		118.139.135.57		4
10		54:bf:64:91:f8:8a		118.139.135.57		5


Triggered Value : 6
Communication Time (seconds) : 0.040095
Decryption Time (seconds) : 0.012253
Total Messages with server: 8
Total Activations per Message: 3
Total Activations : 24
------------------------------------------------------
Iteration : 5
Logged Time : 				Wed 2019-10-16 19:15:20
Event Occured Time : 		Wed 2019-10-16 19:15:19

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		4
12		54:bf:64:91:f8:8a		118.139.135.57		4
7		54:bf:64:91:f8:8a		118.139.135.57		5
15		54:bf:64:91:f8:8a		118.139.135.57		4


Triggered Value : 6
Communication Time (seconds) : 0.017643
Decryption Time (seconds) : 0.007485
Total Messages with server: 9
Total Activations per Message: 4
Total Activations : 28
------------------------------------------------------
Iteration : 6
Logged Time : 				Wed 2019-10-16 19:15:21
Event Occured Time : 		Wed 2019-10-16 19:15:21

Activated Node
9		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		6
5		54:bf:64:91:f8:8a		118.139.135.57		5
13		54:bf:64:91:f8:8a		118.139.135.57		6


Triggered Value : 2
Communication Time (seconds) : 0.111528
Decryption Time (seconds) : 0.026748
Total Messages with server: 10
Total Activations per Message: 3
Total Activations : 31
------------------------------------------------------
Iteration : 6
Logged Time : 				Wed 2019-10-16 19:15:21
Event Occured Time : 		Wed 2019-10-16 19:15:21

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		5
10		54:bf:64:91:f8:8a		118.139.135.57		6
18		54:bf:64:91:f8:8a		118.139.135.57		5


Triggered Value : 2
Communication Time (seconds) : 0.034495
Decryption Time (seconds) : 0.008661
Total Messages with server: 11
Total Activations per Message: 3
Total Activations : 34
------------------------------------------------------
Iteration : 6
Logged Time : 				Wed 2019-10-16 19:15:21
Event Occured Time : 		Wed 2019-10-16 19:15:21

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		6
6		54:bf:64:91:f8:8a		118.139.135.57		5
14		54:bf:64:91:f8:8a		118.139.135.57		6


Triggered Value : 4
Communication Time (seconds) : 0.018572
Decryption Time (seconds) : 0.007586
Total Messages with server: 12
Total Activations per Message: 3
Total Activations : 37
------------------------------------------------------
Iteration : 5
Logged Time : 				Wed 2019-10-16 19:15:21
Event Occured Time : 		Wed 2019-10-16 19:15:21

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		5
7		54:bf:64:91:f8:8a		118.139.135.57		5
10		54:bf:64:91:f8:8a		118.139.135.57		5


Triggered Value : 6
Communication Time (seconds) : 0.025281
Decryption Time (seconds) : 0.006550
Total Messages with server: 13
Total Activations per Message: 3
Total Activations : 40
------------------------------------------------------
Iteration : 7
Logged Time : 				Wed 2019-10-16 19:15:22
Event Occured Time : 		Wed 2019-10-16 19:15:22

Activated Node
9		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		7
5		54:bf:64:91:f8:8a		118.139.135.57		6
13		54:bf:64:91:f8:8a		118.139.135.57		7


Triggered Value : 6
Communication Time (seconds) : 0.097797
Decryption Time (seconds) : 0.023337
Total Messages with server: 14
Total Activations per Message: 3
Total Activations : 43
------------------------------------------------------
Iteration : 7
Logged Time : 				Wed 2019-10-16 19:15:22
Event Occured Time : 		Wed 2019-10-16 19:15:22

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		6
7		54:bf:64:91:f8:8a		118.139.135.57		7
15		54:bf:64:91:f8:8a		118.139.135.57		6


Triggered Value : 6
Communication Time (seconds) : 0.026364
Decryption Time (seconds) : 0.014561
Total Messages with server: 15
Total Activations per Message: 3
Total Activations : 46
------------------------------------------------------
Iteration : 7
Logged Time : 				Wed 2019-10-16 19:15:22
Event Occured Time : 		Wed 2019-10-16 19:15:22

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		7
15		54:bf:64:91:f8:8a		118.139.135.57		6
10		54:bf:64:91:f8:8a		118.139.135.57		7


Triggered Value : 6
Communication Time (seconds) : 0.017154
Decryption Time (seconds) : 0.007503
Total Messages with server: 16
Total Activations per Message: 3
Total Activations : 49
------------------------------------------------------
Iteration : 8
Logged Time : 				Wed 2019-10-16 19:15:24
Event Occured Time : 		Wed 2019-10-16 19:15:24

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		8
3		54:bf:64:91:f8:8a		118.139.135.57		7
11		54:bf:64:91:f8:8a		118.139.135.57		8


Triggered Value : 6
Communication Time (seconds) : 0.017208
Decryption Time (seconds) : 0.007565
Total Messages with server: 17
Total Activations per Message: 3
Total Activations : 52
------------------------------------------------------
Iteration : 10
Logged Time : 				Wed 2019-10-16 19:15:27
Event Occured Time : 		Wed 2019-10-16 19:15:27

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		9
8		54:bf:64:91:f8:8a		118.139.135.57		10
11		54:bf:64:91:f8:8a		118.139.135.57		9


Triggered Value : 4
Communication Time (seconds) : 0.046675
Decryption Time (seconds) : 0.013700
Total Messages with server: 18
Total Activations per Message: 3
Total Activations : 55
------------------------------------------------------
Iteration : 11
Logged Time : 				Wed 2019-10-16 19:15:28
Event Occured Time : 		Wed 2019-10-16 19:15:28

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		11
16		54:bf:64:91:f8:8a		118.139.135.57		10
11		54:bf:64:91:f8:8a		118.139.135.57		11


Triggered Value : 10
Communication Time (seconds) : 0.023258
Decryption Time (seconds) : 0.011775
Total Messages with server: 19
Total Activations per Message: 3
Total Activations : 58
------------------------------------------------------
Iteration : 12
Logged Time : 				Wed 2019-10-16 19:15:30
Event Occured Time : 		Wed 2019-10-16 19:15:30

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
11		54:bf:64:91:f8:8a		118.139.135.57		12
6		54:bf:64:91:f8:8a		118.139.135.57		11
14		54:bf:64:91:f8:8a		118.139.135.57		12


Triggered Value : 5
Communication Time (seconds) : 0.043989
Decryption Time (seconds) : 0.013481
Total Messages with server: 20
Total Activations per Message: 3
Total Activations : 61
------------------------------------------------------
Iteration : 11
Logged Time : 				Wed 2019-10-16 19:15:30
Event Occured Time : 		Wed 2019-10-16 19:15:30

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
7		54:bf:64:91:f8:8a		118.139.135.57		11
2		54:bf:64:91:f8:8a		118.139.135.57		11
10		54:bf:64:91:f8:8a		118.139.135.57		11


Triggered Value : 5
Communication Time (seconds) : 0.038992
Decryption Time (seconds) : 0.012503
Total Messages with server: 21
Total Activations per Message: 3
Total Activations : 64
------------------------------------------------------
Iteration : 12
Logged Time : 				Wed 2019-10-16 19:15:30
Event Occured Time : 		Wed 2019-10-16 19:15:30

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		11
11		54:bf:64:91:f8:8a		118.139.135.57		12
19		54:bf:64:91:f8:8a		118.139.135.57		11


Triggered Value : 5
Communication Time (seconds) : 0.024140
Decryption Time (seconds) : 0.011758
Total Messages with server: 22
Total Activations per Message: 3
Total Activations : 67
------------------------------------------------------
Iteration : 14
Logged Time : 				Wed 2019-10-16 19:15:33
Event Occured Time : 		Wed 2019-10-16 19:15:33

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		14
16		54:bf:64:91:f8:8a		118.139.135.57		13
11		54:bf:64:91:f8:8a		118.139.135.57		14


Triggered Value : 5
Communication Time (seconds) : 0.036717
Decryption Time (seconds) : 0.012390
Total Messages with server: 23
Total Activations per Message: 3
Total Activations : 70
------------------------------------------------------
Iteration : 14
Logged Time : 				Wed 2019-10-16 19:15:33
Event Occured Time : 		Wed 2019-10-16 19:15:33

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
11		54:bf:64:91:f8:8a		118.139.135.57		14
6		54:bf:64:91:f8:8a		118.139.135.57		14
14		54:bf:64:91:f8:8a		118.139.135.57		14


Triggered Value : 5
Communication Time (seconds) : 0.036492
Decryption Time (seconds) : 0.011724
Total Messages with server: 24
Total Activations per Message: 3
Total Activations : 73
------------------------------------------------------
Iteration : 15
Logged Time : 				Wed 2019-10-16 19:15:34
Event Occured Time : 		Wed 2019-10-16 19:15:34

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
8		54:bf:64:91:f8:8a		118.139.135.57		15
3		54:bf:64:91:f8:8a		118.139.135.57		14
11		54:bf:64:91:f8:8a		118.139.135.57		15


Triggered Value : 8
Communication Time (seconds) : 0.024539
Decryption Time (seconds) : 0.011778
Total Messages with server: 25
Total Activations per Message: 3
Total Activations : 76
------------------------------------------------------
Iteration : 16
Logged Time : 				Wed 2019-10-16 19:15:37
Event Occured Time : 		Wed 2019-10-16 19:15:37

Activated Node
9		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		16
5		54:bf:64:91:f8:8a		118.139.135.57		16
13		54:bf:64:91:f8:8a		118.139.135.57		16


Triggered Value : 5
Communication Time (seconds) : 0.147722
Decryption Time (seconds) : 0.022125
Total Messages with server: 26
Total Activations per Message: 3
Total Activations : 79
------------------------------------------------------
Iteration : 17
Logged Time : 				Wed 2019-10-16 19:15:37
Event Occured Time : 		Wed 2019-10-16 19:15:37

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
7		54:bf:64:91:f8:8a		118.139.135.57		17
2		54:bf:64:91:f8:8a		118.139.135.57		17
10		54:bf:64:91:f8:8a		118.139.135.57		17


Triggered Value : 5
Communication Time (seconds) : 0.035808
Decryption Time (seconds) : 0.011764
Total Messages with server: 27
Total Activations per Message: 3
Total Activations : 82
------------------------------------------------------
Iteration : 17
Logged Time : 				Wed 2019-10-16 19:15:38
Event Occured Time : 		Wed 2019-10-16 19:15:38

Activated Node
2		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
1		54:bf:64:91:f8:8a		118.139.135.57		17
3		54:bf:64:91:f8:8a		118.139.135.57		17
6		54:bf:64:91:f8:8a		118.139.135.57		17


Triggered Value : 10
Communication Time (seconds) : 0.088397
Decryption Time (seconds) : 0.023468
Total Messages with server: 28
Total Activations per Message: 3
Total Activations : 85
------------------------------------------------------
Iteration : 17
Logged Time : 				Wed 2019-10-16 19:15:38
Event Occured Time : 		Wed 2019-10-16 19:15:38

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		17
7		54:bf:64:91:f8:8a		118.139.135.57		17
2		54:bf:64:91:f8:8a		118.139.135.57		17
10		54:bf:64:91:f8:8a		118.139.135.57		17


Triggered Value : 5
Communication Time (seconds) : 0.022348
Decryption Time (seconds) : 0.007793
Total Messages with server: 29
Total Activations per Message: 4
Total Activations : 89
------------------------------------------------------
Iteration : 20
Logged Time : 				Wed 2019-10-16 19:15:41
Event Occured Time : 		Wed 2019-10-16 19:15:41

Activated Node
3		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
2		54:bf:64:91:f8:8a		118.139.135.57		20
4		54:bf:64:91:f8:8a		118.139.135.57		19
7		54:bf:64:91:f8:8a		118.139.135.57		20


Triggered Value : 5
Communication Time (seconds) : 0.063216
Decryption Time (seconds) : 0.016536
Total Messages with server: 30
Total Activations per Message: 3
Total Activations : 92
------------------------------------------------------
Iteration : 19
Logged Time : 				Wed 2019-10-16 19:15:41
Event Occured Time : 		Wed 2019-10-16 19:15:41

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		19
10		54:bf:64:91:f8:8a		118.139.135.57		19
18		54:bf:64:91:f8:8a		118.139.135.57		19


Triggered Value : 6
Communication Time (seconds) : 0.021990
Decryption Time (seconds) : 0.011413
Total Messages with server: 31
Total Activations per Message: 3
Total Activations : 95
------------------------------------------------------
Iteration : 20
Logged Time : 				Wed 2019-10-16 19:15:43
Event Occured Time : 		Wed 2019-10-16 19:15:43

Activated Node
16		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
15		54:bf:64:91:f8:8a		118.139.135.57		20
12		54:bf:64:91:f8:8a		118.139.135.57		20
20		54:bf:64:91:f8:8a		118.139.135.57		20


Triggered Value : 6
Communication Time (seconds) : 0.145737
Decryption Time (seconds) : 0.021466
Total Messages with server: 32
Total Activations per Message: 3
Total Activations : 98
------------------------------------------------------
Iteration : 21
Logged Time : 				Wed 2019-10-16 19:15:43
Event Occured Time : 		Wed 2019-10-16 19:15:43

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		21
16		54:bf:64:91:f8:8a		118.139.135.57		20
19		54:bf:64:91:f8:8a		118.139.135.57		21


Triggered Value : 6
Communication Time (seconds) : 0.034596
Decryption Time (seconds) : 0.016360
Total Messages with server: 33
Total Activations per Message: 3
Total Activations : 101
------------------------------------------------------
Iteration : 20
Logged Time : 				Wed 2019-10-16 19:15:43
Event Occured Time : 		Wed 2019-10-16 19:15:43

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
12		54:bf:64:91:f8:8a		118.139.135.57		20
7		54:bf:64:91:f8:8a		118.139.135.57		20
15		54:bf:64:91:f8:8a		118.139.135.57		20


Triggered Value : 5
Communication Time (seconds) : 0.023736
Decryption Time (seconds) : 0.010584
Total Messages with server: 34
Total Activations per Message: 3
Total Activations : 104
------------------------------------------------------
Iteration : 24
Logged Time : 				Wed 2019-10-16 19:15:47
Event Occured Time : 		Wed 2019-10-16 19:15:47

Activated Node
5		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		24
1		54:bf:64:91:f8:8a		118.139.135.57		24
9		54:bf:64:91:f8:8a		118.139.135.57		24


Triggered Value : 9
Communication Time (seconds) : 0.121363
Decryption Time (seconds) : 0.025542
Total Messages with server: 35
Total Activations per Message: 3
Total Activations : 107
------------------------------------------------------
Iteration : 24
Logged Time : 				Wed 2019-10-16 19:15:47
Event Occured Time : 		Wed 2019-10-16 19:15:47

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		24
2		54:bf:64:91:f8:8a		118.139.135.57		24
10		54:bf:64:91:f8:8a		118.139.135.57		24


Triggered Value : 2
Communication Time (seconds) : 0.043716
Decryption Time (seconds) : 0.008350
Total Messages with server: 36
Total Activations per Message: 3
Total Activations : 110
------------------------------------------------------
Iteration : 24
Logged Time : 				Wed 2019-10-16 19:15:47
Event Occured Time : 		Wed 2019-10-16 19:15:47

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		23
6		54:bf:64:91:f8:8a		118.139.135.57		24
14		54:bf:64:91:f8:8a		118.139.135.57		23


Triggered Value : 9
Communication Time (seconds) : 0.015494
Decryption Time (seconds) : 0.007532
Total Messages with server: 37
Total Activations per Message: 3
Total Activations : 113
------------------------------------------------------
Iteration : 24
Logged Time : 				Wed 2019-10-16 19:15:49
Event Occured Time : 		Wed 2019-10-16 19:15:49

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		24
2		54:bf:64:91:f8:8a		118.139.135.57		24
10		54:bf:64:91:f8:8a		118.139.135.57		24


Triggered Value : 2
Communication Time (seconds) : 0.017270
Decryption Time (seconds) : 0.007490
Total Messages with server: 38
Total Activations per Message: 3
Total Activations : 116
------------------------------------------------------
Iteration : 26
Logged Time : 				Wed 2019-10-16 19:15:50
Event Occured Time : 		Wed 2019-10-16 19:15:50

Activated Node
8		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
7		54:bf:64:91:f8:8a		118.139.135.57		26
4		54:bf:64:91:f8:8a		118.139.135.57		26
12		54:bf:64:91:f8:8a		118.139.135.57		26


Triggered Value : 2
Communication Time (seconds) : 0.079645
Decryption Time (seconds) : 0.026285
Total Messages with server: 39
Total Activations per Message: 3
Total Activations : 119
------------------------------------------------------
Iteration : 26
Logged Time : 				Wed 2019-10-16 19:15:50
Event Occured Time : 		Wed 2019-10-16 19:15:50

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
12		54:bf:64:91:f8:8a		118.139.135.57		26
7		54:bf:64:91:f8:8a		118.139.135.57		26
15		54:bf:64:91:f8:8a		118.139.135.57		26


Triggered Value : 2
Communication Time (seconds) : 0.016381
Decryption Time (seconds) : 0.008809
Total Messages with server: 40
Total Activations per Message: 3
Total Activations : 122
------------------------------------------------------
Iteration : 27
Logged Time : 				Wed 2019-10-16 19:15:53
Event Occured Time : 		Wed 2019-10-16 19:15:53

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		27
6		54:bf:64:91:f8:8a		118.139.135.57		27
14		54:bf:64:91:f8:8a		118.139.135.57		27


Triggered Value : 2
Communication Time (seconds) : 0.021690
Decryption Time (seconds) : 0.009286
Total Messages with server: 41
Total Activations per Message: 3
Total Activations : 125
------------------------------------------------------
Iteration : 28
Logged Time : 				Wed 2019-10-16 19:15:53
Event Occured Time : 		Wed 2019-10-16 19:15:53

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		27
7		54:bf:64:91:f8:8a		118.139.135.57		28
10		54:bf:64:91:f8:8a		118.139.135.57		27


Triggered Value : 6
Communication Time (seconds) : 0.017669
Decryption Time (seconds) : 0.007513
Total Messages with server: 42
Total Activations per Message: 3
Total Activations : 128
------------------------------------------------------
Iteration : 29
Logged Time : 				Wed 2019-10-16 19:15:54
Event Occured Time : 		Wed 2019-10-16 19:15:54

Activated Node
18		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
17		54:bf:64:91:f8:8a		118.139.135.57		29
19		54:bf:64:91:f8:8a		118.139.135.57		28
14		54:bf:64:91:f8:8a		118.139.135.57		29


Triggered Value : 7
Communication Time (seconds) : 0.063819
Decryption Time (seconds) : 0.024385
Total Messages with server: 43
Total Activations per Message: 3
Total Activations : 131
------------------------------------------------------
Iteration : 31
Logged Time : 				Wed 2019-10-16 19:15:59
Event Occured Time : 		Wed 2019-10-16 19:15:59

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
11		54:bf:64:91:f8:8a		118.139.135.57		31
6		54:bf:64:91:f8:8a		118.139.135.57		31
14		54:bf:64:91:f8:8a		118.139.135.57		31


Triggered Value : 9
Communication Time (seconds) : 0.019329
Decryption Time (seconds) : 0.013316
Total Messages with server: 44
Total Activations per Message: 3
Total Activations : 134
------------------------------------------------------
Iteration : 33
Logged Time : 				Wed 2019-10-16 19:16:00
Event Occured Time : 		Wed 2019-10-16 19:16:00

Activated Node
18		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
17		54:bf:64:91:f8:8a		118.139.135.57		33
19		54:bf:64:91:f8:8a		118.139.135.57		32
14		54:bf:64:91:f8:8a		118.139.135.57		33


Triggered Value : 3
Communication Time (seconds) : 0.054254
Decryption Time (seconds) : 0.018450
Total Messages with server: 45
Total Activations per Message: 3
Total Activations : 137
------------------------------------------------------
Iteration : 32
Logged Time : 				Wed 2019-10-16 19:16:00
Event Occured Time : 		Wed 2019-10-16 19:16:00

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		32
16		54:bf:64:91:f8:8a		118.139.135.57		32
19		54:bf:64:91:f8:8a		118.139.135.57		32


Triggered Value : 3
Communication Time (seconds) : 0.047238
Decryption Time (seconds) : 0.006754
Total Messages with server: 46
Total Activations per Message: 3
Total Activations : 140
------------------------------------------------------
Iteration : 35
Logged Time : 				Wed 2019-10-16 19:16:03
Event Occured Time : 		Wed 2019-10-16 19:16:03

Activated Node
3		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
2		54:bf:64:91:f8:8a		118.139.135.57		34
4		54:bf:64:91:f8:8a		118.139.135.57		35
7		54:bf:64:91:f8:8a		118.139.135.57		34


Triggered Value : 5
Communication Time (seconds) : 0.093513
Decryption Time (seconds) : 0.025487
Total Messages with server: 47
Total Activations per Message: 3
Total Activations : 143
------------------------------------------------------
Iteration : 35
Logged Time : 				Wed 2019-10-16 19:16:03
Event Occured Time : 		Wed 2019-10-16 19:16:03

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		35
7		54:bf:64:91:f8:8a		118.139.135.57		34
2		54:bf:64:91:f8:8a		118.139.135.57		35


Triggered Value : 5
Communication Time (seconds) : 0.026310
Decryption Time (seconds) : 0.014407
Total Messages with server: 48
Total Activations per Message: 3
Total Activations : 146
------------------------------------------------------
Iteration : 39
Logged Time : 				Wed 2019-10-16 19:16:09
Event Occured Time : 		Wed 2019-10-16 19:16:09

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		38
7		54:bf:64:91:f8:8a		118.139.135.57		39
10		54:bf:64:91:f8:8a		118.139.135.57		38


Triggered Value : 3
Communication Time (seconds) : 0.041955
Decryption Time (seconds) : 0.012048
Total Messages with server: 49
Total Activations per Message: 3
Total Activations : 149
------------------------------------------------------
Iteration : 39
Logged Time : 				Wed 2019-10-16 19:16:09
Event Occured Time : 		Wed 2019-10-16 19:16:09

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		39
6		54:bf:64:91:f8:8a		118.139.135.57		38
14		54:bf:64:91:f8:8a		118.139.135.57		39


Triggered Value : 5
Communication Time (seconds) : 0.045727
Decryption Time (seconds) : 0.011754
Total Messages with server: 50
Total Activations per Message: 3
Total Activations : 152
------------------------------------------------------
Iteration : 40
Logged Time : 				Wed 2019-10-16 19:16:10
Event Occured Time : 		Wed 2019-10-16 19:16:10

Activated Node
8		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
7		54:bf:64:91:f8:8a		118.139.135.57		39
4		54:bf:64:91:f8:8a		118.139.135.57		40
12		54:bf:64:91:f8:8a		118.139.135.57		39


Triggered Value : 3
Communication Time (seconds) : 0.083992
Decryption Time (seconds) : 0.023987
Total Messages with server: 51
Total Activations per Message: 3
Total Activations : 155
------------------------------------------------------
Iteration : 40
Logged Time : 				Wed 2019-10-16 19:16:10
Event Occured Time : 		Wed 2019-10-16 19:16:10

Activated Node
2		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
1		54:bf:64:91:f8:8a		118.139.135.57		40
3		54:bf:64:91:f8:8a		118.139.135.57		39
6		54:bf:64:91:f8:8a		118.139.135.57		40


Triggered Value : 7
Communication Time (seconds) : 0.062861
Decryption Time (seconds) : 0.030547
Total Messages with server: 52
Total Activations per Message: 3
Total Activations : 158
------------------------------------------------------
Iteration : 46
Logged Time : 				Wed 2019-10-16 19:16:21
Event Occured Time : 		Wed 2019-10-16 19:16:21

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		46
6		54:bf:64:91:f8:8a		118.139.135.57		46
14		54:bf:64:91:f8:8a		118.139.135.57		46


Triggered Value : 1
Communication Time (seconds) : 0.023698
Decryption Time (seconds) : 0.013096
Total Messages with server: 53
Total Activations per Message: 3
Total Activations : 161
------------------------------------------------------
Iteration : 47
Logged Time : 				Wed 2019-10-16 19:16:21
Event Occured Time : 		Wed 2019-10-16 19:16:21

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		47
10		54:bf:64:91:f8:8a		118.139.135.57		46
18		54:bf:64:91:f8:8a		118.139.135.57		47


Triggered Value : 6
Communication Time (seconds) : 0.032936
Decryption Time (seconds) : 0.011743
Total Messages with server: 54
Total Activations per Message: 3
Total Activations : 164
------------------------------------------------------
Iteration : 49
Logged Time : 				Wed 2019-10-16 19:16:25
Event Occured Time : 		Wed 2019-10-16 19:16:25

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		49
2		54:bf:64:91:f8:8a		118.139.135.57		49
10		54:bf:64:91:f8:8a		118.139.135.57		49


Triggered Value : 1
Communication Time (seconds) : 0.024410
Decryption Time (seconds) : 0.012489
Total Messages with server: 55
Total Activations per Message: 3
Total Activations : 167
------------------------------------------------------
Iteration : 52
Logged Time : 				Wed 2019-10-16 19:16:29
Event Occured Time : 		Wed 2019-10-16 19:16:29

Activated Node
19		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
18		54:bf:64:91:f8:8a		118.139.135.57		52
20		54:bf:64:91:f8:8a		118.139.135.57		52
15		54:bf:64:91:f8:8a		118.139.135.57		52


Triggered Value : 6
Communication Time (seconds) : 0.056946
Decryption Time (seconds) : 0.011752
Total Messages with server: 56
Total Activations per Message: 3
Total Activations : 170
------------------------------------------------------
Iteration : 52
Logged Time : 				Wed 2019-10-16 19:16:29
Event Occured Time : 		Wed 2019-10-16 19:16:29

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		52
16		54:bf:64:91:f8:8a		118.139.135.57		52
19		54:bf:64:91:f8:8a		118.139.135.57		52


Triggered Value : 6
Communication Time (seconds) : 0.028349
Decryption Time (seconds) : 0.011750
Total Messages with server: 57
Total Activations per Message: 3
Total Activations : 173
------------------------------------------------------
Iteration : 52
Logged Time : 				Wed 2019-10-16 19:16:29
Event Occured Time : 		Wed 2019-10-16 19:16:29

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		52
12		54:bf:64:91:f8:8a		118.139.135.57		52
7		54:bf:64:91:f8:8a		118.139.135.57		52


Triggered Value : 4
Communication Time (seconds) : 0.029299
Decryption Time (seconds) : 0.011778
Total Messages with server: 58
Total Activations per Message: 3
Total Activations : 176
------------------------------------------------------
Iteration : 54
Logged Time : 				Wed 2019-10-16 19:16:31
Event Occured Time : 		Wed 2019-10-16 19:16:31

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		53
16		54:bf:64:91:f8:8a		118.139.135.57		54
19		54:bf:64:91:f8:8a		118.139.135.57		53


Triggered Value : 3
Communication Time (seconds) : 0.027671
Decryption Time (seconds) : 0.007516
Total Messages with server: 59
Total Activations per Message: 3
Total Activations : 179
------------------------------------------------------
Iteration : 55
Logged Time : 				Wed 2019-10-16 19:16:34
Event Occured Time : 		Wed 2019-10-16 19:16:34

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		55
11		54:bf:64:91:f8:8a		118.139.135.57		55
19		54:bf:64:91:f8:8a		118.139.135.57		55


Triggered Value : 6
Communication Time (seconds) : 0.032821
Decryption Time (seconds) : 0.011130
Total Messages with server: 60
Total Activations per Message: 3
Total Activations : 182
------------------------------------------------------
Iteration : 55
Logged Time : 				Wed 2019-10-16 19:16:34
Event Occured Time : 		Wed 2019-10-16 19:16:34

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		55
7		54:bf:64:91:f8:8a		118.139.135.57		55
15		54:bf:64:91:f8:8a		118.139.135.57		55


Triggered Value : 6
Communication Time (seconds) : 0.018747
Decryption Time (seconds) : 0.007545
Total Messages with server: 61
Total Activations per Message: 3
Total Activations : 185
------------------------------------------------------
Iteration : 56
Logged Time : 				Wed 2019-10-16 19:16:35
Event Occured Time : 		Wed 2019-10-16 19:16:35

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		56
7		54:bf:64:91:f8:8a		118.139.135.57		56
10		54:bf:64:91:f8:8a		118.139.135.57		56


Triggered Value : 6
Communication Time (seconds) : 0.048949
Decryption Time (seconds) : 0.009307
Total Messages with server: 62
Total Activations per Message: 3
Total Activations : 188
------------------------------------------------------
Iteration : 57
Logged Time : 				Wed 2019-10-16 19:16:35
Event Occured Time : 		Wed 2019-10-16 19:16:35

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		57
15		54:bf:64:91:f8:8a		118.139.135.57		56
18		54:bf:64:91:f8:8a		118.139.135.57		57


Triggered Value : 3
Communication Time (seconds) : 0.025149
Decryption Time (seconds) : 0.008500
Total Messages with server: 63
Total Activations per Message: 3
Total Activations : 191
------------------------------------------------------
Iteration : 57
Logged Time : 				Wed 2019-10-16 19:16:37
Event Occured Time : 		Wed 2019-10-16 19:16:37

Activated Node
12		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
11		54:bf:64:91:f8:8a		118.139.135.57		57
8		54:bf:64:91:f8:8a		118.139.135.57		57
16		54:bf:64:91:f8:8a		118.139.135.57		57


Triggered Value : 6
Communication Time (seconds) : 0.093207
Decryption Time (seconds) : 0.037936
Total Messages with server: 64
Total Activations per Message: 3
Total Activations : 194
------------------------------------------------------
Iteration : 60
Logged Time : 				Wed 2019-10-16 19:16:41
Event Occured Time : 		Wed 2019-10-16 19:16:41

Activated Node
16		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
15		54:bf:64:91:f8:8a		118.139.135.57		60
12		54:bf:64:91:f8:8a		118.139.135.57		60
20		54:bf:64:91:f8:8a		118.139.135.57		60


Triggered Value : 6
Communication Time (seconds) : 0.100180
Decryption Time (seconds) : 0.039272
Total Messages with server: 65
Total Activations per Message: 3
Total Activations : 197
------------------------------------------------------
Iteration : 62
Logged Time : 				Wed 2019-10-16 19:16:43
Event Occured Time : 		Wed 2019-10-16 19:16:42

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		61
8		54:bf:64:91:f8:8a		118.139.135.57		62
11		54:bf:64:91:f8:8a		118.139.135.57		61


Triggered Value : 8
Communication Time (seconds) : 0.056921
Decryption Time (seconds) : 0.021172
Total Messages with server: 66
Total Activations per Message: 3
Total Activations : 200
------------------------------------------------------
Iteration : 62
Logged Time : 				Wed 2019-10-16 19:16:44
Event Occured Time : 		Wed 2019-10-16 19:16:44

Activated Node
9		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		62
5		54:bf:64:91:f8:8a		118.139.135.57		62
13		54:bf:64:91:f8:8a		118.139.135.57		62


Triggered Value : 6
Communication Time (seconds) : 0.133406
Decryption Time (seconds) : 0.037383
Total Messages with server: 67
Total Activations per Message: 3
Total Activations : 203
------------------------------------------------------
Iteration : 63
Logged Time : 				Wed 2019-10-16 19:16:44
Event Occured Time : 		Wed 2019-10-16 19:16:44

Activated Node
8		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
7		54:bf:64:91:f8:8a		118.139.135.57		63
4		54:bf:64:91:f8:8a		118.139.135.57		63
12		54:bf:64:91:f8:8a		118.139.135.57		63


Triggered Value : 6
Communication Time (seconds) : 0.087348
Decryption Time (seconds) : 0.039190
Total Messages with server: 68
Total Activations per Message: 3
Total Activations : 206
------------------------------------------------------
Iteration : 63
Logged Time : 				Wed 2019-10-16 19:16:44
Event Occured Time : 		Wed 2019-10-16 19:16:44

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		63
12		54:bf:64:91:f8:8a		118.139.135.57		63
7		54:bf:64:91:f8:8a		118.139.135.57		63


Triggered Value : 6
Communication Time (seconds) : 0.076563
Decryption Time (seconds) : 0.027616
Total Messages with server: 69
Total Activations per Message: 3
Total Activations : 209
------------------------------------------------------
Iteration : 63
Logged Time : 				Wed 2019-10-16 19:16:44
Event Occured Time : 		Wed 2019-10-16 19:16:44

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		63
6		54:bf:64:91:f8:8a		118.139.135.57		62
14		54:bf:64:91:f8:8a		118.139.135.57		63


Triggered Value : 8
Communication Time (seconds) : 0.022411
Decryption Time (seconds) : 0.010534
Total Messages with server: 70
Total Activations per Message: 3
Total Activations : 212
------------------------------------------------------
Iteration : 63
Logged Time : 				Wed 2019-10-16 19:16:45
Event Occured Time : 		Wed 2019-10-16 19:16:45

Activated Node
3		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
2		54:bf:64:91:f8:8a		118.139.135.57		63
4		54:bf:64:91:f8:8a		118.139.135.57		63
7		54:bf:64:91:f8:8a		118.139.135.57		63


Triggered Value : 6
Communication Time (seconds) : 0.097097
Decryption Time (seconds) : 0.025770
Total Messages with server: 71
Total Activations per Message: 3
Total Activations : 215
------------------------------------------------------
Iteration : 63
Logged Time : 				Wed 2019-10-16 19:16:46
Event Occured Time : 		Wed 2019-10-16 19:16:46

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		63
3		54:bf:64:91:f8:8a		118.139.135.57		63
11		54:bf:64:91:f8:8a		118.139.135.57		63


Triggered Value : 6
Communication Time (seconds) : 0.028628
Decryption Time (seconds) : 0.016251
Total Messages with server: 72
Total Activations per Message: 3
Total Activations : 218
------------------------------------------------------
Iteration : 63
Logged Time : 				Wed 2019-10-16 19:16:46
Event Occured Time : 		Wed 2019-10-16 19:16:46

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		63
12		54:bf:64:91:f8:8a		118.139.135.57		63
7		54:bf:64:91:f8:8a		118.139.135.57		63


Triggered Value : 6
Communication Time (seconds) : 0.023708
Decryption Time (seconds) : 0.011834
Total Messages with server: 73
Total Activations per Message: 3
Total Activations : 221
------------------------------------------------------
Iteration : 64
Logged Time : 				Wed 2019-10-16 19:16:47
Event Occured Time : 		Wed 2019-10-16 19:16:47

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		64
11		54:bf:64:91:f8:8a		118.139.135.57		64
6		54:bf:64:91:f8:8a		118.139.135.57		64


Triggered Value : 6
Communication Time (seconds) : 0.037730
Decryption Time (seconds) : 0.013752
Total Messages with server: 74
Total Activations per Message: 3
Total Activations : 224
------------------------------------------------------
Iteration : 64
Logged Time : 				Wed 2019-10-16 19:16:47
Event Occured Time : 		Wed 2019-10-16 19:16:47

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		64
2		54:bf:64:91:f8:8a		118.139.135.57		64
10		54:bf:64:91:f8:8a		118.139.135.57		64


Triggered Value : 6
Communication Time (seconds) : 0.040528
Decryption Time (seconds) : 0.007460
Total Messages with server: 75
Total Activations per Message: 3
Total Activations : 227
------------------------------------------------------
Iteration : 65
Logged Time : 				Wed 2019-10-16 19:16:49
Event Occured Time : 		Wed 2019-10-16 19:16:48

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
8		54:bf:64:91:f8:8a		118.139.135.57		65
3		54:bf:64:91:f8:8a		118.139.135.57		65
11		54:bf:64:91:f8:8a		118.139.135.57		65


Triggered Value : 4
Communication Time (seconds) : 0.016378
Decryption Time (seconds) : 0.007567
Total Messages with server: 76
Total Activations per Message: 3
Total Activations : 230
------------------------------------------------------
Iteration : 70
Logged Time : 				Wed 2019-10-16 19:16:54
Event Occured Time : 		Wed 2019-10-16 19:16:54

Activated Node
16		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
15		54:bf:64:91:f8:8a		118.139.135.57		70
12		54:bf:64:91:f8:8a		118.139.135.57		69
20		54:bf:64:91:f8:8a		118.139.135.57		70


Triggered Value : 4
Communication Time (seconds) : 0.124792
Decryption Time (seconds) : 0.048768
Total Messages with server: 77
Total Activations per Message: 3
Total Activations : 233
------------------------------------------------------
Iteration : 69
Logged Time : 				Wed 2019-10-16 19:16:54
Event Occured Time : 		Wed 2019-10-16 19:16:54

Activated Node
2		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
1		54:bf:64:91:f8:8a		118.139.135.57		69
3		54:bf:64:91:f8:8a		118.139.135.57		69
6		54:bf:64:91:f8:8a		118.139.135.57		69


Triggered Value : 0
Communication Time (seconds) : 0.046199
Decryption Time (seconds) : 0.017928
Total Messages with server: 78
Total Activations per Message: 3
Total Activations : 236
------------------------------------------------------
Iteration : 69
Logged Time : 				Wed 2019-10-16 19:16:54
Event Occured Time : 		Wed 2019-10-16 19:16:54

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		69
7		54:bf:64:91:f8:8a		118.139.135.57		69
10		54:bf:64:91:f8:8a		118.139.135.57		69


Triggered Value : 8
Communication Time (seconds) : 0.021203
Decryption Time (seconds) : 0.008490
Total Messages with server: 79
Total Activations per Message: 3
Total Activations : 239
------------------------------------------------------
Iteration : 71
Logged Time : 				Wed 2019-10-16 19:16:57
Event Occured Time : 		Wed 2019-10-16 19:16:57

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		71
8		54:bf:64:91:f8:8a		118.139.135.57		71
11		54:bf:64:91:f8:8a		118.139.135.57		71


Triggered Value : 3
Communication Time (seconds) : 0.046090
Decryption Time (seconds) : 0.014296
Total Messages with server: 80
Total Activations per Message: 3
Total Activations : 242
------------------------------------------------------
Iteration : 72
Logged Time : 				Wed 2019-10-16 19:16:59
Event Occured Time : 		Wed 2019-10-16 19:16:59

Activated Node
12		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
11		54:bf:64:91:f8:8a		118.139.135.57		72
8		54:bf:64:91:f8:8a		118.139.135.57		72
16		54:bf:64:91:f8:8a		118.139.135.57		72


Triggered Value : 9
Communication Time (seconds) : 0.047969
Decryption Time (seconds) : 0.009750
Total Messages with server: 81
Total Activations per Message: 3
Total Activations : 245
------------------------------------------------------
Iteration : 74
Logged Time : 				Wed 2019-10-16 19:17:00
Event Occured Time : 		Wed 2019-10-16 19:17:00

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		74
11		54:bf:64:91:f8:8a		118.139.135.57		74
14		54:bf:64:91:f8:8a		118.139.135.57		74


Triggered Value : 0
Communication Time (seconds) : 0.020782
Decryption Time (seconds) : 0.010050
Total Messages with server: 82
Total Activations per Message: 3
Total Activations : 248
------------------------------------------------------
Iteration : 73
Logged Time : 				Wed 2019-10-16 19:17:00
Event Occured Time : 		Wed 2019-10-16 19:17:00

Activated Node
11		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		73
12		54:bf:64:91:f8:8a		118.139.135.57		73
15		54:bf:64:91:f8:8a		118.139.135.57		73


Triggered Value : 7
Communication Time (seconds) : 0.019402
Decryption Time (seconds) : 0.007488
Total Messages with server: 83
Total Activations per Message: 3
Total Activations : 251
------------------------------------------------------
Iteration : 79
Logged Time : 				Wed 2019-10-16 19:17:07
Event Occured Time : 		Wed 2019-10-16 19:17:07

Activated Node
18		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
17		54:bf:64:91:f8:8a		118.139.135.57		79
19		54:bf:64:91:f8:8a		118.139.135.57		78
14		54:bf:64:91:f8:8a		118.139.135.57		79


Triggered Value : 0
Communication Time (seconds) : 0.040779
Decryption Time (seconds) : 0.011656
Total Messages with server: 84
Total Activations per Message: 3
Total Activations : 254
------------------------------------------------------
Iteration : 80
Logged Time : 				Wed 2019-10-16 19:17:09
Event Occured Time : 		Wed 2019-10-16 19:17:09

Activated Node
9		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
10		54:bf:64:91:f8:8a		118.139.135.57		79
5		54:bf:64:91:f8:8a		118.139.135.57		80
13		54:bf:64:91:f8:8a		118.139.135.57		79


Triggered Value : 6
Communication Time (seconds) : 0.157398
Decryption Time (seconds) : 0.034170
Total Messages with server: 85
Total Activations per Message: 3
Total Activations : 257
------------------------------------------------------
Iteration : 80
Logged Time : 				Wed 2019-10-16 19:17:09
Event Occured Time : 		Wed 2019-10-16 19:17:09

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		80
2		54:bf:64:91:f8:8a		118.139.135.57		79
10		54:bf:64:91:f8:8a		118.139.135.57		80


Triggered Value : 6
Communication Time (seconds) : 0.021878
Decryption Time (seconds) : 0.010014
Total Messages with server: 86
Total Activations per Message: 3
Total Activations : 260
------------------------------------------------------
Iteration : 79
Logged Time : 				Wed 2019-10-16 19:17:09
Event Occured Time : 		Wed 2019-10-16 19:17:09

Activated Node
10		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
9		54:bf:64:91:f8:8a		118.139.135.57		79
6		54:bf:64:91:f8:8a		118.139.135.57		79
14		54:bf:64:91:f8:8a		118.139.135.57		79


Triggered Value : 0
Communication Time (seconds) : 0.029175
Decryption Time (seconds) : 0.009947
Total Messages with server: 87
Total Activations per Message: 3
Total Activations : 263
------------------------------------------------------
Iteration : 79
Logged Time : 				Wed 2019-10-16 19:17:09
Event Occured Time : 		Wed 2019-10-16 19:17:09

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		79
10		54:bf:64:91:f8:8a		118.139.135.57		79
18		54:bf:64:91:f8:8a		118.139.135.57		79


Triggered Value : 9
Communication Time (seconds) : 0.017927
Decryption Time (seconds) : 0.005839
Total Messages with server: 88
Total Activations per Message: 3
Total Activations : 266
------------------------------------------------------
Iteration : 81
Logged Time : 				Wed 2019-10-16 19:17:10
Event Occured Time : 		Wed 2019-10-16 19:17:10

Activated Node
8		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
7		54:bf:64:91:f8:8a		118.139.135.57		81
4		54:bf:64:91:f8:8a		118.139.135.57		80
12		54:bf:64:91:f8:8a		118.139.135.57		81


Triggered Value : 6
Communication Time (seconds) : 0.044992
Decryption Time (seconds) : 0.011351
Total Messages with server: 89
Total Activations per Message: 3
Total Activations : 269
------------------------------------------------------
Iteration : 81
Logged Time : 				Wed 2019-10-16 19:17:10
Event Occured Time : 		Wed 2019-10-16 19:17:10

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
16		54:bf:64:91:f8:8a		118.139.135.57		81
11		54:bf:64:91:f8:8a		118.139.135.57		80
19		54:bf:64:91:f8:8a		118.139.135.57		81


Triggered Value : 7
Communication Time (seconds) : 0.035480
Decryption Time (seconds) : 0.016406
Total Messages with server: 90
Total Activations per Message: 3
Total Activations : 272
------------------------------------------------------
Iteration : 85
Logged Time : 				Wed 2019-10-16 19:17:16
Event Occured Time : 		Wed 2019-10-16 19:17:16

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
5		54:bf:64:91:f8:8a		118.139.135.57		84
2		54:bf:64:91:f8:8a		118.139.135.57		85
10		54:bf:64:91:f8:8a		118.139.135.57		84


Triggered Value : 6
Communication Time (seconds) : 0.018117
Decryption Time (seconds) : 0.007568
Total Messages with server: 91
Total Activations per Message: 3
Total Activations : 275
------------------------------------------------------
Iteration : 89
Logged Time : 				Wed 2019-10-16 19:17:22
Event Occured Time : 		Wed 2019-10-16 19:17:22

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
16		54:bf:64:91:f8:8a		118.139.135.57		89
11		54:bf:64:91:f8:8a		118.139.135.57		88
19		54:bf:64:91:f8:8a		118.139.135.57		89


Triggered Value : 2
Communication Time (seconds) : 0.021183
Decryption Time (seconds) : 0.010579
Total Messages with server: 92
Total Activations per Message: 3
Total Activations : 278
------------------------------------------------------
Iteration : 91
Logged Time : 				Wed 2019-10-16 19:17:25
Event Occured Time : 		Wed 2019-10-16 19:17:25

Activated Node
13		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		91
9		54:bf:64:91:f8:8a		118.139.135.57		90
17		54:bf:64:91:f8:8a		118.139.135.57		91


Triggered Value : 9
Communication Time (seconds) : 0.085109
Decryption Time (seconds) : 0.046822
Total Messages with server: 93
Total Activations per Message: 3
Total Activations : 281
------------------------------------------------------
Iteration : 91
Logged Time : 				Wed 2019-10-16 19:17:25
Event Occured Time : 		Wed 2019-10-16 19:17:25

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
16		54:bf:64:91:f8:8a		118.139.135.57		91
11		54:bf:64:91:f8:8a		118.139.135.57		90
19		54:bf:64:91:f8:8a		118.139.135.57		91


Triggered Value : 5
Communication Time (seconds) : 0.017219
Decryption Time (seconds) : 0.007555
Total Messages with server: 94
Total Activations per Message: 3
Total Activations : 284
------------------------------------------------------
Iteration : 90
Logged Time : 				Wed 2019-10-16 19:17:25
Event Occured Time : 		Wed 2019-10-16 19:17:25

Activated Node
14		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
13		54:bf:64:91:f8:8a		118.139.135.57		90
15		54:bf:64:91:f8:8a		118.139.135.57		90
10		54:bf:64:91:f8:8a		118.139.135.57		90


Triggered Value : 4
Communication Time (seconds) : 0.034954
Decryption Time (seconds) : 0.007137
Total Messages with server: 95
Total Activations per Message: 3
Total Activations : 287
------------------------------------------------------
Iteration : 92
Logged Time : 				Wed 2019-10-16 19:17:26
Event Occured Time : 		Wed 2019-10-16 19:17:26

Activated Node
18		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
17		54:bf:64:91:f8:8a		118.139.135.57		92
19		54:bf:64:91:f8:8a		118.139.135.57		91
14		54:bf:64:91:f8:8a		118.139.135.57		92


Triggered Value : 5
Communication Time (seconds) : 0.042598
Decryption Time (seconds) : 0.010592
Total Messages with server: 96
Total Activations per Message: 3
Total Activations : 290
------------------------------------------------------
Iteration : 91
Logged Time : 				Wed 2019-10-16 19:17:26
Event Occured Time : 		Wed 2019-10-16 19:17:26

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		91
16		54:bf:64:91:f8:8a		118.139.135.57		91
19		54:bf:64:91:f8:8a		118.139.135.57		91


Triggered Value : 5
Communication Time (seconds) : 0.020320
Decryption Time (seconds) : 0.007905
Total Messages with server: 97
Total Activations per Message: 3
Total Activations : 293
------------------------------------------------------
Iteration : 93
Logged Time : 				Wed 2019-10-16 19:17:29
Event Occured Time : 		Wed 2019-10-16 19:17:29

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		93
8		54:bf:64:91:f8:8a		118.139.135.57		93
3		54:bf:64:91:f8:8a		118.139.135.57		93


Triggered Value : 2
Communication Time (seconds) : 0.015838
Decryption Time (seconds) : 0.007562
Total Messages with server: 98
Total Activations per Message: 3
Total Activations : 296
------------------------------------------------------
Iteration : 94
Logged Time : 				Wed 2019-10-16 19:17:31
Event Occured Time : 		Wed 2019-10-16 19:17:31

Activated Node
12		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
11		54:bf:64:91:f8:8a		118.139.135.57		94
8		54:bf:64:91:f8:8a		118.139.135.57		94
16		54:bf:64:91:f8:8a		118.139.135.57		94


Triggered Value : 1
Communication Time (seconds) : 0.137243
Decryption Time (seconds) : 0.036450
Total Messages with server: 99
Total Activations per Message: 3
Total Activations : 299
------------------------------------------------------
Iteration : 95
Logged Time : 				Wed 2019-10-16 19:17:31
Event Occured Time : 		Wed 2019-10-16 19:17:31

Activated Node
16		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
15		54:bf:64:91:f8:8a		118.139.135.57		95
12		54:bf:64:91:f8:8a		118.139.135.57		94
20		54:bf:64:91:f8:8a		118.139.135.57		95


Triggered Value : 10
Communication Time (seconds) : 0.128715
Decryption Time (seconds) : 0.039597
Total Messages with server: 100
Total Activations per Message: 3
Total Activations : 302
------------------------------------------------------
Iteration : 95
Logged Time : 				Wed 2019-10-16 19:17:32
Event Occured Time : 		Wed 2019-10-16 19:17:32

Activated Node
13		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
14		54:bf:64:91:f8:8a		118.139.135.57		95
9		54:bf:64:91:f8:8a		118.139.135.57		95
17		54:bf:64:91:f8:8a		118.139.135.57		95


Triggered Value : 6
Communication Time (seconds) : 0.117206
Decryption Time (seconds) : 0.035526
Total Messages with server: 101
Total Activations per Message: 3
Total Activations : 305
------------------------------------------------------
Iteration : 95
Logged Time : 				Wed 2019-10-16 19:17:32
Event Occured Time : 		Wed 2019-10-16 19:17:32

Activated Node
19		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
18		54:bf:64:91:f8:8a		118.139.135.57		95
20		54:bf:64:91:f8:8a		118.139.135.57		95
15		54:bf:64:91:f8:8a		118.139.135.57		95


Triggered Value : 10
Communication Time (seconds) : 0.053898
Decryption Time (seconds) : 0.009997
Total Messages with server: 102
Total Activations per Message: 3
Total Activations : 308
------------------------------------------------------
Iteration : 97
Logged Time : 				Wed 2019-10-16 19:17:34
Event Occured Time : 		Wed 2019-10-16 19:17:34

Activated Node
6		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
7		54:bf:64:91:f8:8a		118.139.135.57		97
2		54:bf:64:91:f8:8a		118.139.135.57		96
10		54:bf:64:91:f8:8a		118.139.135.57		97


Triggered Value : 9
Communication Time (seconds) : 0.025268
Decryption Time (seconds) : 0.007945
Total Messages with server: 103
Total Activations per Message: 3
Total Activations : 311
------------------------------------------------------
Iteration : 96
Logged Time : 				Wed 2019-10-16 19:17:34
Event Occured Time : 		Wed 2019-10-16 19:17:34

Activated Node
7		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
6		54:bf:64:91:f8:8a		118.139.135.57		96
8		54:bf:64:91:f8:8a		118.139.135.57		96
3		54:bf:64:91:f8:8a		118.139.135.57		96


Triggered Value : 2
Communication Time (seconds) : 0.022445
Decryption Time (seconds) : 0.007569
Total Messages with server: 104
Total Activations per Message: 3
Total Activations : 314
------------------------------------------------------
Iteration : 99
Logged Time : 				Wed 2019-10-16 19:17:38
Event Occured Time : 		Wed 2019-10-16 19:17:38

Activated Node
15		54:bf:64:91:f8:8a		118.139.135.57

Adjacent Nodes
16		54:bf:64:91:f8:8a		118.139.135.57		99
11		54:bf:64:91:f8:8a		118.139.135.57		99
19		54:bf:64:91:f8:8a		118.139.135.57		99


Triggered Value : 6
Communication Time (seconds) : 0.125478
Decryption Time (seconds) : 0.011811
Total Messages with server: 121
Total Activations per Message: 3
Total Activations : 317


------------------------------------------------------
------------------------------------------------------
Total Simulation Time (seconds) : 145.508978
Total Events detected : 105
Total Messages with the base station (including termination signal): 125
Total Messages between sensor nodes : 8000
Total Messages though the network (including termination signal): 8125
Total Activations : 317

Total Activations per Node: 
	Rank 1 : 0
	Rank 2 : 3
	Rank 3 : 4
	Rank 4 : 0
	Rank 5 : 1
	Rank 6 : 18
	Rank 7 : 10
	Rank 8 : 5
	Rank 9 : 5
	Rank 10 : 12
	Rank 11 : 9
	Rank 12 : 3
	Rank 13 : 2
	Rank 14 : 8
	Rank 15 : 14
	Rank 16 : 5
	Rank 17 : 0
	Rank 18 : 4
	Rank 19 : 2
	Rank 20 : 0


==> data/static/nodes/10.csv <==
0.010935
0.029645
0.023463
0.007930
0.012083
0.005963
0.033948
0.010546
0.011838
0.023921
0.010679
0.010179


==> data/static/nodes/11.csv <==
0.010106
0.011766
0.011820
0.007526
0.015672
0.011186
0.046207
0.011860
0.010491


==> data/static/nodes/12.csv <==
0.054768
0.035616
0.099477


==> data/static/nodes/13.csv <==
0.030750
0.065957


==> data/static/nodes/14.csv <==
0.010562
0.025796
0.009628
0.010540
0.019906
0.016626
0.011788
0.023149


==> data/static/nodes/15.csv <==
0.010096
0.011456
0.007682
0.024292
0.018200
0.034269
0.016564
0.020125
0.021662
0.019035
0.010577
0.009644
0.012394
0.012065


==> data/static/nodes/16.csv <==
0.062447
0.124219
0.060848
0.075971
0.084059


==> data/static/nodes/18.csv <==
0.034206
0.028052
0.029070
0.031977


==> data/static/nodes/19.csv <==
0.035669
0.035076


==> data/static/nodes/2.csv <==
0.064874
0.028416
0.028233


==> data/static/nodes/3.csv <==
0.029439
0.046627
0.067973
0.067293


==> data/static/nodes/5.csv <==
0.084883


==> data/static/nodes/6.csv <==
0.034160
0.027807
0.012277
0.025438
0.023996
0.014535
0.029082
0.009750
0.010140
0.011862
0.025484
0.011875
0.029569
0.027432
0.012683
0.011840
0.010518
0.017279


==> data/static/nodes/7.csv <==
0.011814
0.009608
0.032948
0.011836
0.035712
0.012356
0.008768
0.031740
0.008240
0.010029


==> data/static/nodes/8.csv <==
0.046225
0.050580
0.057131
0.048123
0.033337


==> data/static/nodes/9.csv <==
0.084508
0.074112
0.105559
0.095976
0.097380


==> data/static/stats.csv <==
2,3,3,1,0.038791,0.008817
2,6,3,2,0.045824,0.011610
2,9,3,3,0.017776,0.007635
2,12,3,4,0.021202,0.010579
4,15,3,5,0.071183,0.024902
4,18,3,6,0.083491,0.020997
4,21,3,7,0.019454,0.007585
5,24,3,8,0.040095,0.012253
5,28,4,9,0.017643,0.007485
6,31,3,10,0.111528,0.026748
6,34,3,11,0.034495,0.008661
6,37,3,12,0.018572,0.007586
5,40,3,13,0.025281,0.006550
7,43,3,14,0.097797,0.023337
7,46,3,15,0.026364,0.014561
7,49,3,16,0.017154,0.007503
8,52,3,17,0.017208,0.007565
10,55,3,18,0.046675,0.013700
11,58,3,19,0.023258,0.011775
12,61,3,20,0.043989,0.013481
11,64,3,21,0.038992,0.012503
12,67,3,22,0.024140,0.011758
14,70,3,23,0.036717,0.012390
14,73,3,24,0.036492,0.011724
15,76,3,25,0.024539,0.011778
16,79,3,26,0.147722,0.022125
17,82,3,27,0.035808,0.011764
17,85,3,28,0.088397,0.023468
17,89,4,29,0.022348,0.007793
20,92,3,30,0.063216,0.016536
19,95,3,31,0.021990,0.011413
20,98,3,32,0.145737,0.021466
21,101,3,33,0.034596,0.016360
20,104,3,34,0.023736,0.010584
24,107,3,35,0.121363,0.025542
24,110,3,36,0.043716,0.008350
24,113,3,37,0.015494,0.007532
24,116,3,38,0.017270,0.007490
26,119,3,39,0.079645,0.026285
26,122,3,40,0.016381,0.008809
27,125,3,41,0.021690,0.009286
28,128,3,42,0.017669,0.007513
29,131,3,43,0.063819,0.024385
31,134,3,44,0.019329,0.013316
33,137,3,45,0.054254,0.018450
32,140,3,46,0.047238,0.006754
35,143,3,47,0.093513,0.025487
35,146,3,48,0.026310,0.014407
39,149,3,49,0.041955,0.012048
39,152,3,50,0.045727,0.011754
40,155,3,51,0.083992,0.023987
40,158,3,52,0.062861,0.030547
46,161,3,53,0.023698,0.013096
47,164,3,54,0.032936,0.011743
49,167,3,55,0.024410,0.012489
52,170,3,56,0.056946,0.011752
52,173,3,57,0.028349,0.011750
52,176,3,58,0.029299,0.011778
54,179,3,59,0.027671,0.007516
55,182,3,60,0.032821,0.011130
55,185,3,61,0.018747,0.007545
56,188,3,62,0.048949,0.009307
57,191,3,63,0.025149,0.008500
57,194,3,64,0.093207,0.037936
60,197,3,65,0.100180,0.039272
62,200,3,66,0.056921,0.021172
62,203,3,67,0.133406,0.037383
63,206,3,68,0.087348,0.039190
63,209,3,69,0.076563,0.027616
63,212,3,70,0.022411,0.010534
63,215,3,71,0.097097,0.025770
63,218,3,72,0.028628,0.016251
63,221,3,73,0.023708,0.011834
64,224,3,74,0.037730,0.013752
64,227,3,75,0.040528,0.007460
65,230,3,76,0.016378,0.007567
70,233,3,77,0.124792,0.048768
69,236,3,78,0.046199,0.017928
69,239,3,79,0.021203,0.008490
71,242,3,80,0.046090,0.014296
72,245,3,81,0.047969,0.009750
74,248,3,82,0.020782,0.010050
73,251,3,83,0.019402,0.007488
79,254,3,84,0.040779,0.011656
80,257,3,85,0.157398,0.034170
80,260,3,86,0.021878,0.010014
79,263,3,87,0.029175,0.009947
79,266,3,88,0.017927,0.005839
81,269,3,89,0.044992,0.011351
81,272,3,90,0.035480,0.016406
85,275,3,91,0.018117,0.007568
89,278,3,92,0.021183,0.010579
91,281,3,93,0.085109,0.046822
91,284,3,94,0.017219,0.007555
90,287,3,95,0.034954,0.007137
92,290,3,96,0.042598,0.010592
91,293,3,97,0.020320,0.007905
93,296,3,98,0.015838,0.007562
94,299,3,99,0.137243,0.036450
95,302,3,100,0.128715,0.039597
95,305,3,101,0.117206,0.035526
95,308,3,102,0.053898,0.009997
97,311,3,103,0.025268,0.007945
96,314,3,104,0.022445,0.007569
99,317,3,121,0.125478,0.011811


==> logs/log.txt <==
------------------------------------------------------
Iteration : 2
Logged Time : 				Mon 2019-10-14 10:47:45
Event Occured Time : 		Mon 2019-10-14 10:47:45

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		2
7		78:4f:43:5b:c2:c3		10.156.12.253		1
15		78:4f:43:5b:c2:c3		10.156.12.253		2


Triggered Value : 2
Communication Time (seconds) : 0.006441
Decryption Time (seconds) : 0.000047
Total Messages with server: 1
Total Activations per Message: 3
Total Activations : 3
------------------------------------------------------
Iteration : 2
Logged Time : 				Mon 2019-10-14 10:47:45
Event Occured Time : 		Mon 2019-10-14 10:47:45

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		2
7		78:4f:43:5b:c2:c3		10.156.12.253		1
10		78:4f:43:5b:c2:c3		10.156.12.253		2


Triggered Value : 2
Communication Time (seconds) : 0.006353
Decryption Time (seconds) : 0.000046
Total Messages with server: 2
Total Activations per Message: 3
Total Activations : 6
------------------------------------------------------
Iteration : 2
Logged Time : 				Mon 2019-10-14 10:47:45
Event Occured Time : 		Mon 2019-10-14 10:47:45

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		2
15		78:4f:43:5b:c2:c3		10.156.12.253		1
18		78:4f:43:5b:c2:c3		10.156.12.253		2


Triggered Value : 3
Communication Time (seconds) : 0.006574
Decryption Time (seconds) : 0.000047
Total Messages with server: 3
Total Activations per Message: 3
Total Activations : 9
------------------------------------------------------
Iteration : 3
Logged Time : 				Mon 2019-10-14 10:47:46
Event Occured Time : 		Mon 2019-10-14 10:47:46

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		2
2		78:4f:43:5b:c2:c3		10.156.12.253		3
10		78:4f:43:5b:c2:c3		10.156.12.253		2


Triggered Value : 2
Communication Time (seconds) : 0.000368
Decryption Time (seconds) : 0.000086
Total Messages with server: 4
Total Activations per Message: 3
Total Activations : 12
------------------------------------------------------
Iteration : 3
Logged Time : 				Mon 2019-10-14 10:47:46
Event Occured Time : 		Mon 2019-10-14 10:47:46

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		2
10		78:4f:43:5b:c2:c3		10.156.12.253		3
18		78:4f:43:5b:c2:c3		10.156.12.253		2


Triggered Value : 3
Communication Time (seconds) : 0.000524
Decryption Time (seconds) : 0.000048
Total Messages with server: 5
Total Activations per Message: 3
Total Activations : 15
------------------------------------------------------
Iteration : 3
Logged Time : 				Mon 2019-10-14 10:47:46
Event Occured Time : 		Mon 2019-10-14 10:47:46

Activated Node
13		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		3
9		78:4f:43:5b:c2:c3		10.156.12.253		2
17		78:4f:43:5b:c2:c3		10.156.12.253		3


Triggered Value : 3
Communication Time (seconds) : 0.001850
Decryption Time (seconds) : 0.000065
Total Messages with server: 6
Total Activations per Message: 3
Total Activations : 18
------------------------------------------------------
Iteration : 3
Logged Time : 				Mon 2019-10-14 10:47:46
Event Occured Time : 		Mon 2019-10-14 10:47:46

Activated Node
5		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		3
1		78:4f:43:5b:c2:c3		10.156.12.253		2
9		78:4f:43:5b:c2:c3		10.156.12.253		3


Triggered Value : 2
Communication Time (seconds) : 0.001767
Decryption Time (seconds) : 0.000059
Total Messages with server: 7
Total Activations per Message: 3
Total Activations : 21
------------------------------------------------------
Iteration : 4
Logged Time : 				Mon 2019-10-14 10:47:47
Event Occured Time : 		Mon 2019-10-14 10:47:47

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		4
11		78:4f:43:5b:c2:c3		10.156.12.253		3
19		78:4f:43:5b:c2:c3		10.156.12.253		4


Triggered Value : 0
Communication Time (seconds) : 0.000622
Decryption Time (seconds) : 0.000070
Total Messages with server: 8
Total Activations per Message: 3
Total Activations : 24
------------------------------------------------------
Iteration : 4
Logged Time : 				Mon 2019-10-14 10:47:47
Event Occured Time : 		Mon 2019-10-14 10:47:47

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		4
7		78:4f:43:5b:c2:c3		10.156.12.253		3
15		78:4f:43:5b:c2:c3		10.156.12.253		4


Triggered Value : 3
Communication Time (seconds) : 0.000491
Decryption Time (seconds) : 0.000073
Total Messages with server: 9
Total Activations per Message: 3
Total Activations : 27
------------------------------------------------------
Iteration : 4
Logged Time : 				Mon 2019-10-14 10:47:47
Event Occured Time : 		Mon 2019-10-14 10:47:47

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		4
3		78:4f:43:5b:c2:c3		10.156.12.253		3
11		78:4f:43:5b:c2:c3		10.156.12.253		4


Triggered Value : 3
Communication Time (seconds) : 0.002214
Decryption Time (seconds) : 0.000050
Total Messages with server: 10
Total Activations per Message: 3
Total Activations : 30
------------------------------------------------------
Iteration : 4
Logged Time : 				Mon 2019-10-14 10:47:47
Event Occured Time : 		Mon 2019-10-14 10:47:47

Activated Node
8		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		3
4		78:4f:43:5b:c2:c3		10.156.12.253		4
12		78:4f:43:5b:c2:c3		10.156.12.253		3


Triggered Value : 2
Communication Time (seconds) : 0.002146
Decryption Time (seconds) : 0.000046
Total Messages with server: 11
Total Activations per Message: 3
Total Activations : 33
------------------------------------------------------
Iteration : 4
Logged Time : 				Mon 2019-10-14 10:47:47
Event Occured Time : 		Mon 2019-10-14 10:47:47

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		3
6		78:4f:43:5b:c2:c3		10.156.12.253		4
14		78:4f:43:5b:c2:c3		10.156.12.253		3


Triggered Value : 3
Communication Time (seconds) : 0.002779
Decryption Time (seconds) : 0.000050
Total Messages with server: 12
Total Activations per Message: 3
Total Activations : 36
------------------------------------------------------
Iteration : 5
Logged Time : 				Mon 2019-10-14 10:47:48
Event Occured Time : 		Mon 2019-10-14 10:47:48

Activated Node
5		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		5
1		78:4f:43:5b:c2:c3		10.156.12.253		4
9		78:4f:43:5b:c2:c3		10.156.12.253		5


Triggered Value : 0
Communication Time (seconds) : 0.000710
Decryption Time (seconds) : 0.000085
Total Messages with server: 13
Total Activations per Message: 3
Total Activations : 39
------------------------------------------------------
Iteration : 5
Logged Time : 				Mon 2019-10-14 10:47:48
Event Occured Time : 		Mon 2019-10-14 10:47:48

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		5
7		78:4f:43:5b:c2:c3		10.156.12.253		4
15		78:4f:43:5b:c2:c3		10.156.12.253		5


Triggered Value : 2
Communication Time (seconds) : 0.000820
Decryption Time (seconds) : 0.000050
Total Messages with server: 14
Total Activations per Message: 3
Total Activations : 42
------------------------------------------------------
Iteration : 5
Logged Time : 				Mon 2019-10-14 10:47:48
Event Occured Time : 		Mon 2019-10-14 10:47:48

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		4
8		78:4f:43:5b:c2:c3		10.156.12.253		5
16		78:4f:43:5b:c2:c3		10.156.12.253		4


Triggered Value : 3
Communication Time (seconds) : 0.001144
Decryption Time (seconds) : 0.000049
Total Messages with server: 15
Total Activations per Message: 3
Total Activations : 45
------------------------------------------------------
Iteration : 5
Logged Time : 				Mon 2019-10-14 10:47:48
Event Occured Time : 		Mon 2019-10-14 10:47:48

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		4
6		78:4f:43:5b:c2:c3		10.156.12.253		5
14		78:4f:43:5b:c2:c3		10.156.12.253		4


Triggered Value : 0
Communication Time (seconds) : 0.001209
Decryption Time (seconds) : 0.000048
Total Messages with server: 16
Total Activations per Message: 3
Total Activations : 48
------------------------------------------------------
Iteration : 5
Logged Time : 				Mon 2019-10-14 10:47:48
Event Occured Time : 		Mon 2019-10-14 10:47:48

Activated Node
13		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		5
9		78:4f:43:5b:c2:c3		10.156.12.253		4
17		78:4f:43:5b:c2:c3		10.156.12.253		5


Triggered Value : 1
Communication Time (seconds) : 0.001193
Decryption Time (seconds) : 0.000050
Total Messages with server: 17
Total Activations per Message: 3
Total Activations : 51
------------------------------------------------------
Iteration : 5
Logged Time : 				Mon 2019-10-14 10:47:48
Event Occured Time : 		Mon 2019-10-14 10:47:48

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		5
10		78:4f:43:5b:c2:c3		10.156.12.253		5
18		78:4f:43:5b:c2:c3		10.156.12.253		5


Triggered Value : 2
Communication Time (seconds) : 0.001204
Decryption Time (seconds) : 0.000053
Total Messages with server: 18
Total Activations per Message: 3
Total Activations : 54
------------------------------------------------------
Iteration : 6
Logged Time : 				Mon 2019-10-14 10:47:49
Event Occured Time : 		Mon 2019-10-14 10:47:49

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		5
2		78:4f:43:5b:c2:c3		10.156.12.253		6
10		78:4f:43:5b:c2:c3		10.156.12.253		5


Triggered Value : 2
Communication Time (seconds) : 0.000211
Decryption Time (seconds) : 0.000083
Total Messages with server: 19
Total Activations per Message: 3
Total Activations : 57
------------------------------------------------------
Iteration : 6
Logged Time : 				Mon 2019-10-14 10:47:49
Event Occured Time : 		Mon 2019-10-14 10:47:49

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		6
11		78:4f:43:5b:c2:c3		10.156.12.253		6
19		78:4f:43:5b:c2:c3		10.156.12.253		6


Triggered Value : 2
Communication Time (seconds) : 0.000543
Decryption Time (seconds) : 0.000074
Total Messages with server: 20
Total Activations per Message: 3
Total Activations : 60
------------------------------------------------------
Iteration : 6
Logged Time : 				Mon 2019-10-14 10:47:49
Event Occured Time : 		Mon 2019-10-14 10:47:49

Activated Node
9		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		6
5		78:4f:43:5b:c2:c3		10.156.12.253		5
13		78:4f:43:5b:c2:c3		10.156.12.253		6


Triggered Value : 3
Communication Time (seconds) : 0.005857
Decryption Time (seconds) : 0.000042
Total Messages with server: 21
Total Activations per Message: 3
Total Activations : 63
------------------------------------------------------
Iteration : 6
Logged Time : 				Mon 2019-10-14 10:47:50
Event Occured Time : 		Mon 2019-10-14 10:47:50

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
16		78:4f:43:5b:c2:c3		10.156.12.253		6
11		78:4f:43:5b:c2:c3		10.156.12.253		6
19		78:4f:43:5b:c2:c3		10.156.12.253		6


Triggered Value : 2
Communication Time (seconds) : 0.000648
Decryption Time (seconds) : 0.000096
Total Messages with server: 22
Total Activations per Message: 3
Total Activations : 66
------------------------------------------------------
Iteration : 7
Logged Time : 				Mon 2019-10-14 10:47:50
Event Occured Time : 		Mon 2019-10-14 10:47:50

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		6
8		78:4f:43:5b:c2:c3		10.156.12.253		7
11		78:4f:43:5b:c2:c3		10.156.12.253		6


Triggered Value : 2
Communication Time (seconds) : 0.000140
Decryption Time (seconds) : 0.000045
Total Messages with server: 23
Total Activations per Message: 3
Total Activations : 69
------------------------------------------------------
Iteration : 8
Logged Time : 				Mon 2019-10-14 10:47:51
Event Occured Time : 		Mon 2019-10-14 10:47:51

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		8
8		78:4f:43:5b:c2:c3		10.156.12.253		8
11		78:4f:43:5b:c2:c3		10.156.12.253		8


Triggered Value : 3
Communication Time (seconds) : 0.000558
Decryption Time (seconds) : 0.000076
Total Messages with server: 24
Total Activations per Message: 3
Total Activations : 72
------------------------------------------------------
Iteration : 8
Logged Time : 				Mon 2019-10-14 10:47:51
Event Occured Time : 		Mon 2019-10-14 10:47:51

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		8
16		78:4f:43:5b:c2:c3		10.156.12.253		8
19		78:4f:43:5b:c2:c3		10.156.12.253		8


Triggered Value : 0
Communication Time (seconds) : 0.000433
Decryption Time (seconds) : 0.000046
Total Messages with server: 25
Total Activations per Message: 3
Total Activations : 75
------------------------------------------------------
Iteration : 8
Logged Time : 				Mon 2019-10-14 10:47:51
Event Occured Time : 		Mon 2019-10-14 10:47:51

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		7
6		78:4f:43:5b:c2:c3		10.156.12.253		8
14		78:4f:43:5b:c2:c3		10.156.12.253		7


Triggered Value : 3
Communication Time (seconds) : 0.005268
Decryption Time (seconds) : 0.000046
Total Messages with server: 26
Total Activations per Message: 3
Total Activations : 78
------------------------------------------------------
Iteration : 8
Logged Time : 				Mon 2019-10-14 10:47:52
Event Occured Time : 		Mon 2019-10-14 10:47:52

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		8
16		78:4f:43:5b:c2:c3		10.156.12.253		8
19		78:4f:43:5b:c2:c3		10.156.12.253		8


Triggered Value : 0
Communication Time (seconds) : 0.000667
Decryption Time (seconds) : 0.000087
Total Messages with server: 27
Total Activations per Message: 3
Total Activations : 81
------------------------------------------------------
Iteration : 8
Logged Time : 				Mon 2019-10-14 10:47:52
Event Occured Time : 		Mon 2019-10-14 10:47:52

Activated Node
19		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
18		78:4f:43:5b:c2:c3		10.156.12.253		8
20		78:4f:43:5b:c2:c3		10.1�e���		8
15		78:4f:43:5b:c2:c3		10.156.12.253		8


Triggered Value : 3
Communication Time (seconds) : 0.000786
Decryption Time (seconds) : 0.000071
Total Messages with server: 28
Total Activations per Message: 3
Total Activations : 84
------------------------------------------------------
Iteration : 8
Logged Time : 				Mon 2019-10-14 10:47:52
Event Occured Time : 		Mon 2019-10-14 10:47:52

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		8
11		78:4f:43:5b:c2:c3		10.156.12.253		8
6		78:4f:43:5b:c2:c3		10.156.12.253		8


Triggered Value : 3
Communication Time (seconds) : 0.000959
Decryption Time (seconds) : 0.000047
Total Messages with server: 29
Total Activations per Message: 3
Total Activations : 87
------------------------------------------------------
Iteration : 9
Logged Time : 				Mon 2019-10-14 10:47:52
Event Occured Time : 		Mon 2019-10-14 10:47:52

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		9
8		78:4f:43:5b:c2:c3		10.156.12.253		9
3		78:4f:43:5b:c2:c3		10.156.12.253		9


Triggered Value : 2
Communication Time (seconds) : 0.000829
Decryption Time (seconds) : 0.000046
Total Messages with server: 30
Total Activations per Message: 3
Total Activations : 90
------------------------------------------------------
Iteration : 9
Logged Time : 				Mon 2019-10-14 10:47:52
Event Occured Time : 		Mon 2019-10-14 10:47:52

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		9
7		78:4f:43:5b:c2:c3		10.156.12.253		8
15		78:4f:43:5b:c2:c3		10.156.12.253		9


Triggered Value : 2
Communication Time (seconds) : 0.000710
Decryption Time (seconds) : 0.000046
Total Messages with server: 31
Total Activations per Message: 3
Total Activations : 93
------------------------------------------------------
Iteration : 9
Logged Time : 				Mon 2019-10-14 10:47:52
Event Occured Time : 		Mon 2019-10-14 10:47:52

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		9
15		78:4f:43:5b:c2:c3		10.156.12.253		8
18		78:4f:43:5b:c2:c3		10.156.12.253		9


Triggered Value : 3
Communication Time (seconds) : 0.001224
Decryption Time (seconds) : 0.000086
Total Messages with server: 32
Total Activations per Message: 3
Total Activations : 96
------------------------------------------------------
Iteration : 10
Logged Time : 				Mon 2019-10-14 10:47:53
Event Occured Time : 		Mon 2019-10-14 10:47:53

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		10
10		78:4f:43:5b:c2:c3		10.156.12.253		9
18		78:4f:43:5b:c2:c3		10.156.12.253		10


Triggered Value : 0
Communication Time (seconds) : 0.000599
Decryption Time (seconds) : 0.000089
Total Messages with server: 33
Total Activations per Message: 3
Total Activations : 99
------------------------------------------------------
Iteration : 10
Logged Time : 				Mon 2019-10-14 10:47:53
Event Occured Time : 		Mon 2019-10-14 10:47:53

Activated Node
5		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		9
1		78:4f:43:5b:c2:c3		10.156.12.253		10
9		78:4f:43:5b:c2:c3		10.156.12.253		9


Triggered Value : 3
Communication Time (seconds) : 0.000492
Decryption Time (seconds) : 0.000046
Total Messages with server: 34
Total Activations per Message: 3
Total Activations : 102
------------------------------------------------------
Iteration : 10
Logged Time : 				Mon 2019-10-14 10:47:53
Event Occured Time : 		Mon 2019-10-14 10:47:53

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		10
6		78:4f:43:5b:c2:c3		10.156.12.253		9
14		78:4f:43:5b:c2:c3		10.156.12.253		10


Triggered Value : 2
Communication Time (seconds) : 0.005479
Decryption Time (seconds) : 0.000053
Total Messages with server: 35
Total Activations per Message: 3
Total Activations : 105
------------------------------------------------------
Iteration : 10
Logged Time : 				Mon 2019-10-14 10:47:53
Event Occured Time : 		Mon 2019-10-14 10:47:53

Activated Node
13		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		9
9		78:4f:43:5b:c2:c3		10.156.12.253		10
17		78:4f:43:5b:c2:c3		10.156.12.253		9


Triggered Value : 2
Communication Time (seconds) : 0.005930
Decryption Time (seconds) : 0.000076
Total Messages with server: 36
Total Activations per Message: 3
Total Activations : 108
------------------------------------------------------
Iteration : 11
Logged Time : 				Mon 2019-10-14 10:47:54
Event Occured Time : 		Mon 2019-10-14 10:47:54

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		11
8		78:4f:43:5b:c2:c3		10.156.12.253		10
16		78:4f:43:5b:c2:c3		10.156.12.253		11


Triggered Value : 3
Communication Time (seconds) : 0.000589
Decryption Time (seconds) : 0.000077
Total Messages with server: 37
Total Activations per Message: 3
Total Activations : 111
------------------------------------------------------
Iteration : 11
Logged Time : 				Mon 2019-10-14 10:47:54
Event Occured Time : 		Mon 2019-10-14 10:47:54

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		11
16		78:4f:43:5b:c2:c3		10.156.12.253		10
19		78:4f:43:5b:c2:c3		10.156.12.253		11


Triggered Value : 2
Communication Time (seconds) : 0.000684
Decryption Time (seconds) : 0.000041
Total Messages with server: 38
Total Activations per Message: 3
Total Activations : 114
------------------------------------------------------
Iteration : 11
Logged Time : 				Mon 2019-10-14 10:47:54
Event Occured Time : 		Mon 2019-10-14 10:47:54

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		11
8		78:4f:43:5b:c2:c3		10.156.12.253		10
11		78:4f:43:5b:c2:c3		10.156.12.253		11


Triggered Value : 3
Communication Time (seconds) : 0.005478
Decryption Time (seconds) : 0.000042
Total Messages with server: 39
Total Activations per Message: 3
Total Activations : 117
------------------------------------------------------
Iteration : 11
Logged Time : 				Mon 2019-10-14 10:47:54
Event Occured Time : 		Mon 2019-10-14 10:47:54

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		10
7		78:4f:43:5b:c2:c3		10.156.12.253		11
15		78:4f:43:5b:c2:c3		10.156.12.253		10


Triggered Value : 0
Communication Time (seconds) : 0.005790
Decryption Time (seconds) : 0.000049
Total Messages with server: 40
Total Activations per Message: 3
Total Activations : 120
------------------------------------------------------
Iteration : 11
Logged Time : 				Mon 2019-10-14 10:47:54
Event Occured Time : 		Mon 2019-10-14 10:47:54

Activated Node
8		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		11
4		78:4f:43:5b:c2:c3		10.156.12.253		10
12		78:4f:43:5b:c2:c3		10.156.12.253		11


Triggered Value : 0
Communication Time (seconds) : 0.005567
Decryption Time (seconds) : 0.000041
Total Messages with server: 41
Total Activations per Message: 3
Total Activations : 123
------------------------------------------------------
Iteration : 11
Logged Time : 				Mon 2019-10-14 10:47:54
Event Occured Time : 		Mon 2019-10-14 10:47:54

Activated Node
16		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		11
12		78:4f:43:5b:c2:c3		10.156.12.253		10
20		78:4f:43:5b:c2:c3		10.1�e���		11


Triggered Value : 3
Communication Time (seconds) : 0.005676
Decryption Time (seconds) : 0.000048
Total Messages with server: 42
Total Activations per Message: 3
Total Activations : 126
------------------------------------------------------
Iteration : 12
Logged Time : 				Mon 2019-10-14 10:47:55
Event Occured Time : 		Mon 2019-10-14 10:47:55

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		11
7		78:4f:43:5b:c2:c3		10.156.12.253		12
15		78:4f:43:5b:c2:c3		10.156.12.253		11


Triggered Value : 3
Communication Time (seconds) : 0.000440
Decryption Time (seconds) : 0.000063
Total Messages with server: 43
Total Activations per Message: 3
Total Activations : 129
------------------------------------------------------
Iteration : 11
Logged Time : 				Mon 2019-10-14 10:47:55
Event Occured Time : 		Mon 2019-10-14 10:47:55

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		11
8		78:4f:43:5b:c2:c3		10.156.12.253		11
3		78:4f:43:5b:c2:c3		10.156.12.253		11


Triggered Value : 0
Communication Time (seconds) : 0.000715
Decryption Time (seconds) : 0.000077
Total Messages with server: 44
Total Activations per Message: 3
Total Activations : 132
------------------------------------------------------
Iteration : 12
Logged Time : 				Mon 2019-10-14 10:47:55
Event Occured Time : 		Mon 2019-10-14 10:47:55

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		12
10		78:4f:43:5b:c2:c3		10.156.12.253		11
18		78:4f:43:5b:c2:c3		10.156.12.253		12


Triggered Value : 2
Communication Time (seconds) : 0.005577
Decryption Time (seconds) : 0.000046
Total Messages with server: 45
Total Activations per Message: 3
Total Activations : 135
------------------------------------------------------
Iteration : 12
Logged Time : 				Mon 2019-10-14 10:47:55
Event Occured Time : 		Mon 2019-10-14 10:47:55

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		12
2		78:4f:43:5b:c2:c3		10.156.12.253		11
10		78:4f:43:5b:c2:c3		10.156.12.253		12


Triggered Value : 3
Communication Time (seconds) : 0.005297
Decryption Time (seconds) : 0.000045
Total Messages with server: 46
Total Activations per Message: 3
Total Activations : 138
------------------------------------------------------
Iteration : 11
Logged Time : 				Mon 2019-10-14 10:47:55
Event Occured Time : 		Mon 2019-10-14 10:47:55

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		11
16		78:4f:43:5b:c2:c3		10.156.12.253		11
11		78:4f:43:5b:c2:c3		10.156.12.253		11


Triggered Value : 3
Communication Time (seconds) : 0.005145
Decryption Time (seconds) : 0.000045
Total Messages with server: 47
Total Activations per Message: 3
Total Activations : 141
------------------------------------------------------
Iteration : 13
Logged Time : 				Mon 2019-10-14 10:47:56
Event Occured Time : 		Mon 2019-10-14 10:47:56

Activated Node
9		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		12
5		78:4f:43:5b:c2:c3		10.156.12.253		13
13		78:4f:43:5b:c2:c3		10.156.12.253		12


Triggered Value : 0
Communication Time (seconds) : 0.000562
Decryption Time (seconds) : 0.000085
Total Messages with server: 48
Total Activations per Message: 3
Total Activations : 144
------------------------------------------------------
Iteration : 13
Logged Time : 				Mon 2019-10-14 10:47:56
Event Occured Time : 		Mon 2019-10-14 10:47:56

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		13
2		78:4f:43:5b:c2:c3		10.156.12.253		12
10		78:4f:43:5b:c2:c3		10.156.12.253		13


Triggered Value : 0
Communication Time (seconds) : 0.000610
Decryption Time (seconds) : 0.000053
Total Messages with server: 49
Total Activations per Message: 3
Total Activations : 147
------------------------------------------------------
Iteration : 13
Logged Time : 				Mon 2019-10-14 10:47:56
Event Occured Time : 		Mon 2019-10-14 10:47:56

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		13
10		78:4f:43:5b:c2:c3		10.156.12.253		12
18		78:4f:43:5b:c2:c3		10.156.12.253		13


Triggered Value : 3
Communication Time (seconds) : 0.005171
Decryption Time (seconds) : 0.000057
Total Messages with server: 50
Total Activations per Message: 3
Total Activations : 150
------------------------------------------------------
Iteration : 13
Logged Time : 				Mon 2019-10-14 10:47:56
Event Occured Time : 		Mon 2019-10-14 10:47:56

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		12
7		78:4f:43:5b:c2:c3		10.156.12.253		13
15		78:4f:43:5b:c2:c3		10.156.12.253		12


Triggered Value : 2
Communication Time (seconds) : 0.005324
Decryption Time (seconds) : 0.000047
Total Messages with server: 51
Total Activations per Message: 3
Total Activations : 153
------------------------------------------------------
Iteration : 13
Logged Time : 				Mon 2019-10-14 10:47:57
Event Occured Time : 		Mon 2019-10-14 10:47:57

Activated Node
19		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
18		78:4f:43:5b:c2:c3		10.156.12.253		13
20		78:4f:43:5b:c2:c3		10.1�e���		13
15		78:4f:43:5b:c2:c3		10.156.12.253		13


Triggered Value : 1
Communication Time (seconds) : 0.000531
Decryption Time (seconds) : 0.000080
Total Messages with server: 52
Total Activations per Message: 3
Total Activations : 156
------------------------------------------------------
Iteration : 14
Logged Time : 				Mon 2019-10-14 10:47:57
Event Occured Time : 		Mon 2019-10-14 10:47:57

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		13
8		78:4f:43:5b:c2:c3		10.156.12.253		13
3		78:4f:43:5b:c2:c3		10.156.12.253		14
11		78:4f:43:5b:c2:c3		10.156.12.253		13


Triggered Value : 2
Communication Time (seconds) : 0.000329
Decryption Time (seconds) : 0.000071
Total Messages with server: 53
Total Activations per Message: 4
Total Activations : 160
------------------------------------------------------
Iteration : 13
Logged Time : 				Mon 2019-10-14 10:47:57
Event Occured Time : 		Mon 2019-10-14 10:47:57

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		13
12		78:4f:43:5b:c2:c3		10.156.12.253		13
7		78:4f:43:5b:c2:c3		10.156.12.253		13


Triggered Value : 2
Communication Time (seconds) : 0.005189
Decryption Time (seconds) : 0.000057
Total Messages with server: 54
Total Activations per Message: 3
Total Activations : 163
------------------------------------------------------
Iteration : 13
Logged Time : 				Mon 2019-10-14 10:47:57
Event Occured Time : 		Mon 2019-10-14 10:47:57

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		13
16		78:4f:43:5b:c2:c3		10.156.12.253		13
19		78:4f:43:5b:c2:c3		10.156.12.253		13


Triggered Value : 1
Communication Time (seconds) : 0.005160
Decryption Time (seconds) : 0.000052
Total Messages with server: 55
Total Activations per Message: 3
Total Activations : 166
------------------------------------------------------
Iteration : 14
Logged Time : 				Mon 2019-10-14 10:47:57
Event Occured Time : 		Mon 2019-10-14 10:47:57

Activated Node
18		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
17		78:4f:43:5b:c2:c3		10.156.12.253		14
19		78:4f:43:5b:c2:c3		10.156.12.253		13
14		78:4f:43:5b:c2:c3		10.156.12.253		14


Triggered Value : 1
Communication Time (seconds) : 0.005404
Decryption Time (seconds) : 0.000053
Total Messages with server: 56
Total Activations per Message: 3
Total Activations : 169
------------------------------------------------------
Iteration : 14
Logged Time : 				Mon 2019-10-14 10:47:57
Event Occured Time : 		Mon 2019-10-14 10:47:57

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		14
11		78:4f:43:5b:c2:c3		10.156.12.253		13
6		78:4f:43:5b:c2:c3		10.156.12.253		14


Triggered Value : 2
Communication Time (seconds) : 0.005617
Decryption Time (seconds) : 0.000070
Total Messages with server: 57
Total Activations per Message: 3
Total Activations : 172
------------------------------------------------------
Iteration : 15
Logged Time : 				Mon 2019-10-14 10:47:58
Event Occured Time : 		Mon 2019-10-14 10:47:58

Activated Node
8		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		15
4		78:4f:43:5b:c2:c3		10.156.12.253		14
12		78:4f:43:5b:c2:c3		10.156.12.253		15


Triggered Value : 0
Communication Time (seconds) : 0.000899
Decryption Time (seconds) : 0.000083
Total Messages with server: 58
Total Activations per Message: 3
Total Activations : 175
------------------------------------------------------
Iteration : 15
Logged Time : 				Mon 2019-10-14 10:47:58
Event Occured Time : 		Mon 2019-10-14 10:47:58

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		15
8		78:4f:43:5b:c2:c3		10.156.12.253		14
16		78:4f:43:5b:c2:c3		10.156.12.253		15


Triggered Value : 3
Communication Time (seconds) : 0.000924
Decryption Time (seconds) : 0.000072
Total Messages with server: 59
Total Activations per Message: 3
Total Activations : 178
------------------------------------------------------
Iteration : 15
Logged Time : 				Mon 2019-10-14 10:47:58
Event Occured Time : 		Mon 2019-10-14 10:47:58

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		15
16		78:4f:43:5b:c2:c3		10.156.12.253		14
19		78:4f:43:5b:c2:c3		10.156.12.253		15


Triggered Value : 2
Communication Time (seconds) : 0.001798
Decryption Time (seconds) : 0.000051
Total Messages with server: 60
Total Activations per Message: 3
Total Activations : 181
------------------------------------------------------
Iteration : 15
Logged Time : 				Mon 2019-10-14 10:47:58
Event Occured Time : 		Mon 2019-10-14 10:47:58

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		15
8		78:4f:43:5b:c2:c3		10.156.12.253		14
11		78:4f:43:5b:c2:c3		10.156.12.253		15


Triggered Value : 3
Communication Time (seconds) : 0.001496
Decryption Time (seconds) : 0.000045
Total Messages with server: 61
Total Activations per Message: 3
Total Activations : 184
------------------------------------------------------
Iteration : 15
Logged Time : 				Mon 2019-10-14 10:47:58
Event Occured Time : 		Mon 2019-10-14 10:47:58

Activated Node
16		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		15
12		78:4f:43:5b:c2:c3		10.156.12.253		14
20		78:4f:43:5b:c2:c3		10.1�e���		15


Triggered Value : 3
Communication Time (seconds) : 0.001258
Decryption Time (seconds) : 0.000045
Total Messages with server: 62
Total Activations per Message: 3
Total Activations : 187
------------------------------------------------------
Iteration : 15
Logged Time : 				Mon 2019-10-14 10:47:58
Event Occured Time : 		Mon 2019-10-14 10:47:58

Activated Node
9		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		14
5		78:4f:43:5b:c2:c3		10.156.12.253		15
13		78:4f:43:5b:c2:c3		10.156.12.253		14


Triggered Value : 2
Communication Time (seconds) : 0.001494
Decryption Time (seconds) : 0.000045
Total Messages with server: 63
Total Activations per Message: 3
Total Activations : 190
------------------------------------------------------
Iteration : 15
Logged Time : 				Mon 2019-10-14 10:47:58
Event Occured Time : 		Mon 2019-10-14 10:47:58

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		15
6		78:4f:43:5b:c2:c3		10.156.12.253		14
14		78:4f:43:5b:c2:c3		10.156.12.253		15


Triggered Value : 2
Communication Time (seconds) : 0.002153
Decryption Time (seconds) : 0.000045
Total Messages with server: 64
Total Activations per Message: 3
Total Activations : 193
------------------------------------------------------
Iteration : 15
Logged Time : 				Mon 2019-10-14 10:47:58
Event Occured Time : 		Mon 2019-10-14 10:47:58

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		14
7		78:4f:43:5b:c2:c3		10.156.12.253		15
15		78:4f:43:5b:c2:c3		10.156.12.253		14


Triggered Value : 0
Communication Time (seconds) : 0.002374
Decryption Time (seconds) : 0.000095
Total Messages with server: 65
Total Activations per Message: 3
Total Activations : 196
------------------------------------------------------
Iteration : 16
Logged Time : 				Mon 2019-10-14 10:47:59
Event Occured Time : 		Mon 2019-10-14 10:47:59

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		16
2		78:4f:43:5b:c2:c3		10.156.12.253		15
10		78:4f:43:5b:c2:c3		10.156.12.253		16


Triggered Value : 3
Communication Time (seconds) : 0.000669
Decryption Time (seconds) : 0.000084
Total Messages with server: 66
Total Activations per Message: 3
Total Activations : 199
------------------------------------------------------
Iteration : 16
Logged Time : 				Mon 2019-10-14 10:47:59
Event Occured Time : 		Mon 2019-10-14 10:47:59

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		16
10		78:4f:43:5b:c2:c3		10.156.12.253		15
18		78:4f:43:5b:c2:c3		10.156.12.253		16


Triggered Value : 2
Communication Time (seconds) : 0.000586
Decryption Time (seconds) : 0.000073
Total Messages with server: 67
Total Activations per Message: 3
Total Activations : 202
------------------------------------------------------
Iteration : 15
Logged Time : 				Mon 2019-10-14 10:47:59
Event Occured Time : 		Mon 2019-10-14 10:47:59

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		15
8		78:4f:43:5b:c2:c3		10.156.12.253		15
3		78:4f:43:5b:c2:c3		10.156.12.253		15


Triggered Value : 0
Communication Time (seconds) : 0.001008
Decryption Time (seconds) : 0.000065
Total Messages with server: 68
Total Activations per Message: 3
Total Activations : 205
------------------------------------------------------
Iteration : 16
Logged Time : 				Mon 2019-10-14 10:47:59
Event Occured Time : 		Mon 2019-10-14 10:47:59

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		15
7		78:4f:43:5b:c2:c3		10.156.12.253		16
15		78:4f:43:5b:c2:c3		10.156.12.253		15


Triggered Value : 3
Communication Time (seconds) : 0.001130
Decryption Time (seconds) : 0.000080
Total Messages with server: 69
Total Activations per Message: 3
Total Activations : 208
------------------------------------------------------
Iteration : 15
Logged Time : 				Mon 2019-10-14 10:47:59
Event Occured Time : 		Mon 2019-10-14 10:47:59

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		15
16		78:4f:43:5b:c2:c3		10.156.12.253		15
11		78:4f:43:5b:c2:c3		10.156.12.253		15


Triggered Value : 3
Communication Time (seconds) : 0.000607
Decryption Time (seconds) : 0.000067
Total Messages with server: 70
Total Activations per Message: 3
Total Activations : 211
------------------------------------------------------
Iteration : 17
Logged Time : 				Mon 2019-10-14 10:48:00
Event Occured Time : 		Mon 2019-10-14 10:48:00

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		17
6		78:4f:43:5b:c2:c3		10.156.12.253		16
14		78:4f:43:5b:c2:c3		10.156.12.253		17


Triggered Value : 0
Communication Time (seconds) : 0.000396
Decryption Time (seconds) : 0.000068
Total Messages with server: 71
Total Activations per Message: 3
Total Activations : 214
------------------------------------------------------
Iteration : 18
Logged Time : 				Mon 2019-10-14 10:48:01
Event Occured Time : 		Mon 2019-10-14 10:48:01

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		18
7		78:4f:43:5b:c2:c3		10.156.12.253		17
15		78:4f:43:5b:c2:c3		10.156.12.253		18


Triggered Value : 0
Communication Time (seconds) : 0.000223
Decryption Time (seconds) : 0.000079
Total Messages with server: 72
Total Activations per Message: 3
Total Activations : 217
------------------------------------------------------
Iteration : 18
Logged Time : 				Mon 2019-10-14 10:48:01
Event Occured Time : 		Mon 2019-10-14 10:48:01

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		18
15		78:4f:43:5b:c2:c3		10.156.12.253		17
18		78:4f:43:5b:c2:c3		10.156.12.253		18


Triggered Value : 1
Communication Time (seconds) : 0.000410
Decryption Time (seconds) : 0.000061
Total Messages with server: 73
Total Activations per Message: 3
Total Activations : 220
------------------------------------------------------
Iteration : 18
Logged Time : 				Mon 2019-10-14 10:48:01
Event Occured Time : 		Mon 2019-10-14 10:48:01

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		18
7		78:4f:43:5b:c2:c3		10.156.12.253		17
10		78:4f:43:5b:c2:c3		10.156.12.253		18


Triggered Value : 0
Communication Time (seconds) : 0.005456
Decryption Time (seconds) : 0.000048
Total Messages with server: 74
Total Activations per Message: 3
Total Activations : 223
------------------------------------------------------
Iteration : 19
Logged Time : 				Mon 2019-10-14 10:48:02
Event Occured Time : 		Mon 2019-10-14 10:48:02

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		18
10		78:4f:43:5b:c2:c3		10.156.12.253		19
18		78:4f:43:5b:c2:c3		10.156.12.253		18


Triggered Value : 1
Communication Time (seconds) : 0.000634
Decryption Time (seconds) : 0.000082
Total Messages with server: 75
Total Activations per Message: 3
Total Activations : 226
------------------------------------------------------
Iteration : 19
Logged Time : 				Mon 2019-10-14 10:48:02
Event Occured Time : 		Mon 2019-10-14 10:48:02

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		18
2		78:4f:43:5b:c2:c3		10.156.12.253		19
10		78:4f:43:5b:c2:c3		10.156.12.253		18


Triggered Value : 0
Communication Time (seconds) : 0.000946
Decryption Time (seconds) : 0.000046
Total Messages with server: 76
Total Activations per Message: 3
Total Activations : 229
------------------------------------------------------
Iteration : 19
Logged Time : 				Mon 2019-10-14 10:48:02
Event Occured Time : 		Mon 2019-10-14 10:48:02

Activated Node
13		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		19
9		78:4f:43:5b:c2:c3		10.156.12.253		18
17		78:4f:43:5b:c2:c3		10.156.12.253		19


Triggered Value : 1
Communication Time (seconds) : 0.000651
Decryption Time (seconds) : 0.000046
Total Messages with server: 77
Total Activations per Message: 3
Total Activations : 232
------------------------------------------------------
Iteration : 19
Logged Time : 				Mon 2019-10-14 10:48:02
Event Occured Time : 		Mon 2019-10-14 10:48:02

Activated Node
5		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		19
1		78:4f:43:5b:c2:c3		10.156.12.253		18
9		78:4f:43:5b:c2:c3		10.156.12.253		19


Triggered Value : 0
Communication Time (seconds) : 0.000872
Decryption Time (seconds) : 0.000046
Total Messages with server: 78
Total Activations per Message: 3
Total Activations : 235
------------------------------------------------------
Iteration : 20
Logged Time : 				Mon 2019-10-14 10:48:03
Event Occured Time : 		Mon 2019-10-14 10:48:03

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		20
3		78:4f:43:5b:c2:c3		10.156.12.253		19
11		78:4f:43:5b:c2:c3		10.156.12.253		20


Triggered Value : 1
Communication Time (seconds) : 0.001018
Decryption Time (seconds) : 0.000058
Total Messages with server: 79
Total Activations per Message: 3
Total Activations : 238
------------------------------------------------------
Iteration : 20
Logged Time : 				Mon 2019-10-14 10:48:03
Event Occured Time : 		Mon 2019-10-14 10:48:03

Activated Node
8		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		19
4		78:4f:43:5b:c2:c3		10.156.12.253		20
12		78:4f:43:5b:c2:c3		10.156.12.253		19


Triggered Value : 0
Communication Time (seconds) : 0.000780
Decryption Time (seconds) : 0.000070
Total Messages with server: 80
Total Activations per Message: 3
Total Activations : 241
------------------------------------------------------
Iteration : 20
Logged Time : 				Mon 2019-10-14 10:48:03
Event Occured Time : 		Mon 2019-10-14 10:48:03

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		19
6		78:4f:43:5b:c2:c3		10.156.12.253		20
14		78:4f:43:5b:c2:c3		10.156.12.253		19


Triggered Value : 1
Communication Time (seconds) : 0.001513
Decryption Time (seconds) : 0.000046
Total Messages with server: 81
Total Activations per Message: 3
Total Activations : 244
------------------------------------------------------
Iteration : 20
Logged Time : 				Mon 2019-10-14 10:48:03
Event Occured Time : 		Mon 2019-10-14 10:48:03

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		20
7		78:4f:43:5b:c2:c3		10.156.12.253		19
15		78:4f:43:5b:c2:c3		10.156.12.253		20


Triggered Value : 1
Communication Time (seconds) : 0.001083
Decryption Time (seconds) : 0.000055
Total Messages with server: 82
Total Activations per Message: 3
Total Activations : 247
------------------------------------------------------
Iteration : 20
Logged Time : 				Mon 2019-10-14 10:48:03
Event Occured Time : 		Mon 2019-10-14 10:48:03

Activated Node
16		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		19
12		78:4f:43:5b:c2:c3		10.156.12.253		20
20		78:4f:43:5b:c2:c3		10.1�e���		19


Triggered Value : 1
Communication Time (seconds) : 0.001455
Decryption Time (seconds) : 0.000076
Total Messages with server: 83
Total Activations per Message: 3
Total Activations : 250
------------------------------------------------------
Iteration : 21
Logged Time : 				Mon 2019-10-14 10:48:04
Event Occured Time : 		Mon 2019-10-14 10:48:04

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		21
7		78:4f:43:5b:c2:c3		10.156.12.253		20
15		78:4f:43:5b:c2:c3		10.156.12.253		21


Triggered Value : 0
Communication Time (seconds) : 0.000517
Decryption Time (seconds) : 0.000128
Total Messages with server: 84
Total Activations per Message: 3
Total Activations : 253
------------------------------------------------------
Iteration : 21
Logged Time : 				Mon 2019-10-14 10:48:04
Event Occured Time : 		Mon 2019-10-14 10:48:04

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		20
8		78:4f:43:5b:c2:c3		10.156.12.253		21
16		78:4f:43:5b:c2:c3		10.156.12.253		20


Triggered Value : 1
Communication Time (seconds) : 0.000188
Decryption Time (seconds) : 0.000048
Total Messages with server: 85
Total Activations per Message: 3
Total Activations : 256
------------------------------------------------------
Iteration : 22
Logged Time : 				Mon 2019-10-14 10:48:05
Event Occured Time : 		Mon 2019-10-14 10:48:05

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		22
16		78:4f:43:5b:c2:c3		10.156.12.253		22
11		78:4f:43:5b:c2:c3		10.156.12.253		22


Triggered Value : 0
Communication Time (seconds) : 0.000260
Decryption Time (seconds) : 0.000093
Total Messages with server: 86
Total Activations per Message: 3
Total Activations : 259
------------------------------------------------------
Iteration : 22
Logged Time : 				Mon 2019-10-14 10:48:05
Event Occured Time : 		Mon 2019-10-14 10:48:05

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		22
8		78:4f:43:5b:c2:c3		10.156.12.253		22
3		78:4f:43:5b:c2:c3		10.156.12.253		22


Triggered Value : 3
Communication Time (seconds) : 0.000657
Decryption Time (seconds) : 0.000076
Total Messages with server: 87
Total Activations per Message: 3
Total Activations : 262
------------------------------------------------------
Iteration : 22
Logged Time : 				Mon 2019-10-14 10:48:05
Event Occured Time : 		Mon 2019-10-14 10:48:05

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		21
10		78:4f:43:5b:c2:c3		10.156.12.253		22
18		78:4f:43:5b:c2:c3		10.156.12.253		21


Triggered Value : 1
Communication Time (seconds) : 0.000690
Decryption Time (seconds) : 0.000060
Total Messages with server: 88
Total Activations per Message: 3
Total Activations : 265
------------------------------------------------------
Iteration : 22
Logged Time : 				Mon 2019-10-14 10:48:05
Event Occured Time : 		Mon 2019-10-14 10:48:05

Activated Node
9		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		22
5		78:4f:43:5b:c2:c3		10.156.12.253		21
13		78:4f:43:5b:c2:c3		10.156.12.253		22


Triggered Value : 1
Communication Time (seconds) : 0.000580
Decryption Time (seconds) : 0.000050
Total Messages with server: 89
Total Activations per Message: 3
Total Activations : 268
------------------------------------------------------
Iteration : 22
Logged Time : 				Mon 2019-10-14 10:48:05
Event Occured Time : 		Mon 2019-10-14 10:48:05

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		21
2		78:4f:43:5b:c2:c3		10.156.12.253		22
10		78:4f:43:5b:c2:c3		10.156.12.253		21


Triggered Value : 0
Communication Time (seconds) : 0.000803
Decryption Time (seconds) : 0.000081
Total Messages with server: 90
Total Activations per Message: 3
Total Activations : 271
------------------------------------------------------
Iteration : 23
Logged Time : 				Mon 2019-10-14 10:48:06
Event Occured Time : 		Mon 2019-10-14 10:48:06

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		22
8		78:4f:43:5b:c2:c3		10.156.12.253		23
11		78:4f:43:5b:c2:c3		10.156.12.253		22


Triggered Value : 0
Communication Time (seconds) : 0.000122
Decryption Time (seconds) : 0.000053
Total Messages with server: 91
Total Activations per Message: 3
Total Activations : 274
------------------------------------------------------
Iteration : 23
Logged Time : 				Mon 2019-10-14 10:48:06
Event Occured Time : 		Mon 2019-10-14 10:48:06

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		22
16		78:4f:43:5b:c2:c3		10.156.12.253		23
19		78:4f:43:5b:c2:c3		10.156.12.253		22


Triggered Value : 1
Communication Time (seconds) : 0.000397
Decryption Time (seconds) : 0.000047
Total Messages with server: 92
Total Activations per Message: 3
Total Activations : 277
------------------------------------------------------
Iteration : 24
Logged Time : 				Mon 2019-10-14 10:48:07
Event Occured Time : 		Mon 2019-10-14 10:48:07

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		23
8		78:4f:43:5b:c2:c3		10.156.12.253		24
16		78:4f:43:5b:c2:c3		10.156.12.253		23


Triggered Value : 1
Communication Time (seconds) : 0.000620
Decryption Time (seconds) : 0.000086
Total Messages with server: 93
Total Activations per Message: 3
Total Activations : 280
------------------------------------------------------
Iteration : 24
Logged Time : 				Mon 2019-10-14 10:48:07
Event Occured Time : 		Mon 2019-10-14 10:48:07

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		23
6		78:4f:43:5b:c2:c3		10.156.12.253		24
14		78:4f:43:5b:c2:c3		10.156.12.253		23


Triggered Value : 1
Communication Time (seconds) : 0.000491
Decryption Time (seconds) : 0.000073
Total Messages with server: 94
Total Activations per Message: 3
Total Activations : 283
------------------------------------------------------
Iteration : 24
Logged Time : 				Mon 2019-10-14 10:48:07
Event Occured Time : 		Mon 2019-10-14 10:48:07

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		24
16		78:4f:43:5b:c2:c3		10.156.12.253		24
19		78:4f:43:5b:c2:c3		10.156.12.253		24


Triggered Value : 2
Communication Time (seconds) : 0.000491
Decryption Time (seconds) : 0.000070
Total Messages with server: 95
Total Activations per Message: 3
Total Activations : 286
------------------------------------------------------
Iteration : 24
Logged Time : 				Mon 2019-10-14 10:48:07
Event Occured Time : 		Mon 2019-10-14 10:48:07

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		24
8		78:4f:43:5b:c2:c3		10.156.12.253		24
11		78:4f:43:5b:c2:c3		10.156.12.253		24


Triggered Value : 1
Communication Time (seconds) : 0.000902
Decryption Time (seconds) : 0.000083
Total Messages with server: 96
Total Activations per Message: 3
Total Activations : 289
------------------------------------------------------
Iteration : 24
Logged Time : 				Mon 2019-10-14 10:48:07
Event Occured Time : 		Mon 2019-10-14 10:48:07

Activated Node
9		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		24
5		78:4f:43:5b:c2:c3		10.156.12.253		23
13		78:4f:43:5b:c2:c3		10.156.12.253		24


Triggered Value : 3
Communication Time (seconds) : 0.000631
Decryption Time (seconds) : 0.000049
Total Messages with server: 97
Total Activations per Message: 3
Total Activations : 292
------------------------------------------------------
Iteration : 25
Logged Time : 				Mon 2019-10-14 10:48:08
Event Occured Time : 		Mon 2019-10-14 10:48:08

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		25
15		78:4f:43:5b:c2:c3		10.156.12.253		24
18		78:4f:43:5b:c2:c3		10.156.12.253		25


Triggered Value : 1
Communication Time (seconds) : 0.000540
Decryption Time (seconds) : 0.000074
Total Messages with server: 98
Total Activations per Message: 3
Total Activations : 295
------------------------------------------------------
Iteration : 25
Logged Time : 				Mon 2019-10-14 10:48:08
Event Occured Time : 		Mon 2019-10-14 10:48:08

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		25
7		78:4f:43:5b:c2:c3		10.156.12.253		24
15		78:4f:43:5b:c2:c3		10.156.12.253		25


Triggered Value : 0
Communication Time (seconds) : 0.000553
Decryption Time (seconds) : 0.000040
Total Messages with server: 99
Total Activations per Message: 3
Total Activations : 298
------------------------------------------------------
Iteration : 25
Logged Time : 				Mon 2019-10-14 10:48:08
Event Occured Time : 		Mon 2019-10-14 10:48:08

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		24
2		78:4f:43:5b:c2:c3		10.156.12.253		25
10		78:4f:43:5b:c2:c3		10.156.12.253		24


Triggered Value : 3
Communication Time (seconds) : 0.005700
Decryption Time (seconds) : 0.000043
Total Messages with server: 100
Total Activations per Message: 3
Total Activations : 301
------------------------------------------------------
Iteration : 24
Logged Time : 				Mon 2019-10-14 10:48:08
Event Occured Time : 		Mon 2019-10-14 10:48:08

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		24
11		78:4f:43:5b:c2:c3		10.156.12.253		24
6		78:4f:43:5b:c2:c3		10.156.12.253		24


Triggered Value : 1
Communication Time (seconds) : 0.005828
Decryption Time (seconds) : 0.000042
Total Messages with server: 101
Total Activations per Message: 3
Total Activations : 304
------------------------------------------------------
Iteration : 25
Logged Time : 				Mon 2019-10-14 10:48:08
Event Occured Time : 		Mon 2019-10-14 10:48:08

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		25
8		78:4f:43:5b:c2:c3		10.156.12.253		25
3		78:4f:43:5b:c2:c3		10.156.12.253		25


Triggered Value : 0
Communication Time (seconds) : 0.005800
Decryption Time (seconds) : 0.000041
Total Messages with server: 102
Total Activations per Message: 3
Total Activations : 307
------------------------------------------------------
Iteration : 25
Logged Time : 				Mon 2019-10-14 10:48:08
Event Occured Time : 		Mon 2019-10-14 10:48:08

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		25
16		78:4f:43:5b:c2:c3		10.156.12.253		25
11		78:4f:43:5b:c2:c3		10.156.12.253		25


Triggered Value : 3
Communication Time (seconds) : 0.006025
Decryption Time (seconds) : 0.000046
Total Messages with server: 103
Total Activations per Message: 3
Total Activations : 310
------------------------------------------------------
Iteration : 24
Logged Time : 				Mon 2019-10-14 10:48:08
Event Occured Time : 		Mon 2019-10-14 10:48:08

Activated Node
19		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
18		78:4f:43:5b:c2:c3		10.156.12.253		24
20		78:4f:43:5b:c2:c3		10.1�e���		24
15		78:4f:43:5b:c2:c3		10.156.12.253		24


Triggered Value : 1
Communication Time (seconds) : 0.006273
Decryption Time (seconds) : 0.000041
Total Messages with server: 104
Total Activations per Message: 3
Total Activations : 313
------------------------------------------------------
Iteration : 26
Logged Time : 				Mon 2019-10-14 10:48:09
Event Occured Time : 		Mon 2019-10-14 10:48:09

Activated Node
13		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		25
9		78:4f:43:5b:c2:c3		10.156.12.253		26
17		78:4f:43:5b:c2:c3		10.156.12.253		25


Triggered Value : 0
Communication Time (seconds) : 0.000333
Decryption Time (seconds) : 0.000085
Total Messages with server: 105
Total Activations per Message: 3
Total Activations : 316
------------------------------------------------------
Iteration : 26
Logged Time : 				Mon 2019-10-14 10:48:09
Event Occured Time : 		Mon 2019-10-14 10:48:09

Activated Node
5		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		25
1		78:4f:43:5b:c2:c3		10.156.12.253		26
9		78:4f:43:5b:c2:c3		10.156.12.253		25


Triggered Value : 1
Communication Time (seconds) : 0.000518
Decryption Time (seconds) : 0.000079
Total Messages with server: 106
Total Activations per Message: 3
Total Activations : 319
------------------------------------------------------
Iteration : 26
Logged Time : 				Mon 2019-10-14 10:48:09
Event Occured Time : 		Mon 2019-10-14 10:48:09

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		26
6		78:4f:43:5b:c2:c3		10.156.12.253		25
14		78:4f:43:5b:c2:c3		10.156.12.253		26


Triggered Value : 0
Communication Time (seconds) : 0.005309
Decryption Time (seconds) : 0.000075
Total Messages with server: 107
Total Activations per Message: 3
Total Activations : 322
------------------------------------------------------
Iteration : 27
Logged Time : 				Mon 2019-10-14 10:48:10
Event Occured Time : 		Mon 2019-10-14 10:48:10

Activated Node
8		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		27
4		78:4f:43:5b:c2:c3		10.156.12.253		26
12		78:4f:43:5b:c2:c3		10.156.12.253		27


Triggered Value : 3
Communication Time (seconds) : 0.000354
Decryption Time (seconds) : 0.000089
Total Messages with server: 108
Total Activations per Message: 3
Total Activations : 325
------------------------------------------------------
Iteration : 27
Logged Time : 				Mon 2019-10-14 10:48:10
Event Occured Time : 		Mon 2019-10-14 10:48:10

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		26
7		78:4f:43:5b:c2:c3		10.156.12.253		27
15		78:4f:43:5b:c2:c3		10.156.12.253		26


Triggered Value : 3
Communication Time (seconds) : 0.000262
Decryption Time (seconds) : 0.000087
Total Messages with server: 109
Total Activations per Message: 3
Total Activations : 328
------------------------------------------------------
Iteration : 27
Logged Time : 				Mon 2019-10-14 10:48:10
Event Occured Time : 		Mon 2019-10-14 10:48:10

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		27
16		78:4f:43:5b:c2:c3		10.156.12.253		26
19		78:4f:43:5b:c2:c3		10.156.12.253		27


Triggered Value : 0
Communication Time (seconds) : 0.000303
Decryption Time (seconds) : 0.000079
Total Messages with server: 110
Total Activations per Message: 3
Total Activations : 331
------------------------------------------------------
Iteration : 26
Logged Time : 				Mon 2019-10-14 10:48:10
Event Occured Time : 		Mon 2019-10-14 10:48:10

Activated Node
16		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		26
12		78:4f:43:5b:c2:c3		10.156.12.253		26
20		78:4f:43:5b:c2:c3		10.1�e���		26


Triggered Value : 1
Communication Time (seconds) : 0.000450
Decryption Time (seconds) : 0.000063
Total Messages with server: 111
Total Activations per Message: 3
Total Activations : 334
------------------------------------------------------
Iteration : 27
Logged Time : 				Mon 2019-10-14 10:48:10
Event Occured Time : 		Mon 2019-10-14 10:48:10

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		27
8		78:4f:43:5b:c2:c3		10.156.12.253		26
16		78:4f:43:5b:c2:c3		10.156.12.253		27


Triggered Value : 1
Communication Time (seconds) : 0.000578
Decryption Time (seconds) : 0.000056
Total Messages with server: 112
Total Activations per Message: 3
Total Activations : 337
------------------------------------------------------
Iteration : 27
Logged Time : 				Mon 2019-10-14 10:48:10
Event Occured Time : 		Mon 2019-10-14 10:48:10

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		27
8		78:4f:43:5b:c2:c3		10.156.12.253		26
11		78:4f:43:5b:c2:c3		10.156.12.253		27


Triggered Value : 1
Communication Time (seconds) : 0.000949
Decryption Time (seconds) : 0.000078
Total Messages with server: 113
Total Activations per Message: 3
Total Activations : 340
------------------------------------------------------
Iteration : 28
Logged Time : 				Mon 2019-10-14 10:48:11
Event Occured Time : 		Mon 2019-10-14 10:48:11

Activated Node
5		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		27
1		78:4f:43:5b:c2:c3		10.156.12.253		28
9		78:4f:43:5b:c2:c3		10.156.12.253		27


Triggered Value : 3
Communication Time (seconds) : 0.000563
Decryption Time (seconds) : 0.000077
Total Messages with server: 114
Total Activations per Message: 3
Total Activations : 343
------------------------------------------------------
Iteration : 27
Logged Time : 				Mon 2019-10-14 10:48:11
Event Occured Time : 		Mon 2019-10-14 10:48:11

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		27
16		78:4f:43:5b:c2:c3		10.156.12.253		27
11		78:4f:43:5b:c2:c3		10.156.12.253		27


Triggered Value : 1
Communication Time (seconds) : 0.000303
Decryption Time (seconds) : 0.000074
Total Messages with server: 115
Total Activations per Message: 3
Total Activations : 346
------------------------------------------------------
Iteration : 28
Logged Time : 				Mon 2019-10-14 10:48:11
Event Occured Time : 		Mon 2019-10-14 10:48:11

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		28
10		78:4f:43:5b:c2:c3		10.156.12.253		27
18		78:4f:43:5b:c2:c3		10.156.12.253		28


Triggered Value : 0
Communication Time (seconds) : 0.000193
Decryption Time (seconds) : 0.000081
Total Messages with server: 116
Total Activations per Message: 3
Total Activations : 349
------------------------------------------------------
Iteration : 28
Logged Time : 				Mon 2019-10-14 10:48:11
Event Occured Time : 		Mon 2019-10-14 10:48:11

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		27
7		78:4f:43:5b:c2:c3		10.156.12.253		28
15		78:4f:43:5b:c2:c3		10.156.12.253		27


Triggered Value : 1
Communication Time (seconds) : 0.000673
Decryption Time (seconds) : 0.000048
Total Messages with server: 117
Total Activations per Message: 3
Total Activations : 352
------------------------------------------------------
Iteration : 28
Logged Time : 				Mon 2019-10-14 10:48:11
Event Occured Time : 		Mon 2019-10-14 10:48:11

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		28
2		78:4f:43:5b:c2:c3		10.156.12.253		27
10		78:4f:43:5b:c2:c3		10.156.12.253		28


Triggered Value : 1
Communication Time (seconds) : 0.000606
Decryption Time (seconds) : 0.000048
Total Messages with server: 118
Total Activations per Message: 3
Total Activations : 355
------------------------------------------------------
Iteration : 29
Logged Time : 				Mon 2019-10-14 10:48:12
Event Occured Time : 		Mon 2019-10-14 10:48:12

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		28
7		78:4f:43:5b:c2:c3		10.156.12.253		29
15		78:4f:43:5b:c2:c3		10.156.12.253		28


Triggered Value : 0
Communication Time (seconds) : 0.000182
Decryption Time (seconds) : 0.000068
Total Messages with server: 119
Total Activations per Message: 3
Total Activations : 358
------------------------------------------------------
Iteration : 29
Logged Time : 				Mon 2019-10-14 10:48:13
Event Occured Time : 		Mon 2019-10-14 10:48:13

Activated Node
19		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
18		78:4f:43:5b:c2:c3		10.156.12.253		29
20		78:4f:43:5b:c2:c3		10.1�e���		29
15		78:4f:43:5b:c2:c3		10.156.12.253		29


Triggered Value : 3
Communication Time (seconds) : 0.000216
Decryption Time (seconds) : 0.000077
Total Messages with server: 120
Total Activations per Message: 3
Total Activations : 361
------------------------------------------------------
Iteration : 29
Logged Time : 				Mon 2019-10-14 10:48:13
Event Occured Time : 		Mon 2019-10-14 10:48:13

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		29
12		78:4f:43:5b:c2:c3		10.156.12.253		29
7		78:4f:43:5b:c2:c3		10.156.12.253		29


Triggered Value : 0
Communication Time (seconds) : 0.000362
Decryption Time (seconds) : 0.000046
Total Messages with server: 121
Total Activations per Message: 3
Total Activations : 364
------------------------------------------------------
Iteration : 30
Logged Time : 				Mon 2019-10-14 10:48:13
Event Occured Time : 		Mon 2019-10-14 10:48:13

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		29
8		78:4f:43:5b:c2:c3		10.156.12.253		29
3		78:4f:43:5b:c2:c3		10.156.12.253		30
11		78:4f:43:5b:c2:c3		10.156.12.253		29


Triggered Value : 0
Communication Time (seconds) : 0.005526
Decryption Time (seconds) : 0.000050
Total Messages with server: 122
Total Activations per Message: 4
Total Activations : 368
------------------------------------------------------
Iteration : 30
Logged Time : 				Mon 2019-10-14 10:48:13
Event Occured Time : 		Mon 2019-10-14 10:48:13

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		30
11		78:4f:43:5b:c2:c3		10.156.12.253		29
6		78:4f:43:5b:c2:c3		10.156.12.253		30


Triggered Value : 0
Communication Time (seconds) : 0.005739
Decryption Time (seconds) : 0.000046
Total Messages with server: 123
Total Activations per Message: 3
Total Activations : 371
------------------------------------------------------
Iteration : 30
Logged Time : 				Mon 2019-10-14 10:48:13
Event Occured Time : 		Mon 2019-10-14 10:48:13

Activated Node
18		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
17		78:4f:43:5b:c2:c3		10.156.12.253		30
19		78:4f:43:5b:c2:c3		10.156.12.253		29
14		78:4f:43:5b:c2:c3		10.156.12.253		30


Triggered Value : 3
Communication Time (seconds) : 0.006195
Decryption Time (seconds) : 0.000094
Total Messages with server: 124
Total Activations per Message: 3
Total Activations : 374
------------------------------------------------------
Iteration : 30
Logged Time : 				Mon 2019-10-14 10:48:13
Event Occured Time : 		Mon 2019-10-14 10:48:13

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		29
16		78:4f:43:5b:c2:c3		10.156.12.253		29
11		78:4f:43:5b:c2:c3		10.156.12.253		30
19		78:4f:43:5b:c2:c3		10.156.12.253		29


Triggered Value : 3
Communication Time (seconds) : 0.006207
Decryption Time (seconds) : 0.000046
Total Messages with server: 125
Total Activations per Message: 4
Total Activations : 378
------------------------------------------------------
Iteration : 31
Logged Time : 				Mon 2019-10-14 10:48:14
Event Occured Time : 		Mon 2019-10-14 10:48:14

Activated Node
9		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		30
5		78:4f:43:5b:c2:c3		10.156.12.253		31
13		78:4f:43:5b:c2:c3		10.156.12.253		30


Triggered Value : 0
Communication Time (seconds) : 0.000161
Decryption Time (seconds) : 0.000066
Total Messages with server: 126
Total Activations per Message: 3
Total Activations : 381
------------------------------------------------------
Iteration : 30
Logged Time : 				Mon 2019-10-14 10:48:14
Event Occured Time : 		Mon 2019-10-14 10:48:14

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		30
8		78:4f:43:5b:c2:c3		10.156.12.253		30
16		78:4f:43:5b:c2:c3		10.156.12.253		30


Triggered Value : 1
Communication Time (seconds) : 0.000349
Decryption Time (seconds) : 0.000075
Total Messages with server: 127
Total Activations per Message: 3
Total Activations : 384
------------------------------------------------------
Iteration : 31
Logged Time : 				Mon 2019-10-14 10:48:14
Event Occured Time : 		Mon 2019-10-14 10:48:14

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		30
7		78:4f:43:5b:c2:c3		10.156.12.253		31
15		78:4f:43:5b:c2:c3		10.156.12.253		30


Triggered Value : 2
Communication Time (seconds) : 0.004812
Decryption Time (seconds) : 0.000049
Total Messages with server: 128
Total Activations per Message: 3
Total Activations : 387
------------------------------------------------------
Iteration : 31
Logged Time : 				Mon 2019-10-14 10:48:14
Event Occured Time : 		Mon 2019-10-14 10:48:14

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		31
8		78:4f:43:5b:c2:c3		10.156.12.253		30
11		78:4f:43:5b:c2:c3		10.156.12.253		31


Triggered Value : 1
Communication Time (seconds) : 0.005535
Decryption Time (seconds) : 0.000041
Total Messages with server: 129
Total Activations per Message: 3
Total Activations : 390
------------------------------------------------------
Iteration : 31
Logged Time : 				Mon 2019-10-14 10:48:14
Event Occured Time : 		Mon 2019-10-14 10:48:14

Activated Node
8		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		31
4		78:4f:43:5b:c2:c3		10.156.12.253		30
12		78:4f:43:5b:c2:c3		10.156.12.253		31


Triggered Value : 2
Communication Time (seconds) : 0.005282
Decryption Time (seconds) : 0.000042
Total Messages with server: 130
Total Activations per Message: 3
Total Activations : 393
------------------------------------------------------
Iteration : 31
Logged Time : 				Mon 2019-10-14 10:48:14
Event Occured Time : 		Mon 2019-10-14 10:48:14

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		31
6		78:4f:43:5b:c2:c3		10.156.12.253		30
14		78:4f:43:5b:c2:c3		10.156.12.253		31


Triggered Value : 0
Communication Time (seconds) : 0.006030
Decryption Time (seconds) : 0.000057
Total Messages with server: 131
Total Activations per Message: 3
Total Activations : 396
------------------------------------------------------
Iteration : 31
Logged Time : 				Mon 2019-10-14 10:48:14
Event Occured Time : 		Mon 2019-10-14 10:48:14

Activated Node
16		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		31
12		78:4f:43:5b:c2:c3		10.156.12.253		30
20		78:4f:43:5b:c2:c3		10.1�e���		31


Triggered Value : 1
Communication Time (seconds) : 0.005753
Decryption Time (seconds) : 0.000041
Total Messages with server: 132
Total Activations per Message: 3
Total Activations : 399
------------------------------------------------------
Iteration : 31
Logged Time : 				Mon 2019-10-14 10:48:15
Event Occured Time : 		Mon 2019-10-14 10:48:15

Activated Node
19		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
18		78:4f:43:5b:c2:c3		10.156.12.253		31
20		78:4f:43:5b:c2:c3		10.1�e���		31
15		78:4f:43:5b:c2:c3		10.156.12.253		31


Triggered Value : 1
Communication Time (seconds) : 0.000329
Decryption Time (seconds) : 0.000087
Total Messages with server: 133
Total Activations per Message: 3
Total Activations : 402
------------------------------------------------------
Iteration : 32
Logged Time : 				Mon 2019-10-14 10:48:15
Event Occured Time : 		Mon 2019-10-14 10:48:15

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		32
2		78:4f:43:5b:c2:c3		10.156.12.253		31
10		78:4f:43:5b:c2:c3		10.156.12.253		32


Triggered Value : 1
Communication Time (seconds) : 0.000380
Decryption Time (seconds) : 0.000079
Total Messages with server: 134
Total Activations per Message: 3
Total Activations : 405
------------------------------------------------------
Iteration : 32
Logged Time : 				Mon 2019-10-14 10:48:15
Event Occured Time : 		Mon 2019-10-14 10:48:15

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		31
7		78:4f:43:5b:c2:c3		10.156.12.253		32
15		78:4f:43:5b:c2:c3		10.156.12.253		31


Triggered Value : 1
Communication Time (seconds) : 0.000430
Decryption Time (seconds) : 0.000084
Total Messages with server: 135
Total Activations per Message: 3
Total Activations : 408
------------------------------------------------------
Iteration : 31
Logged Time : 				Mon 2019-10-14 10:48:15
Event Occured Time : 		Mon 2019-10-14 10:48:15

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		31
11		78:4f:43:5b:c2:c3		10.156.12.253		31
19		78:4f:43:5b:c2:c3		10.156.12.253		31


Triggered Value : 1
Communication Time (seconds) : 0.000289
Decryption Time (seconds) : 0.000046
Total Messages with server: 136
Total Activations per Message: 3
Total Activations : 411
------------------------------------------------------
Iteration : 33
Logged Time : 				Mon 2019-10-14 10:48:16
Event Occured Time : 		Mon 2019-10-14 10:48:16

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		33
6		78:4f:43:5b:c2:c3		10.156.12.253		32
14		78:4f:43:5b:c2:c3		10.156.12.253		33


Triggered Value : 2
Communication Time (seconds) : 0.000552
Decryption Time (seconds) : 0.000070
Total Messages with server: 137
Total Activations per Message: 3
Total Activations : 414
------------------------------------------------------
Iteration : 32
Logged Time : 				Mon 2019-10-14 10:48:16
Event Occured Time : 		Mon 2019-10-14 10:48:16

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		32
10		78:4f:43:5b:c2:c3		10.156.12.253		32
18		78:4f:43:5b:c2:c3		10.156.12.253		32


Triggered Value : 1
Communication Time (seconds) : 0.000142
Decryption Time (seconds) : 0.000040
Total Messages with server: 138
Total Activations per Message: 3
Total Activations : 417
------------------------------------------------------
Iteration : 34
Logged Time : 				Mon 2019-10-14 10:48:17
Event Occured Time : 		Mon 2019-10-14 10:48:17

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		34
7		78:4f:43:5b:c2:c3		10.156.12.253		33
15		78:4f:43:5b:c2:c3		10.156.12.253		34


Triggered Value : 2
Communication Time (seconds) : 0.000180
Decryption Time (seconds) : 0.000060
Total Messages with server: 139
Total Activations per Message: 3
Total Activations : 420
------------------------------------------------------
Iteration : 34
Logged Time : 				Mon 2019-10-14 10:48:17
Event Occured Time : 		Mon 2019-10-14 10:48:17

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		34
7		78:4f:43:5b:c2:c3		10.156.12.253		33
10		78:4f:43:5b:c2:c3		10.156.12.253		34


Triggered Value : 2
Communication Time (seconds) : 0.000412
Decryption Time (seconds) : 0.000059
Total Messages with server: 140
Total Activations per Message: 3
Total Activations : 423
------------------------------------------------------
Iteration : 34
Logged Time : 				Mon 2019-10-14 10:48:17
Event Occured Time : 		Mon 2019-10-14 10:48:17

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		34
15		78:4f:43:5b:c2:c3		10.156.12.253		33
18		78:4f:43:5b:c2:c3		10.156.12.253		34


Triggered Value : 3
Communication Time (seconds) : 0.002046
Decryption Time (seconds) : 0.000041
Total Messages with server: 141
Total Activations per Message: 3
Total Activations : 426
------------------------------------------------------
Iteration : 35
Logged Time : 				Mon 2019-10-14 10:48:18
Event Occured Time : 		Mon 2019-10-14 10:48:18

Activated Node
13		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		35
9		78:4f:43:5b:c2:c3		10.156.12.253		34
17		78:4f:43:5b:c2:c3		10.156.12.253		35


Triggered Value : 3
Communication Time (seconds) : 0.000359
Decryption Time (seconds) : 0.000073
Total Messages with server: 142
Total Activations per Message: 3
Total Activations : 429
------------------------------------------------------
Iteration : 35
Logged Time : 				Mon 2019-10-14 10:48:18
Event Occured Time : 		Mon 2019-10-14 10:48:18

Activated Node
5		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		35
1		78:4f:43:5b:c2:c3		10.156.12.253		34
9		78:4f:43:5b:c2:c3		10.156.12.253		35


Triggered Value : 2
Communication Time (seconds) : 0.000526
Decryption Time (seconds) : 0.000072
Total Messages with server: 143
Total Activations per Message: 3
Total Activations : 432
------------------------------------------------------
Iteration : 34
Logged Time : 				Mon 2019-10-14 10:48:18
Event Occured Time : 		Mon 2019-10-14 10:48:18

Activated Node
16		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		34
12		78:4f:43:5b:c2:c3		10.156.12.253		34
20		78:4f:43:5b:c2:c3		10.1�e���		34


Triggered Value : 1
Communication Time (seconds) : 0.000443
Decryption Time (seconds) : 0.000079
Total Messages with server: 144
Total Activations per Message: 3
Total Activations : 435
------------------------------------------------------
Iteration : 35
Logged Time : 				Mon 2019-10-14 10:48:18
Event Occured Time : 		Mon 2019-10-14 10:48:18

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		34
2		78:4f:43:5b:c2:c3		10.156.12.253		35
10		78:4f:43:5b:c2:c3		10.156.12.253		34


Triggered Value : 2
Communication Time (seconds) : 0.000554
Decryption Time (seconds) : 0.000048
Total Messages with server: 145
Total Activations per Message: 3
Total Activations : 438
------------------------------------------------------
Iteration : 35
Logged Time : 				Mon 2019-10-14 10:48:18
Event Occured Time : 		Mon 2019-10-14 10:48:18

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		34
10		78:4f:43:5b:c2:c3		10.156.12.253		35
18		78:4f:43:5b:c2:c3		10.156.12.253		34


Triggered Value : 3
Communication Time (seconds) : 0.000655
Decryption Time (seconds) : 0.000047
Total Messages with server: 146
Total Activations per Message: 3
Total Activations : 441
------------------------------------------------------
Iteration : 36
Logged Time : 				Mon 2019-10-14 10:48:19
Event Occured Time : 		Mon 2019-10-14 10:48:19

Activated Node
8		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		35
4		78:4f:43:5b:c2:c3		10.156.12.253		36
12		78:4f:43:5b:c2:c3		10.156.12.253		35


Triggered Value : 2
Communication Time (seconds) : 0.001001
Decryption Time (seconds) : 0.000089
Total Messages with server: 147
Total Activations per Message: 3
Total Activations : 444
------------------------------------------------------
Iteration : 36
Logged Time : 				Mon 2019-10-14 10:48:19
Event Occured Time : 		Mon 2019-10-14 10:48:19

Activated Node
16		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		35
12		78:4f:43:5b:c2:c3		10.156.12.253		36
20		78:4f:43:5b:c2:c3		10.1�e���		35


Triggered Value : 3
Communication Time (seconds) : 0.001085
Decryption Time (seconds) : 0.000092
Total Messages with server: 148
Total Activations per Message: 3
Total Activations : 447
------------------------------------------------------
Iteration : 37
Logged Time : 				Mon 2019-10-14 10:48:20
Event Occured Time : 		Mon 2019-10-14 10:48:20

Activated Node
13		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		37
9		78:4f:43:5b:c2:c3		10.156.12.253		37
17		78:4f:43:5b:c2:c3		10.156.12.253		37


Triggered Value : 1
Communication Time (seconds) : 0.000439
Decryption Time (seconds) : 0.000090
Total Messages with server: 149
Total Activations per Message: 3
Total Activations : 450
------------------------------------------------------
Iteration : 37
Logged Time : 				Mon 2019-10-14 10:48:20
Event Occured Time : 		Mon 2019-10-14 10:48:20

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		36
8		78:4f:43:5b:c2:c3		10.156.12.253		37
16		78:4f:43:5b:c2:c3		10.156.12.253		36


Triggered Value : 3
Communication Time (seconds) : 0.000681
Decryption Time (seconds) : 0.000122
Total Messages with server: 150
Total Activations per Message: 3
Total Activations : 453
------------------------------------------------------
Iteration : 37
Logged Time : 				Mon 2019-10-14 10:48:20
Event Occured Time : 		Mon 2019-10-14 10:48:20

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		37
7		78:4f:43:5b:c2:c3		10.156.12.253		36
15		78:4f:43:5b:c2:c3		10.156.12.253		37


Triggered Value : 2
Communication Time (seconds) : 0.001144
Decryption Time (seconds) : 0.000047
Total Messages with server: 151
Total Activations per Message: 3
Total Activations : 456
------------------------------------------------------
Iteration : 38
Logged Time : 				Mon 2019-10-14 10:48:21
Event Occured Time : 		Mon 2019-10-14 10:48:21

Activated Node
9		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		38
5		78:4f:43:5b:c2:c3		10.156.12.253		37
13		78:4f:43:5b:c2:c3		10.156.12.253		38


Triggered Value : 3
Communication Time (seconds) : 0.000321
Decryption Time (seconds) : 0.000077
Total Messages with server: 152
Total Activations per Message: 3
Total Activations : 459
------------------------------------------------------
Iteration : 38
Logged Time : 				Mon 2019-10-14 10:48:21
Event Occured Time : 		Mon 2019-10-14 10:48:21

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		37
2		78:4f:43:5b:c2:c3		10.156.12.253		38
10		78:4f:43:5b:c2:c3		10.156.12.253		37


Triggered Value : 2
Communication Time (seconds) : 0.000285
Decryption Time (seconds) : 0.000084
Total Messages with server: 153
Total Activations per Message: 3
Total Activations : 462
------------------------------------------------------
Iteration : 38
Logged Time : 				Mon 2019-10-14 10:48:21
Event Occured Time : 		Mon 2019-10-14 10:48:21

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		37
10		78:4f:43:5b:c2:c3		10.156.12.253		38
18		78:4f:43:5b:c2:c3		10.156.12.253		37


Triggered Value : 3
Communication Time (seconds) : 0.000363
Decryption Time (seconds) : 0.000084
Total Messages with server: 154
Total Activations per Message: 3
Total Activations : 465
------------------------------------------------------
Iteration : 38
Logged Time : 				Mon 2019-10-14 10:48:21
Event Occured Time : 		Mon 2019-10-14 10:48:21

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		38
8		78:4f:43:5b:c2:c3		10.156.12.253		38
3		78:4f:43:5b:c2:c3		10.156.12.253		38


Triggered Value : 1
Communication Time (seconds) : 0.000106
Decryption Time (seconds) : 0.000046
Total Messages with server: 155
Total Activations per Message: 3
Total Activations : 468
------------------------------------------------------
Iteration : 38
Logged Time : 				Mon 2019-10-14 10:48:22
Event Occured Time : 		Mon 2019-10-14 10:48:22

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		38
8		78:4f:43:5b:c2:c3		10.156.12.253		38
16		78:4f:43:5b:c2:c3		10.156.12.253		38


Triggered Value : 1
Communication Time (seconds) : 0.000205
Decryption Time (seconds) : 0.000067
Total Messages with server: 156
Total Activations per Message: 3
Total Activations : 471
------------------------------------------------------
Iteration : 39
Logged Time : 				Mon 2019-10-14 10:48:22
Event Occured Time : 		Mon 2019-10-14 10:48:22

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		38
16		78:4f:43:5b:c2:c3		10.156.12.253		39
19		78:4f:43:5b:c2:c3		10.156.12.253		38


Triggered Value : 3
Communication Time (seconds) : 0.000202
Decryption Time (seconds) : 0.000056
Total Messages with server: 157
Total Activations per Message: 3
Total Activations : 474
------------------------------------------------------
Iteration : 39
Logged Time : 				Mon 2019-10-14 10:48:22
Event Occured Time : 		Mon 2019-10-14 10:48:22

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		38
8		78:4f:43:5b:c2:c3		10.156.12.253		39
11		78:4f:43:5b:c2:c3		10.156.12.253		38


Triggered Value : 2
Communication Time (seconds) : 0.000484
Decryption Time (seconds) : 0.000055
Total Messages with server: 158
Total Activations per Message: 3
Total Activations : 477
------------------------------------------------------
Iteration : 40
Logged Time : 				Mon 2019-10-14 10:48:23
Event Occured Time : 		Mon 2019-10-14 10:48:23

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		40
10		78:4f:43:5b:c2:c3		10.156.12.253		40
18		78:4f:43:5b:c2:c3		10.156.12.253		40


Triggered Value : 1
Communication Time (seconds) : 0.000769
Decryption Time (seconds) : 0.000086
Total Messages with server: 159
Total Activations per Message: 3
Total Activations : 480
------------------------------------------------------
Iteration : 40
Logged Time : 				Mon 2019-10-14 10:48:23
Event Occured Time : 		Mon 2019-10-14 10:48:23

Activated Node
9		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		40
5		78:4f:43:5b:c2:c3		10.156.12.253		39
13		78:4f:43:5b:c2:c3		10.156.12.253		40


Triggered Value : 1
Communication Time (seconds) : 0.001338
Decryption Time (seconds) : 0.000084
Total Messages with server: 160
Total Activations per Message: 3
Total Activations : 483
------------------------------------------------------
Iteration : 40
Logged Time : 				Mon 2019-10-14 10:48:23
Event Occured Time : 		Mon 2019-10-14 10:48:23

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		39
8		78:4f:43:5b:c2:c3		10.156.12.253		40
16		78:4f:43:5b:c2:c3		10.156.12.253		39


Triggered Value : 3
Communication Time (seconds) : 0.000942
Decryption Time (seconds) : 0.000083
Total Messages with server: 161
Total Activations per Message: 3
Total Activations : 486
------------------------------------------------------
Iteration : 40
Logged Time : 				Mon 2019-10-14 10:48:23
Event Occured Time : 		Mon 2019-10-14 10:48:23

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		40
16		78:4f:43:5b:c2:c3		10.156.12.253		40
19		78:4f:43:5b:c2:c3		10.156.12.253		40


Triggered Value : 0
Communication Time (seconds) : 0.000709
Decryption Time (seconds) : 0.000047
Total Messages with server: 162
Total Activations per Message: 3
Total Activations : 489
------------------------------------------------------
Iteration : 40
Logged Time : 				Mon 2019-10-14 10:48:23
Event Occured Time : 		Mon 2019-10-14 10:48:23

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		40
8		78:4f:43:5b:c2:c3		10.156.12.253		40
11		78:4f:43:5b:c2:c3		10.156.12.253		40


Triggered Value : 3
Communication Time (seconds) : 0.000897
Decryption Time (seconds) : 0.000049
Total Messages with server: 163
Total Activations per Message: 3
Total Activations : 492
------------------------------------------------------
Iteration : 40
Logged Time : 				Mon 2019-10-14 10:48:23
Event Occured Time : 		Mon 2019-10-14 10:48:23

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		39
6		78:4f:43:5b:c2:c3		10.156.12.253		40
14		78:4f:43:5b:c2:c3		10.156.12.253		39


Triggered Value : 3
Communication Time (seconds) : 0.001275
Decryption Time (seconds) : 0.000067
Total Messages with server: 164
Total Activations per Message: 3
Total Activations : 495
------------------------------------------------------
Iteration : 41
Logged Time : 				Mon 2019-10-14 10:48:24
Event Occured Time : 		Mon 2019-10-14 10:48:24

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		41
16		78:4f:43:5b:c2:c3		10.156.12.253		41
11		78:4f:43:5b:c2:c3		10.156.12.253		41


Triggered Value : 1
Communication Time (seconds) : 0.000540
Decryption Time (seconds) : 0.000078
Total Messages with server: 165
Total Activations per Message: 3
Total Activations : 498
------------------------------------------------------
Iteration : 41
Logged Time : 				Mon 2019-10-14 10:48:24
Event Occured Time : 		Mon 2019-10-14 10:48:24

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		41
8		78:4f:43:5b:c2:c3		10.156.12.253		41
3		78:4f:43:5b:c2:c3		10.156.12.253		41


Triggered Value : 2
Communication Time (seconds) : 0.000729
Decryption Time (seconds) : 0.000046
Total Messages with server: 166
Total Activations per Message: 3
Total Activations : 501
------------------------------------------------------
Iteration : 41
Logged Time : 				Mon 2019-10-14 10:48:24
Event Occured Time : 		Mon 2019-10-14 10:48:24

Activated Node
9		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		41
5		78:4f:43:5b:c2:c3		10.156.12.253		40
13		78:4f:43:5b:c2:c3		10.156.12.253		41


Triggered Value : 0
Communication Time (seconds) : 0.005554
Decryption Time (seconds) : 0.000043
Total Messages with server: 167
Total Activations per Message: 3
Total Activations : 504
------------------------------------------------------
Iteration : 40
Logged Time : 				Mon 2019-10-14 10:48:24
Event Occured Time : 		Mon 2019-10-14 10:48:24

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		40
11		78:4f:43:5b:c2:c3		10.156.12.253		40
6		78:4f:43:5b:c2:c3		10.156.12.253		40


Triggered Value : 3
Communication Time (seconds) : 0.005945
Decryption Time (seconds) : 0.000042
Total Messages with server: 168
Total Activations per Message: 3
Total Activations : 507
------------------------------------------------------
Iteration : 41
Logged Time : 				Mon 2019-10-14 10:48:24
Event Occured Time : 		Mon 2019-10-14 10:48:24

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		41
7		78:4f:43:5b:c2:c3		10.156.12.253		40
15		78:4f:43:5b:c2:c3		10.156.12.253		41


Triggered Value : 2
Communication Time (seconds) : 0.005630
Decryption Time (seconds) : 0.000046
Total Messages with server: 169
Total Activations per Message: 3
Total Activations : 510
------------------------------------------------------
Iteration : 40
Logged Time : 				Mon 2019-10-14 10:48:24
Event Occured Time : 		Mon 2019-10-14 10:48:24

Activated Node
19		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
18		78:4f:43:5b:c2:c3		10.156.12.253		40
20		78:4f:43:5b:c2:c3		10.1�e���		40
15		78:4f:43:5b:c2:c3		10.156.12.253		40


Triggered Value : 3
Communication Time (seconds) : 0.005874
Decryption Time (seconds) : 0.000079
Total Messages with server: 170
Total Activations per Message: 3
Total Activations : 513
------------------------------------------------------
Iteration : 41
Logged Time : 				Mon 2019-10-14 10:48:24
Event Occured Time : 		Mon 2019-10-14 10:48:24

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		40
2		78:4f:43:5b:c2:c3		10.156.12.253		41
10		78:4f:43:5b:c2:c3		10.156.12.253		40


Triggered Value : 1
Communication Time (seconds) : 0.006122
Decryption Time (seconds) : 0.000042
Total Messages with server: 171
Total Activations per Message: 3
Total Activations : 516
------------------------------------------------------
Iteration : 42
Logged Time : 				Mon 2019-10-14 10:48:25
Event Occured Time : 		Mon 2019-10-14 10:48:25

Activated Node
13		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		41
9		78:4f:43:5b:c2:c3		10.156.12.253		42
17		78:4f:43:5b:c2:c3		10.156.12.253		41


Triggered Value : 2
Communication Time (seconds) : 0.000314
Decryption Time (seconds) : 0.000076
Total Messages with server: 172
Total Activations per Message: 3
Total Activations : 519
------------------------------------------------------
Iteration : 42
Logged Time : 				Mon 2019-10-14 10:48:25
Event Occured Time : 		Mon 2019-10-14 10:48:25

Activated Node
5		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		41
1		78:4f:43:5b:c2:c3		10.156.12.253		42
9		78:4f:43:5b:c2:c3		10.156.12.253		41


Triggered Value : 3
Communication Time (seconds) : 0.000480
Decryption Time (seconds) : 0.000040
Total Messages with server: 173
Total Activations per Message: 3
Total Activations : 522
------------------------------------------------------
Iteration : 42
Logged Time : 				Mon 2019-10-14 10:48:25
Event Occured Time : 		Mon 2019-10-14 10:48:25

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		42
6		78:4f:43:5b:c2:c3		10.156.12.253		41
14		78:4f:43:5b:c2:c3		10.156.12.253		42


Triggered Value : 2
Communication Time (seconds) : 0.005393
Decryption Time (seconds) : 0.000041
Total Messages with server: 174
Total Activations per Message: 3
Total Activations : 525
------------------------------------------------------
Iteration : 43
Logged Time : 				Mon 2019-10-14 10:48:26
Event Occured Time : 		Mon 2019-10-14 10:48:26

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		43
8		78:4f:43:5b:c2:c3		10.156.12.253		42
11		78:4f:43:5b:c2:c3		10.156.12.253		43


Triggered Value : 3
Communication Time (seconds) : 0.000703
Decryption Time (seconds) : 0.000088
Total Messages with server: 175
Total Activations per Message: 3
Total Activations : 528
------------------------------------------------------
Iteration : 43
Logged Time : 				Mon 2019-10-14 10:48:26
Event Occured Time : 		Mon 2019-10-14 10:48:26

Activated Node
8		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		43
4		78:4f:43:5b:c2:c3		10.156.12.253		42
12		78:4f:43:5b:c2:c3		10.156.12.253		43


Triggered Value : 1
Communication Time (seconds) : 0.000973
Decryption Time (seconds) : 0.000084
Total Messages with server: 176
Total Activations per Message: 3
Total Activations : 531
------------------------------------------------------
Iteration : 43
Logged Time : 				Mon 2019-10-14 10:48:26
Event Occured Time : 		Mon 2019-10-14 10:48:26

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		43
8		78:4f:43:5b:c2:c3		10.156.12.253		42
16		78:4f:43:5b:c2:c3		10.156.12.253		43


Triggered Value : 3
Communication Time (seconds) : 0.001545
Decryption Time (seconds) : 0.000063
Total Messages with server: 177
Total Activations per Message: 3
Total Activations : 534
------------------------------------------------------
Iteration : 43
Logged Time : 				Mon 2019-10-14 10:48:26
Event Occured Time : 		Mon 2019-10-14 10:48:26

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		42
7		78:4f:43:5b:c2:c3		10.156.12.253		43
15		78:4f:43:5b:c2:c3		10.156.12.253		42


Triggered Value : 1
Communication Time (seconds) : 0.000556
Decryption Time (seconds) : 0.000050
Total Messages with server: 178
Total Activations per Message: 3
Total Activations : 537
------------------------------------------------------
Iteration : 43
Logged Time : 				Mon 2019-10-14 10:48:26
Event Occured Time : 		Mon 2019-10-14 10:48:26

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		43
16		78:4f:43:5b:c2:c3		10.156.12.253		42
19		78:4f:43:5b:c2:c3		10.156.12.253		43


Triggered Value : 2
Communication Time (seconds) : 0.000794
Decryption Time (seconds) : 0.000046
Total Messages with server: 179
Total Activations per Message: 3
Total Activations : 540
------------------------------------------------------
Iteration : 43
Logged Time : 				Mon 2019-10-14 10:48:26
Event Occured Time : 		Mon 2019-10-14 10:48:26

Activated Node
16		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		43
12		78:4f:43:5b:c2:c3		10.156.12.253		42
20		78:4f:43:5b:c2:c3		10.1�e���		43


Triggered Value : 0
Communication Time (seconds) : 0.001427
Decryption Time (seconds) : 0.000075
Total Messages with server: 180
Total Activations per Message: 3
Total Activations : 543
------------------------------------------------------
Iteration : 44
Logged Time : 				Mon 2019-10-14 10:48:27
Event Occured Time : 		Mon 2019-10-14 10:48:27

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		44
2		78:4f:43:5b:c2:c3		10.156.12.253		43
10		78:4f:43:5b:c2:c3		10.156.12.253		44


Triggered Value : 3
Communication Time (seconds) : 0.000409
Decryption Time (seconds) : 0.000074
Total Messages with server: 181
Total Activations per Message: 3
Total Activations : 546
------------------------------------------------------
Iteration : 44
Logged Time : 				Mon 2019-10-14 10:48:27
Event Occured Time : 		Mon 2019-10-14 10:48:27

Activated Node
13		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		43
9		78:4f:43:5b:c2:c3		10.156.12.253		44
17		78:4f:43:5b:c2:c3		10.156.12.253		43


Triggered Value : 0
Communication Time (seconds) : 0.000581
Decryption Time (seconds) : 0.000084
Total Messages with server: 182
Total Activations per Message: 3
Total Activations : 549
------------------------------------------------------
Iteration : 44
Logged Time : 				Mon 2019-10-14 10:48:27
Event Occured Time : 		Mon 2019-10-14 10:48:27

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		44
10		78:4f:43:5b:c2:c3		10.156.12.253		43
18		78:4f:43:5b:c2:c3		10.156.12.253		44


Triggered Value : 2
Communication Time (seconds) : 0.000669
Decryption Time (seconds) : 0.000079
Total Messages with server: 183
Total Activations per Message: 3
Total Activations : 552
------------------------------------------------------
Iteration : 44
Logged Time : 				Mon 2019-10-14 10:48:27
Event Occured Time : 		Mon 2019-10-14 10:48:27

Activated Node
5		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		43
1		78:4f:43:5b:c2:c3		10.156.12.253		44
9		78:4f:43:5b:c2:c3		10.156.12.253		43


Triggered Value : 1
Communication Time (seconds) : 0.000870
Decryption Time (seconds) : 0.000046
Total Messages with server: 184
Total Activations per Message: 3
Total Activations : 555
------------------------------------------------------
Iteration : 45
Logged Time : 				Mon 2019-10-14 10:48:28
Event Occured Time : 		Mon 2019-10-14 10:48:28

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		44
7		78:4f:43:5b:c2:c3		10.156.12.253		45
15		78:4f:43:5b:c2:c3		10.156.12.253		44


Triggered Value : 2
Communication Time (seconds) : 0.000122
Decryption Time (seconds) : 0.000048
Total Messages with server: 185
Total Activations per Message: 3
Total Activations : 558
------------------------------------------------------
Iteration : 45
Logged Time : 				Mon 2019-10-14 10:48:29
Event Occured Time : 		Mon 2019-10-14 10:48:29

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		45
12		78:4f:43:5b:c2:c3		10.156.12.253		45
7		78:4f:43:5b:c2:c3		10.156.12.253		45


Triggered Value : 2
Communication Time (seconds) : 0.000572
Decryption Time (seconds) : 0.000076
Total Messages with server: 186
Total Activations per Message: 3
Total Activations : 561
------------------------------------------------------
Iteration : 46
Logged Time : 				Mon 2019-10-14 10:48:29
Event Occured Time : 		Mon 2019-10-14 10:48:29

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		45
8		78:4f:43:5b:c2:c3		10.156.12.253		45
3		78:4f:43:5b:c2:c3		10.156.12.253		46
11		78:4f:43:5b:c2:c3		10.156.12.253		45


Triggered Value : 2
Communication Time (seconds) : 0.000780
Decryption Time (seconds) : 0.000043
Total Messages with server: 187
Total Activations per Message: 4
Total Activations : 565
------------------------------------------------------
Iteration : 46
Logged Time : 				Mon 2019-10-14 10:48:29
Event Occured Time : 		Mon 2019-10-14 10:48:29

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		45
16		78:4f:43:5b:c2:c3		10.156.12.253		45
11		78:4f:43:5b:c2:c3		10.156.12.253		46
19		78:4f:43:5b:c2:c3		10.156.12.253		45


Triggered Value : 1
Communication Time (seconds) : 0.002083
Decryption Time (seconds) : 0.000043
Total Messages with server: 188
Total Activations per Message: 4
Total Activations : 569
------------------------------------------------------
Iteration : 45
Logged Time : 				Mon 2019-10-14 10:48:29
Event Occured Time : 		Mon 2019-10-14 10:48:29

Activated Node
19		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
18		78:4f:43:5b:c2:c3		10.156.12.253		45
20		78:4f:43:5b:c2:c3		10.1�e���		45
15		78:4f:43:5b:c2:c3		10.156.12.253		45


Triggered Value : 1
Communication Time (seconds) : 0.002043
Decryption Time (seconds) : 0.000041
Total Messages with server: 189
Total Activations per Message: 3
Total Activations : 572
------------------------------------------------------
Iteration : 46
Logged Time : 				Mon 2019-10-14 10:48:29
Event Occured Time : 		Mon 2019-10-14 10:48:29

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		46
11		78:4f:43:5b:c2:c3		10.156.12.253		45
6		78:4f:43:5b:c2:c3		10.156.12.253		46


Triggered Value : 2
Communication Time (seconds) : 0.001822
Decryption Time (seconds) : 0.000042
Total Messages with server: 190
Total Activations per Message: 3
Total Activations : 575
------------------------------------------------------
Iteration : 46
Logged Time : 				Mon 2019-10-14 10:48:29
Event Occured Time : 		Mon 2019-10-14 10:48:29

Activated Node
18		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
17		78:4f:43:5b:c2:c3		10.156.12.253		46
19		78:4f:43:5b:c2:c3		10.156.12.253		45
14		78:4f:43:5b:c2:c3		10.156.12.253		46


Triggered Value : 1
Communication Time (seconds) : 0.002305
Decryption Time (seconds) : 0.000041
Total Messages with server: 191
Total Activations per Message: 3
Total Activations : 578
------------------------------------------------------
Iteration : 47
Logged Time : 				Mon 2019-10-14 10:48:30
Event Occured Time : 		Mon 2019-10-14 10:48:30

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		46
7		78:4f:43:5b:c2:c3		10.156.12.253		47
15		78:4f:43:5b:c2:c3		10.156.12.253		46


Triggered Value : 0
Communication Time (seconds) : 0.000291
Decryption Time (seconds) : 0.000075
Total Messages with server: 192
Total Activations per Message: 3
Total Activations : 581
------------------------------------------------------
Iteration : 47
Logged Time : 				Mon 2019-10-14 10:48:30
Event Occured Time : 		Mon 2019-10-14 10:48:30

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
8		78:4f:43:5b:c2:c3		10.156.12.253		46
3		78:4f:43:5b:c2:c3		10.156.12.253		47
11		78:4f:43:5b:c2:c3		10.156.12.253		46


Triggered Value : 1
Communication Time (seconds) : 0.000643
Decryption Time (seconds) : 0.000082
Total Messages with server: 193
Total Activations per Message: 3
Total Activations : 584
------------------------------------------------------
Iteration : 47
Logged Time : 				Mon 2019-10-14 10:48:30
Event Occured Time : 		Mon 2019-10-14 10:48:30

Activated Node
8		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		47
4		78:4f:43:5b:c2:c3		10.156.12.253		46
12		78:4f:43:5b:c2:c3		10.156.12.253		47


Triggered Value : 0
Communication Time (seconds) : 0.002042
Decryption Time (seconds) : 0.000047
Total Messages with server: 194
Total Activations per Message: 3
Total Activations : 587
------------------------------------------------------
Iteration : 47
Logged Time : 				Mon 2019-10-14 10:48:30
Event Occured Time : 		Mon 2019-10-14 10:48:30

Activated Node
9		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		46
5		78:4f:43:5b:c2:c3		10.156.12.253		47
13		78:4f:43:5b:c2:c3		10.156.12.253		46


Triggered Value : 2
Communication Time (seconds) : 0.001693
Decryption Time (seconds) : 0.000047
Total Messages with server: 195
Total Activations per Message: 3
Total Activations : 590
------------------------------------------------------
Iteration : 47
Logged Time : 				Mon 2019-10-14 10:48:30
Event Occured Time : 		Mon 2019-10-14 10:48:30

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		47
6		78:4f:43:5b:c2:c3		10.156.12.253		46
14		78:4f:43:5b:c2:c3		10.156.12.253		47


Triggered Value : 2
Communication Time (seconds) : 0.002325
Decryption Time (seconds) : 0.000050
Total Messages with server: 196
Total Activations per Message: 3
Total Activations : 593
------------------------------------------------------
Iteration : 47
Logged Time : 				Mon 2019-10-14 10:48:30
Event Occured Time : 		Mon 2019-10-14 10:48:30

Activated Node
16		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		47
12		78:4f:43:5b:c2:c3		10.156.12.253		46
20		78:4f:43:5b:c2:c3		10.1�e���		47


Triggered Value : 3
Communication Time (seconds) : 0.002658
Decryption Time (seconds) : 0.000065
Total Messages with server: 197
Total Activations per Message: 3
Total Activations : 596
------------------------------------------------------
Iteration : 47
Logged Time : 				Mon 2019-10-14 10:48:30
Event Occured Time : 		Mon 2019-10-14 10:48:30

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
16		78:4f:43:5b:c2:c3		10.156.12.253		46
11		78:4f:43:5b:c2:c3		10.156.12.253		47
19		78:4f:43:5b:c2:c3		10.156.12.253		46


Triggered Value : 0
Communication Time (seconds) : 0.001455
Decryption Time (seconds) : 0.000047
Total Messages with server: 198
Total Activations per Message: 3
Total Activations : 599
------------------------------------------------------
Iteration : 47
Logged Time : 				Mon 2019-10-14 10:48:30
Event Occured Time : 		Mon 2019-10-14 10:48:30

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		47
8		78:4f:43:5b:c2:c3		10.156.12.253		46
16		78:4f:43:5b:c2:c3		10.156.12.253		47


Triggered Value : 0
Communication Time (seconds) : 0.001473
Decryption Time (seconds) : 0.000052
Total Messages with server: 199
Total Activations per Message: 3
Total Activations : 602
------------------------------------------------------
Iteration : 47
Logged Time : 				Mon 2019-10-14 10:48:31
Event Occured Time : 		Mon 2019-10-14 10:48:31

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		47
12		78:4f:43:5b:c2:c3		10.156.12.253		47
7		78:4f:43:5b:c2:c3		10.156.12.253		47


Triggered Value : 0
Communication Time (seconds) : 0.000431
Decryption Time (seconds) : 0.000076
Total Messages with server: 200
Total Activations per Message: 3
Total Activations : 605
------------------------------------------------------
Iteration : 47
Logged Time : 				Mon 2019-10-14 10:48:31
Event Occured Time : 		Mon 2019-10-14 10:48:31

Activated Node
19		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
18		78:4f:43:5b:c2:c3		10.156.12.253		47
20		78:4f:43:5b:c2:c3		10.1�e���		47
15		78:4f:43:5b:c2:c3		10.156.12.253		47


Triggered Value : 3
Communication Time (seconds) : 0.000268
Decryption Time (seconds) : 0.000048
Total Messages with server: 201
Total Activations per Message: 3
Total Activations : 608
------------------------------------------------------
Iteration : 49
Logged Time : 				Mon 2019-10-14 10:48:32
Event Occured Time : 		Mon 2019-10-14 10:48:32

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
16		78:4f:43:5b:c2:c3		10.156.12.253		49
11		78:4f:43:5b:c2:c3		10.156.12.253		48
19		78:4f:43:5b:c2:c3		10.156.12.253		49


Triggered Value : 2
Communication Time (seconds) : 0.000298
Decryption Time (seconds) : 0.000076
Total Messages with server: 202
Total Activations per Message: 3
Total Activations : 611
------------------------------------------------------
Iteration : 49
Logged Time : 				Mon 2019-10-14 10:48:32
Event Occured Time : 		Mon 2019-10-14 10:48:32

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		49
6		78:4f:43:5b:c2:c3		10.156.12.253		48
14		78:4f:43:5b:c2:c3		10.156.12.253		49


Triggered Value : 0
Communication Time (seconds) : 0.000680
Decryption Time (seconds) : 0.000040
Total Messages with server: 203
Total Activations per Message: 3
Total Activations : 614
------------------------------------------------------
Iteration : 49
Logged Time : 				Mon 2019-10-14 10:48:32
Event Occured Time : 		Mon 2019-10-14 10:48:32

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		48
10		78:4f:43:5b:c2:c3		10.156.12.253		49
18		78:4f:43:5b:c2:c3		10.156.12.253		48


Triggered Value : 3
Communication Time (seconds) : 0.005278
Decryption Time (seconds) : 0.000043
Total Messages with server: 204
Total Activations per Message: 3
Total Activations : 617
------------------------------------------------------
Iteration : 50
Logged Time : 				Mon 2019-10-14 10:48:33
Event Occured Time : 		Mon 2019-10-14 10:48:33

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		49
2		78:4f:43:5b:c2:c3		10.156.12.253		50
10		78:4f:43:5b:c2:c3		10.156.12.253		49


Triggered Value : 3
Communication Time (seconds) : 0.000237
Decryption Time (seconds) : 0.000080
Total Messages with server: 205
Total Activations per Message: 3
Total Activations : 620
------------------------------------------------------
Iteration : 50
Logged Time : 				Mon 2019-10-14 10:48:33
Event Occured Time : 		Mon 2019-10-14 10:48:33

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		49
10		78:4f:43:5b:c2:c3		10.156.12.253		50
18		78:4f:43:5b:c2:c3		10.156.12.253		49


Triggered Value : 0
Communication Time (seconds) : 0.000338
Decryption Time (seconds) : 0.000076
Total Messages with server: 206
Total Activations per Message: 3
Total Activations : 623
------------------------------------------------------
Iteration : 50
Logged Time : 				Mon 2019-10-14 10:48:33
Event Occured Time : 		Mon 2019-10-14 10:48:33

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		50
7		78:4f:43:5b:c2:c3		10.156.12.253		49
15		78:4f:43:5b:c2:c3		10.156.12.253		50


Triggered Value : 0
Communication Time (seconds) : 0.005067
Decryption Time (seconds) : 0.000049
Total Messages with server: 207
Total Activations per Message: 3
Total Activations : 626
------------------------------------------------------
Iteration : 51
Logged Time : 				Mon 2019-10-14 10:48:34
Event Occured Time : 		Mon 2019-10-14 10:48:34

Activated Node
9		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		51
5		78:4f:43:5b:c2:c3		10.156.12.253		50
13		78:4f:43:5b:c2:c3		10.156.12.253		51


Triggered Value : 1
Communication Time (seconds) : 0.000192
Decryption Time (seconds) : 0.000083
Total Messages with server: 208
Total Activations per Message: 3
Total Activations : 629
------------------------------------------------------
Iteration : 51
Logged Time : 				Mon 2019-10-14 10:48:34
Event Occured Time : 		Mon 2019-10-14 10:48:34

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		50
2		78:4f:43:5b:c2:c3		10.156.12.253		51
10		78:4f:43:5b:c2:c3		10.156.12.253		50


Triggered Value : 0
Communication Time (seconds) : 0.000348
Decryption Time (seconds) : 0.000049
Total Messages with server: 209
Total Activations per Message: 3
Total Activations : 632
------------------------------------------------------
Iteration : 52
Logged Time : 				Mon 2019-10-14 10:48:35
Event Occured Time : 		Mon 2019-10-14 10:48:35

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		52
7		78:4f:43:5b:c2:c3		10.156.12.253		51
15		78:4f:43:5b:c2:c3		10.156.12.253		52


Triggered Value : 2
Communication Time (seconds) : 0.000481
Decryption Time (seconds) : 0.000071
Total Messages with server: 210
Total Activations per Message: 3
Total Activations : 635
------------------------------------------------------
Iteration : 52
Logged Time : 				Mon 2019-10-14 10:48:35
Event Occured Time : 		Mon 2019-10-14 10:48:35

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		51
10		78:4f:43:5b:c2:c3		10.156.12.253		52
18		78:4f:43:5b:c2:c3		10.156.12.253		51


Triggered Value : 2
Communication Time (seconds) : 0.000982
Decryption Time (seconds) : 0.000043
Total Messages with server: 211
Total Activations per Message: 3
Total Activations : 638
------------------------------------------------------
Iteration : 52
Logged Time : 				Mon 2019-10-14 10:48:35
Event Occured Time : 		Mon 2019-10-14 10:48:35

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		51
2		78:4f:43:5b:c2:c3		10.156.12.253		52
10		78:4f:43:5b:c2:c3		10.156.12.253		51


Triggered Value : 1
Communication Time (seconds) : 0.000944
Decryption Time (seconds) : 0.000043
Total Messages with server: 212
Total Activations per Message: 3
Total Activations : 641
------------------------------------------------------
Iteration : 52
Logged Time : 				Mon 2019-10-14 10:48:35
Event Occured Time : 		Mon 2019-10-14 10:48:35

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
16		78:4f:43:5b:c2:c3		10.156.12.253		52
11		78:4f:43:5b:c2:c3		10.156.12.253		51
19		78:4f:43:5b:c2:c3		10.156.12.253		52


Triggered Value : 2
Communication Time (seconds) : 0.000456
Decryption Time (seconds) : 0.000042
Total Messages with server: 213
Total Activations per Message: 3
Total Activations : 644
------------------------------------------------------
Iteration : 52
Logged Time : 				Mon 2019-10-14 10:48:36
Event Occured Time : 		Mon 2019-10-14 10:48:36

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		52
7		78:4f:43:5b:c2:c3		10.156.12.253		52
2		78:4f:43:5b:c2:c3		10.156.12.253		52


Triggered Value : 1
Communication Time (seconds) : 0.000114
Decryption Time (seconds) : 0.000047
Total Messages with server: 214
Total Activations per Message: 3
Total Activations : 647
------------------------------------------------------
Iteration : 52
Logged Time : 				Mon 2019-10-14 10:48:36
Event Occured Time : 		Mon 2019-10-14 10:48:36

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		52
15		78:4f:43:5b:c2:c3		10.156.12.253		52
10		78:4f:43:5b:c2:c3		10.156.12.253		52


Triggered Value : 2
Communication Time (seconds) : 0.000401
Decryption Time (seconds) : 0.000048
Total Messages with server: 215
Total Activations per Message: 3
Total Activations : 650
------------------------------------------------------
Iteration : 54
Logged Time : 				Mon 2019-10-14 10:48:37
Event Occured Time : 		Mon 2019-10-14 10:48:37

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		54
16		78:4f:43:5b:c2:c3		10.156.12.253		54
11		78:4f:43:5b:c2:c3		10.156.12.253		54


Triggered Value : 0
Communication Time (seconds) : 0.000398
Decryption Time (seconds) : 0.000094
Total Messages with server: 216
Total Activations per Message: 3
Total Activations : 653
------------------------------------------------------
Iteration : 54
Logged Time : 				Mon 2019-10-14 10:48:37
Event Occured Time : 		Mon 2019-10-14 10:48:37

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		54
8		78:4f:43:5b:c2:c3		10.156.12.253		54
3		78:4f:43:5b:c2:c3		10.156.12.253		54


Triggered Value : 3
Communication Time (seconds) : 0.000849
Decryption Time (seconds) : 0.000048
Total Messages with server: 217
Total Activations per Message: 3
Total Activations : 656
------------------------------------------------------
Iteration : 54
Logged Time : 				Mon 2019-10-14 10:48:37
Event Occured Time : 		Mon 2019-10-14 10:48:37

Activated Node
9		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		54
5		78:4f:43:5b:c2:c3		10.156.12.253		53
13		78:4f:43:5b:c2:c3		10.156.12.253		54


Triggered Value : 1
Communication Time (seconds) : 0.001194
Decryption Time (seconds) : 0.000055
Total Messages with server: 218
Total Activations per Message: 3
Total Activations : 659
------------------------------------------------------
Iteration : 54
Logged Time : 				Mon 2019-10-14 10:48:37
Event Occured Time : 		Mon 2019-10-14 10:48:37

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		53
10		78:4f:43:5b:c2:c3		10.156.12.253		54
18		78:4f:43:5b:c2:c3		10.156.12.253		53


Triggered Value : 1
Communication Time (seconds) : 0.001137
Decryption Time (seconds) : 0.000051
Total Messages with server: 219
Total Activations per Message: 3
Total Activations : 662
------------------------------------------------------
Iteration : 54
Logged Time : 				Mon 2019-10-14 10:48:37
Event Occured Time : 		Mon 2019-10-14 10:48:37

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		53
2		78:4f:43:5b:c2:c3		10.156.12.253		54
10		78:4f:43:5b:c2:c3		10.156.12.253		53


Triggered Value : 0
Communication Time (seconds) : 0.001372
Decryption Time (seconds) : 0.000057
Total Messages with server: 220
Total Activations per Message: 3
Total Activations : 665
------------------------------------------------------
Iteration : 55
Logged Time : 				Mon 2019-10-14 10:48:38
Event Occured Time : 		Mon 2019-10-14 10:48:38

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		54
16		78:4f:43:5b:c2:c3		10.156.12.253		55
19		78:4f:43:5b:c2:c3		10.156.12.253		54


Triggered Value : 1
Communication Time (seconds) : 0.000910
Decryption Time (seconds) : 0.000075
Total Messages with server: 221
Total Activations per Message: 3
Total Activations : 668
------------------------------------------------------
Iteration : 54
Logged Time : 				Mon 2019-10-14 10:48:38
Event Occured Time : 		Mon 2019-10-14 10:48:38

Activated Node
19		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
18		78:4f:43:5b:c2:c3		10.156.12.253		54
20		78:4f:43:5b:c2:c3		10.1�e���		54
15		78:4f:43:5b:c2:c3		10.156.12.253		54


Triggered Value : 3
Communication Time (seconds) : 0.000760
Decryption Time (seconds) : 0.000057
Total Messages with server: 222
Total Activations per Message: 3
Total Activations : 671
------------------------------------------------------
Iteration : 55
Logged Time : 				Mon 2019-10-14 10:48:38
Event Occured Time : 		Mon 2019-10-14 10:48:38

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		55
12		78:4f:43:5b:c2:c3		10.156.12.253		54
7		78:4f:43:5b:c2:c3		10.156.12.253		54
15		78:4f:43:5b:c2:c3		10.156.12.253		55


Triggered Value : 2
Communication Time (seconds) : 0.004918
Decryption Time (seconds) : 0.000045
Total Messages with server: 223
Total Activations per Message: 4
Total Activations : 675
------------------------------------------------------
Iteration : 55
Logged Time : 				Mon 2019-10-14 10:48:38
Event Occured Time : 		Mon 2019-10-14 10:48:38

Activated Node
3		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
2		78:4f:43:5b:c2:c3		10.156.12.253		55
4		78:4f:43:5b:c2:c3		10.156.12.253		54
7		78:4f:43:5b:c2:c3		10.156.12.253		55


Triggered Value : 1
Communication Time (seconds) : 0.005367
Decryption Time (seconds) : 0.000041
Total Messages with server: 224
Total Activations per Message: 3
Total Activations : 678
------------------------------------------------------
Iteration : 55
Logged Time : 				Mon 2019-10-14 10:48:38
Event Occured Time : 		Mon 2019-10-14 10:48:38

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		54
2		78:4f:43:5b:c2:c3		10.156.12.253		55
10		78:4f:43:5b:c2:c3		10.156.12.253		54


Triggered Value : 1
Communication Time (seconds) : 0.005116
Decryption Time (seconds) : 0.000060
Total Messages with server: 225
Total Activations per Message: 3
Total Activations : 681
------------------------------------------------------
Iteration : 55
Logged Time : 				Mon 2019-10-14 10:48:38
Event Occured Time : 		Mon 2019-10-14 10:48:38

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		54
8		78:4f:43:5b:c2:c3		10.156.12.253		55
11		78:4f:43:5b:c2:c3		10.156.12.253		54


Triggered Value : 0
Communication Time (seconds) : 0.005491
Decryption Time (seconds) : 0.000041
Total Messages with server: 226
Total Activations per Message: 3
Total Activations : 684
------------------------------------------------------
Iteration : 55
Logged Time : 				Mon 2019-10-14 10:48:38
Event Occured Time : 		Mon 2019-10-14 10:48:38

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		54
10		78:4f:43:5b:c2:c3		10.156.12.253		55
18		78:4f:43:5b:c2:c3		10.156.12.253		54


Triggered Value : 2
Communication Time (seconds) : 0.005630
Decryption Time (seconds) : 0.000041
Total Messages with server: 227
Total Activations per Message: 3
Total Activations : 687
------------------------------------------------------
Iteration : 56
Logged Time : 				Mon 2019-10-14 10:48:39
Event Occured Time : 		Mon 2019-10-14 10:48:39

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		55
10		78:4f:43:5b:c2:c3		10.156.12.253		56
18		78:4f:43:5b:c2:c3		10.156.12.253		55


Triggered Value : 3
Communication Time (seconds) : 0.000279
Decryption Time (seconds) : 0.000066
Total Messages with server: 228
Total Activations per Message: 3
Total Activations : 690
------------------------------------------------------
Iteration : 56
Logged Time : 				Mon 2019-10-14 10:48:39
Event Occured Time : 		Mon 2019-10-14 10:48:39

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		55
2		78:4f:43:5b:c2:c3		10.156.12.253		56
10		78:4f:43:5b:c2:c3		10.156.12.253		55


Triggered Value : 2
Communication Time (seconds) : 0.000627
Decryption Time (seconds) : 0.000041
Total Messages with server: 229
Total Activations per Message: 3
Total Activations : 693
------------------------------------------------------
Iteration : 56
Logged Time : 				Mon 2019-10-14 10:48:39
Event Occured Time : 		Mon 2019-10-14 10:48:39

Activated Node
9		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		56
5		78:4f:43:5b:c2:c3		10.156.12.253		55
13		78:4f:43:5b:c2:c3		10.156.12.253		56


Triggered Value : 3
Communication Time (seconds) : 0.001299
Decryption Time (seconds) : 0.000045
Total Messages with server: 230
Total Activations per Message: 3
Total Activations : 696
------------------------------------------------------
Iteration : 56
Logged Time : 				Mon 2019-10-14 10:48:39
Event Occured Time : 		Mon 2019-10-14 10:48:39

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		56
16		78:4f:43:5b:c2:c3		10.156.12.253		56
11		78:4f:43:5b:c2:c3		10.156.12.253		56


Triggered Value : 2
Communication Time (seconds) : 0.000509
Decryption Time (seconds) : 0.000049
Total Messages with server: 231
Total Activations per Message: 3
Total Activations : 699
------------------------------------------------------
Iteration : 56
Logged Time : 				Mon 2019-10-14 10:48:39
Event Occured Time : 		Mon 2019-10-14 10:48:39

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		56
8		78:4f:43:5b:c2:c3		10.156.12.253		56
3		78:4f:43:5b:c2:c3		10.156.12.253		56


Triggered Value : 1
Communication Time (seconds) : 0.000655
Decryption Time (seconds) : 0.000042
Total Messages with server: 232
Total Activations per Message: 3
Total Activations : 702
------------------------------------------------------
Iteration : 57
Logged Time : 				Mon 2019-10-14 10:48:40
Event Occured Time : 		Mon 2019-10-14 10:48:40

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		56
7		78:4f:43:5b:c2:c3		10.156.12.253		57
15		78:4f:43:5b:c2:c3		10.156.12.253		56


Triggered Value : 1
Communication Time (seconds) : 0.000294
Decryption Time (seconds) : 0.000088
Total Messages with server: 233
Total Activations per Message: 3
Total Activations : 705
------------------------------------------------------
Iteration : 57
Logged Time : 				Mon 2019-10-14 10:48:40
Event Occured Time : 		Mon 2019-10-14 10:48:40

Activated Node
9		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		57
5		78:4f:43:5b:c2:c3		10.156.12.253		56
13		78:4f:43:5b:c2:c3		10.156.12.253		57


Triggered Value : 2
Communication Time (seconds) : 0.000718
Decryption Time (seconds) : 0.000052
Total Messages with server: 234
Total Activations per Message: 3
Total Activations : 708
------------------------------------------------------
Iteration : 57
Logged Time : 				Mon 2019-10-14 10:48:40
Event Occured Time : 		Mon 2019-10-14 10:48:40

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		57
16		78:4f:43:5b:c2:c3		10.156.12.253		57
11		78:4f:43:5b:c2:c3		10.156.12.253		57
19		78:4f:43:5b:c2:c3		10.156.12.253		57


Triggered Value : 3
Communication Time (seconds) : 0.002110
Decryption Time (seconds) : 0.000047
Total Messages with server: 235
Total Activations per Message: 4
Total Activations : 712
------------------------------------------------------
Iteration : 57
Logged Time : 				Mon 2019-10-14 10:48:40
Event Occured Time : 		Mon 2019-10-14 10:48:40

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		57
8		78:4f:43:5b:c2:c3		10.156.12.253		57
3		78:4f:43:5b:c2:c3		10.156.12.253		57


Triggered Value : 0
Communication Time (seconds) : 0.002374
Decryption Time (seconds) : 0.000046
Total Messages with server: 236
Total Activations per Message: 3
Total Activations : 715
------------------------------------------------------
Iteration : 57
Logged Time : 				Mon 2019-10-14 10:48:40
Event Occured Time : 		Mon 2019-10-14 10:48:40

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		56
2		78:4f:43:5b:c2:c3		10.156.12.253		57
10		78:4f:43:5b:c2:c3		10.156.12.253		56


Triggered Value : 3
Communication Time (seconds) : 0.002351
Decryption Time (seconds) : 0.000068
Total Messages with server: 237
Total Activations per Message: 3
Total Activations : 718
------------------------------------------------------
Iteration : 57
Logged Time : 				Mon 2019-10-14 10:48:40
Event Occured Time : 		Mon 2019-10-14 10:48:40

Activated Node
16		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		57
12		78:4f:43:5b:c2:c3		10.156.12.253		56
20		78:4f:43:5b:c2:c3		10.1�e���		57


Triggered Value : 0
Communication Time (seconds) : 0.002263
Decryption Time (seconds) : 0.000061
Total Messages with server: 238
Total Activations per Message: 3
Total Activations : 721
------------------------------------------------------
Iteration : 58
Logged Time : 				Mon 2019-10-14 10:48:41
Event Occured Time : 		Mon 2019-10-14 10:48:41

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		58
10		78:4f:43:5b:c2:c3		10.156.12.253		58
18		78:4f:43:5b:c2:c3		10.156.12.253		58


Triggered Value : 3
Communication Time (seconds) : 0.000789
Decryption Time (seconds) : 0.000066
Total Messages with server: 239
Total Activations per Message: 3
Total Activations : 724
------------------------------------------------------
Iteration : 57
Logged Time : 				Mon 2019-10-14 10:48:41
Event Occured Time : 		Mon 2019-10-14 10:48:41

Activated Node
18		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
17		78:4f:43:5b:c2:c3		10.156.12.253		57
19		78:4f:43:5b:c2:c3		10.156.12.253		57
14		78:4f:43:5b:c2:c3		10.156.12.253		57


Triggered Value : 3
Communication Time (seconds) : 0.000641
Decryption Time (seconds) : 0.000046
Total Messages with server: 240
Total Activations per Message: 3
Total Activations : 727
------------------------------------------------------
Iteration : 58
Logged Time : 				Mon 2019-10-14 10:48:41
Event Occured Time : 		Mon 2019-10-14 10:48:41

Activated Node
5		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		57
1		78:4f:43:5b:c2:c3		10.156.12.253		58
9		78:4f:43:5b:c2:c3		10.156.12.253		57


Triggered Value : 1
Communication Time (seconds) : 0.005170
Decryption Time (seconds) : 0.000047
Total Messages with server: 241
Total Activations per Message: 3
Total Activations : 730
------------------------------------------------------
Iteration : 58
Logged Time : 				Mon 2019-10-14 10:48:41
Event Occured Time : 		Mon 2019-10-14 10:48:41

Activated Node
13		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		57
9		78:4f:43:5b:c2:c3		10.156.12.253		58
17		78:4f:43:5b:c2:c3		10.156.12.253		57


Triggered Value : 0
Communication Time (seconds) : 0.005428
Decryption Time (seconds) : 0.000046
Total Messages with server: 242
Total Activations per Message: 3
Total Activations : 733
------------------------------------------------------
Iteration : 58
Logged Time : 				Mon 2019-10-14 10:48:41
Event Occured Time : 		Mon 2019-10-14 10:48:41

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		58
6		78:4f:43:5b:c2:c3		10.156.12.253		57
14		78:4f:43:5b:c2:c3		10.156.12.253		58


Triggered Value : 0
Communication Time (seconds) : 0.005444
Decryption Time (seconds) : 0.000049
Total Messages with server: 243
Total Activations per Message: 3
Total Activations : 736
------------------------------------------------------
Iteration : 59
Logged Time : 				Mon 2019-10-14 10:48:42
Event Occured Time : 		Mon 2019-10-14 10:48:42

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		59
16		78:4f:43:5b:c2:c3		10.156.12.253		59
11		78:4f:43:5b:c2:c3		10.156.12.253		59


Triggered Value : 1
Communication Time (seconds) : 0.000343
Decryption Time (seconds) : 0.000089
Total Messages with server: 244
Total Activations per Message: 3
Total Activations : 739
------------------------------------------------------
Iteration : 59
Logged Time : 				Mon 2019-10-14 10:48:42
Event Occured Time : 		Mon 2019-10-14 10:48:42

Activated Node
16		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		59
12		78:4f:43:5b:c2:c3		10.156.12.253		58
20		78:4f:43:5b:c2:c3		10.1�e���		59


Triggered Value : 2
Communication Time (seconds) : 0.000692
Decryption Time (seconds) : 0.000065
Total Messages with server: 245
Total Activations per Message: 3
Total Activations : 742
------------------------------------------------------
Iteration : 59
Logged Time : 				Mon 2019-10-14 10:48:42
Event Occured Time : 		Mon 2019-10-14 10:48:42

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		59
8		78:4f:43:5b:c2:c3		10.156.12.253		59
3		78:4f:43:5b:c2:c3		10.156.12.253		59


Triggered Value : 2
Communication Time (seconds) : 0.001479
Decryption Time (seconds) : 0.000046
Total Messages with server: 246
Total Activations per Message: 3
Total Activations : 745
------------------------------------------------------
Iteration : 59
Logged Time : 				Mon 2019-10-14 10:48:42
Event Occured Time : 		Mon 2019-10-14 10:48:42

Activated Node
8		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		59
4		78:4f:43:5b:c2:c3		10.156.12.253		58
12		78:4f:43:5b:c2:c3		10.156.12.253		59


Triggered Value : 3
Communication Time (seconds) : 0.001834
Decryption Time (seconds) : 0.000045
Total Messages with server: 247
Total Activations per Message: 3
Total Activations : 748
------------------------------------------------------
Iteration : 59
Logged Time : 				Mon 2019-10-14 10:48:42
Event Occured Time : 		Mon 2019-10-14 10:48:42

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		59
6		78:4f:43:5b:c2:c3		10.156.12.253		58
14		78:4f:43:5b:c2:c3		10.156.12.253		59


Triggered Value : 1
Communication Time (seconds) : 0.001849
Decryption Time (seconds) : 0.000045
Total Messages with server: 248
Total Activations per Message: 3
Total Activations : 751
------------------------------------------------------
Iteration : 59
Logged Time : 				Mon 2019-10-14 10:48:42
Event Occured Time : 		Mon 2019-10-14 10:48:42

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		59
8		78:4f:43:5b:c2:c3		10.156.12.253		58
16		78:4f:43:5b:c2:c3		10.156.12.253		59


Triggered Value : 1
Communication Time (seconds) : 0.002656
Decryption Time (seconds) : 0.000092
Total Messages with server: 249
Total Activations per Message: 3
Total Activations : 754
------------------------------------------------------
Iteration : 59
Logged Time : 				Mon 2019-10-14 10:48:42
Event Occured Time : 		Mon 2019-10-14 10:48:42

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		58
7		78:4f:43:5b:c2:c3		10.156.12.253		59
15		78:4f:43:5b:c2:c3		10.156.12.253		58


Triggered Value : 3
Communication Time (seconds) : 0.001998
Decryption Time (seconds) : 0.000045
Total Messages with server: 250
Total Activations per Message: 3
Total Activations : 757
------------------------------------------------------
Iteration : 60
Logged Time : 				Mon 2019-10-14 10:48:43
Event Occured Time : 		Mon 2019-10-14 10:48:43

Activated Node
5		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		59
1		78:4f:43:5b:c2:c3		10.156.12.253		60
9		78:4f:43:5b:c2:c3		10.156.12.253		59


Triggered Value : 3
Communication Time (seconds) : 0.000372
Decryption Time (seconds) : 0.000093
Total Messages with server: 251
Total Activations per Message: 3
Total Activations : 760
------------------------------------------------------
Iteration : 60
Logged Time : 				Mon 2019-10-14 10:48:43
Event Occured Time : 		Mon 2019-10-14 10:48:43

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		60
6		78:4f:43:5b:c2:c3		10.156.12.253		59
14		78:4f:43:5b:c2:c3		10.156.12.253		60


Triggered Value : 2
Communication Time (seconds) : 0.000161
Decryption Time (seconds) : 0.000046
Total Messages with server: 252
Total Activations per Message: 3
Total Activations : 763
------------------------------------------------------
Iteration : 60
Logged Time : 				Mon 2019-10-14 10:48:44
Event Occured Time : 		Mon 2019-10-14 10:48:44

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		60
15		78:4f:43:5b:c2:c3		10.156.12.253		60
10		78:4f:43:5b:c2:c3		10.156.12.253		60


Triggered Value : 1
Communication Time (seconds) : 0.000167
Decryption Time (seconds) : 0.000081
Total Messages with server: 253
Total Activations per Message: 3
Total Activations : 766
------------------------------------------------------
Iteration : 60
Logged Time : 				Mon 2019-10-14 10:48:44
Event Occured Time : 		Mon 2019-10-14 10:48:44

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		60
7		78:4f:43:5b:c2:c3		10.156.12.253		60
2		78:4f:43:5b:c2:c3		10.156.12.253		60


Triggered Value : 2
Communication Time (seconds) : 0.000378
Decryption Time (seconds) : 0.000046
Total Messages with server: 254
Total Activations per Message: 3
Total Activations : 769
------------------------------------------------------
Iteration : 61
Logged Time : 				Mon 2019-10-14 10:48:45
Event Occured Time : 		Mon 2019-10-14 10:48:45

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		61
12		78:4f:43:5b:c2:c3		10.156.12.253		61
7		78:4f:43:5b:c2:c3		10.156.12.253		61


Triggered Value : 0
Communication Time (seconds) : 0.000199
Decryption Time (seconds) : 0.000072
Total Messages with server: 255
Total Activations per Message: 3
Total Activations : 772
------------------------------------------------------
Iteration : 61
Logged Time : 				Mon 2019-10-14 10:48:45
Event Occured Time : 		Mon 2019-10-14 10:48:45

Activated Node
19		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
18		78:4f:43:5b:c2:c3		10.156.12.253		61
20		78:4f:43:5b:c2:c3		10.1�e���		61
15		78:4f:43:5b:c2:c3		10.156.12.253		61


Triggered Value : 3
Communication Time (seconds) : 0.000599
Decryption Time (seconds) : 0.000099
Total Messages with server: 256
Total Activations per Message: 3
Total Activations : 775
------------------------------------------------------
Iteration : 62
Logged Time : 				Mon 2019-10-14 10:48:45
Event Occured Time : 		Mon 2019-10-14 10:48:45

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		61
11		78:4f:43:5b:c2:c3		10.156.12.253		62
19		78:4f:43:5b:c2:c3		10.156.12.253		61


Triggered Value : 3
Communication Time (seconds) : 0.004969
Decryption Time (seconds) : 0.000046
Total Messages with server: 257
Total Activations per Message: 3
Total Activations : 778
------------------------------------------------------
Iteration : 62
Logged Time : 				Mon 2019-10-14 10:48:45
Event Occured Time : 		Mon 2019-10-14 10:48:45

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		61
3		78:4f:43:5b:c2:c3		10.156.12.253		62
11		78:4f:43:5b:c2:c3		10.156.12.253		61


Triggered Value : 0
Communication Time (seconds) : 0.005256
Decryption Time (seconds) : 0.000045
Total Messages with server: 258
Total Activations per Message: 3
Total Activations : 781
------------------------------------------------------
Iteration : 62
Logged Time : 				Mon 2019-10-14 10:48:45
Event Occured Time : 		Mon 2019-10-14 10:48:45

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		62
6		78:4f:43:5b:c2:c3		10.156.12.253		61
14		78:4f:43:5b:c2:c3		10.156.12.253		62


Triggered Value : 3
Communication Time (seconds) : 0.005223
Decryption Time (seconds) : 0.000046
Total Messages with server: 259
Total Activations per Message: 3
Total Activations : 784
------------------------------------------------------
Iteration : 63
Logged Time : 				Mon 2019-10-14 10:48:46
Event Occured Time : 		Mon 2019-10-14 10:48:46

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		63
8		78:4f:43:5b:c2:c3		10.156.12.253		62
16		78:4f:43:5b:c2:c3		10.156.12.253		63


Triggered Value : 2
Communication Time (seconds) : 0.000342
Decryption Time (seconds) : 0.000111
Total Messages with server: 260
Total Activations per Message: 3
Total Activations : 787
------------------------------------------------------
Iteration : 63
Logged Time : 				Mon 2019-10-14 10:48:46
Event Occured Time : 		Mon 2019-10-14 10:48:46

Activated Node
13		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		62
9		78:4f:43:5b:c2:c3		10.156.12.253		63
17		78:4f:43:5b:c2:c3		10.156.12.253		62


Triggered Value : 0
Communication Time (seconds) : 0.000629
Decryption Time (seconds) : 0.000079
Total Messages with server: 261
Total Activations per Message: 3
Total Activations : 790
------------------------------------------------------
Iteration : 63
Logged Time : 				Mon 2019-10-14 10:48:46
Event Occured Time : 		Mon 2019-10-14 10:48:46

Activated Node
5		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		62
1		78:4f:43:5b:c2:c3		10.156.12.253		63
9		78:4f:43:5b:c2:c3		10.156.12.253		62


Triggered Value : 1
Communication Time (seconds) : 0.005730
Decryption Time (seconds) : 0.000053
Total Messages with server: 262
Total Activations per Message: 3
Total Activations : 793
------------------------------------------------------
Iteration : 63
Logged Time : 				Mon 2019-10-14 10:48:46
Event Occured Time : 		Mon 2019-10-14 10:48:46

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		63
12		78:4f:43:5b:c2:c3		10.156.12.253		62
15		78:4f:43:5b:c2:c3		10.156.12.253		63


Triggered Value : 1
Communication Time (seconds) : 0.004941
Decryption Time (seconds) : 0.000055
Total Messages with server: 263
Total Activations per Message: 3
Total Activations : 796
------------------------------------------------------
Iteration : 63
Logged Time : 				Mon 2019-10-14 10:48:46
Event Occured Time : 		Mon 2019-10-14 10:48:46

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
8		78:4f:43:5b:c2:c3		10.156.12.253		62
3		78:4f:43:5b:c2:c3		10.156.12.253		63
11		78:4f:43:5b:c2:c3		10.156.12.253		62


Triggered Value : 3
Communication Time (seconds) : 0.005706
Decryption Time (seconds) : 0.000047
Total Messages with server: 264
Total Activations per Message: 3
Total Activations : 799
------------------------------------------------------
Iteration : 63
Logged Time : 				Mon 2019-10-14 10:48:46
Event Occured Time : 		Mon 2019-10-14 10:48:46

Activated Node
8		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		63
4		78:4f:43:5b:c2:c3		10.156.12.253		62
12		78:4f:43:5b:c2:c3		10.156.12.253		63


Triggered Value : 2
Communication Time (seconds) : 0.005579
Decryption Time (seconds) : 0.000046
Total Messages with server: 265
Total Activations per Message: 3
Total Activations : 802
------------------------------------------------------
Iteration : 63
Logged Time : 				Mon 2019-10-14 10:48:46
Event Occured Time : 		Mon 2019-10-14 10:48:46

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		63
6		78:4f:43:5b:c2:c3		10.156.12.253		62
14		78:4f:43:5b:c2:c3		10.156.12.253		63


Triggered Value : 0
Communication Time (seconds) : 0.006009
Decryption Time (seconds) : 0.000046
Total Messages with server: 266
Total Activations per Message: 3
Total Activations : 805
------------------------------------------------------
Iteration : 63
Logged Time : 				Mon 2019-10-14 10:48:46
Event Occured Time : 		Mon 2019-10-14 10:48:46

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
16		78:4f:43:5b:c2:c3		10.156.12.253		62
11		78:4f:43:5b:c2:c3		10.156.12.253		63
19		78:4f:43:5b:c2:c3		10.156.12.253		62


Triggered Value : 2
Communication Time (seconds) : 0.006195
Decryption Time (seconds) : 0.000046
Total Messages with server: 267
Total Activations per Message: 3
Total Activations : 808
------------------------------------------------------
Iteration : 63
Logged Time : 				Mon 2019-10-14 10:48:46
Event Occured Time : 		Mon 2019-10-14 10:48:46

Activated Node
16		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		63
12		78:4f:43:5b:c2:c3		10.156.12.253		62
20		78:4f:43:5b:c2:c3		10.1�e���		63


Triggered Value : 1
Communication Time (seconds) : 0.006005
Decryption Time (seconds) : 0.000046
Total Messages with server: 268
Total Activations per Message: 3
Total Activations : 811
------------------------------------------------------
Iteration : 63
Logged Time : 				Mon 2019-10-14 10:48:46
Event Occured Time : 		Mon 2019-10-14 10:48:46

Activated Node
3		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
2		78:4f:43:5b:c2:c3		10.156.12.253		63
4		78:4f:43:5b:c2:c3		10.156.12.253		62
7		78:4f:43:5b:c2:c3		10.156.12.253		63


Triggered Value : 2
Communication Time (seconds) : 0.006349
Decryption Time (seconds) : 0.000046
Total Messages with server: 269
Total Activations per Message: 3
Total Activations : 814
------------------------------------------------------
Iteration : 63
Logged Time : 				Mon 2019-10-14 10:48:47
Event Occured Time : 		Mon 2019-10-14 10:48:47

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		63
12		78:4f:43:5b:c2:c3		10.156.12.253		63
7		78:4f:43:5b:c2:c3		10.156.12.253		63


Triggered Value : 2
Communication Time (seconds) : 0.000188
Decryption Time (seconds) : 0.000083
Total Messages with server: 270
Total Activations per Message: 3
Total Activations : 817
------------------------------------------------------
Iteration : 64
Logged Time : 				Mon 2019-10-14 10:48:47
Event Occured Time : 		Mon 2019-10-14 10:48:47

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		63
11		78:4f:43:5b:c2:c3		10.156.12.253		64
19		78:4f:43:5b:c2:c3		10.156.12.253		63


Triggered Value : 1
Communication Time (seconds) : 0.000236
Decryption Time (seconds) : 0.000074
Total Messages with server: 271
Total Activations per Message: 3
Total Activations : 820
------------------------------------------------------
Iteration : 64
Logged Time : 				Mon 2019-10-14 10:48:47
Event Occured Time : 		Mon 2019-10-14 10:48:47

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		63
3		78:4f:43:5b:c2:c3		10.156.12.253		64
11		78:4f:43:5b:c2:c3		10.156.12.253		63


Triggered Value : 2
Communication Time (seconds) : 0.005432
Decryption Time (seconds) : 0.000050
Total Messages with server: 272
Total Activations per Message: 3
Total Activations : 823
------------------------------------------------------
Iteration : 64
Logged Time : 				Mon 2019-10-14 10:48:47
Event Occured Time : 		Mon 2019-10-14 10:48:47

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		64
6		78:4f:43:5b:c2:c3		10.156.12.253		63
14		78:4f:43:5b:c2:c3		10.156.12.253		64


Triggered Value : 1
Communication Time (seconds) : 0.005662
Decryption Time (seconds) : 0.000047
Total Messages with server: 273
Total Activations per Message: 3
Total Activations : 826
------------------------------------------------------
Iteration : 63
Logged Time : 				Mon 2019-10-14 10:48:47
Event Occured Time : 		Mon 2019-10-14 10:48:47

Activated Node
19		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
18		78:4f:43:5b:c2:c3		10.156.12.253		63
20		78:4f:43:5b:c2:c3		10.1�e���		63
15		78:4f:43:5b:c2:c3		10.156.12.253		63


Triggered Value : 1
Communication Time (seconds) : 0.005908
Decryption Time (seconds) : 0.000047
Total Messages with server: 274
Total Activations per Message: 3
Total Activations : 829
------------------------------------------------------
Iteration : 64
Logged Time : 				Mon 2019-10-14 10:48:48
Event Occured Time : 		Mon 2019-10-14 10:48:48

Activated Node
16		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		64
12		78:4f:43:5b:c2:c3		10.156.12.253		64
20		78:4f:43:5b:c2:c3		10.1�e���		64


Triggered Value : 3
Communication Time (seconds) : 0.000329
Decryption Time (seconds) : 0.000077
Total Messages with server: 275
Total Activations per Message: 3
Total Activations : 832
------------------------------------------------------
Iteration : 65
Logged Time : 				Mon 2019-10-14 10:48:48
Event Occured Time : 		Mon 2019-10-14 10:48:48

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		64
8		78:4f:43:5b:c2:c3		10.156.12.253		65
16		78:4f:43:5b:c2:c3		10.156.12.253		64


Triggered Value : 3
Communication Time (seconds) : 0.000189
Decryption Time (seconds) : 0.000065
Total Messages with server: 276
Total Activations per Message: 3
Total Activations : 835
------------------------------------------------------
Iteration : 65
Logged Time : 				Mon 2019-10-14 10:48:48
Event Occured Time : 		Mon 2019-10-14 10:48:48

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		64
10		78:4f:43:5b:c2:c3		10.156.12.253		65
18		78:4f:43:5b:c2:c3		10.156.12.253		64


Triggered Value : 1
Communication Time (seconds) : 0.000302
Decryption Time (seconds) : 0.000042
Total Messages with server: 277
Total Activations per Message: 3
Total Activations : 838
------------------------------------------------------
Iteration : 66
Logged Time : 				Mon 2019-10-14 10:48:49
Event Occured Time : 		Mon 2019-10-14 10:48:49

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		66
11		78:4f:43:5b:c2:c3		10.156.12.253		65
14		78:4f:43:5b:c2:c3		10.156.12.253		66


Triggered Value : 3
Communication Time (seconds) : 0.000173
Decryption Time (seconds) : 0.000067
Total Messages with server: 278
Total Activations per Message: 3
Total Activations : 841
------------------------------------------------------
Iteration : 65
Logged Time : 				Mon 2019-10-14 10:48:49
Event Occured Time : 		Mon 2019-10-14 10:48:49

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		65
11		78:4f:43:5b:c2:c3		10.156.12.253		65
19		78:4f:43:5b:c2:c3		10.156.12.253		65


Triggered Value : 3
Communication Time (seconds) : 0.000236
Decryption Time (seconds) : 0.000042
Total Messages with server: 279
Total Activations per Message: 3
Total Activations : 844
------------------------------------------------------
Iteration : 66
Logged Time : 				Mon 2019-10-14 10:48:49
Event Occured Time : 		Mon 2019-10-14 10:48:49

Activated Node
2		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
1		78:4f:43:5b:c2:c3		10.156.12.253		66
3		78:4f:43:5b:c2:c3		10.156.12.253		65
6		78:4f:43:5b:c2:c3		10.156.12.253		66


Triggered Value : 2
Communication Time (seconds) : 0.005583
Decryption Time (seconds) : 0.000042
Total Messages with server: 280
Total Activations per Message: 3
Total Activations : 847
------------------------------------------------------
Iteration : 67
Logged Time : 				Mon 2019-10-14 10:48:50
Event Occured Time : 		Mon 2019-10-14 10:48:50

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		66
6		78:4f:43:5b:c2:c3		10.156.12.253		67
14		78:4f:43:5b:c2:c3		10.156.12.253		66


Triggered Value : 3
Communication Time (seconds) : 0.000330
Decryption Time (seconds) : 0.000076
Total Messages with server: 281
Total Activations per Message: 3
Total Activations : 850
------------------------------------------------------
Iteration : 67
Logged Time : 				Mon 2019-10-14 10:48:50
Event Occured Time : 		Mon 2019-10-14 10:48:50

Activated Node
9		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		67
5		78:4f:43:5b:c2:c3		10.156.12.253		66
13		78:4f:43:5b:c2:c3		10.156.12.253		67


Triggered Value : 3
Communication Time (seconds) : 0.000390
Decryption Time (seconds) : 0.000041
Total Messages with server: 282
Total Activations per Message: 3
Total Activations : 853
------------------------------------------------------
Iteration : 66
Logged Time : 				Mon 2019-10-14 10:48:50
Event Occured Time : 		Mon 2019-10-14 10:48:50

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		66
10		78:4f:43:5b:c2:c3		10.156.12.253		66
18		78:4f:43:5b:c2:c3		10.156.12.253		66


Triggered Value : 3
Communication Time (seconds) : 0.005262
Decryption Time (seconds) : 0.000042
Total Messages with server: 283
Total Activations per Message: 3
Total Activations : 856
------------------------------------------------------
Iteration : 68
Logged Time : 				Mon 2019-10-14 10:48:51
Event Occured Time : 		Mon 2019-10-14 10:48:51

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		68
7		78:4f:43:5b:c2:c3		10.156.12.253		67
15		78:4f:43:5b:c2:c3		10.156.12.253		68


Triggered Value : 0
Communication Time (seconds) : 0.000252
Decryption Time (seconds) : 0.000069
Total Messages with server: 284
Total Activations per Message: 3
Total Activations : 859
------------------------------------------------------
Iteration : 68
Logged Time : 				Mon 2019-10-14 10:48:51
Event Occured Time : 		Mon 2019-10-14 10:48:51

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		67
2		78:4f:43:5b:c2:c3		10.156.12.253		68
10		78:4f:43:5b:c2:c3		10.156.12.253		67


Triggered Value : 3
Communication Time (seconds) : 0.000684
Decryption Time (seconds) : 0.000040
Total Messages with server: 285
Total Activations per Message: 3
Total Activations : 862
------------------------------------------------------
Iteration : 68
Logged Time : 				Mon 2019-10-14 10:48:51
Event Occured Time : 		Mon 2019-10-14 10:48:51

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		68
8		78:4f:43:5b:c2:c3		10.156.12.253		68
16		78:4f:43:5b:c2:c3		10.156.12.253		68


Triggered Value : 3
Communication Time (seconds) : 0.005578
Decryption Time (seconds) : 0.000043
Total Messages with server: 286
Total Activations per Message: 3
Total Activations : 865
------------------------------------------------------
Iteration : 68
Logged Time : 				Mon 2019-10-14 10:48:51
Event Occured Time : 		Mon 2019-10-14 10:48:51

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		67
10		78:4f:43:5b:c2:c3		10.156.12.253		68
18		78:4f:43:5b:c2:c3		10.156.12.253		67


Triggered Value : 0
Communication Time (seconds) : 0.005782
Decryption Time (seconds) : 0.000041
Total Messages with server: 287
Total Activations per Message: 3
Total Activations : 868
------------------------------------------------------
Iteration : 68
Logged Time : 				Mon 2019-10-14 10:48:51
Event Occured Time : 		Mon 2019-10-14 10:48:51

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
8		78:4f:43:5b:c2:c3		10.156.12.253		68
3		78:4f:43:5b:c2:c3		10.156.12.253		67
11		78:4f:43:5b:c2:c3		10.156.12.253		68


Triggered Value : 3
Communication Time (seconds) : 0.005759
Decryption Time (seconds) : 0.000041
Total Messages with server: 288
Total Activations per Message: 3
Total Activations : 871
------------------------------------------------------
Iteration : 68
Logged Time : 				Mon 2019-10-14 10:48:52
Event Occured Time : 		Mon 2019-10-14 10:48:52

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		68
8		78:4f:43:5b:c2:c3		10.156.12.253		68
16		78:4f:43:5b:c2:c3		10.156.12.253		68


Triggered Value : 3
Communication Time (seconds) : 0.000743
Decryption Time (seconds) : 0.000086
Total Messages with server: 289
Total Activations per Message: 3
Total Activations : 874
------------------------------------------------------
Iteration : 68
Logged Time : 				Mon 2019-10-14 10:48:52
Event Occured Time : 		Mon 2019-10-14 10:48:52

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		68
7		78:4f:43:5b:c2:c3		10.156.12.253		68
2		78:4f:43:5b:c2:c3		10.156.12.253		68


Triggered Value : 3
Communication Time (seconds) : 0.000172
Decryption Time (seconds) : 0.000074
Total Messages with server: 290
Total Activations per Message: 3
Total Activations : 877
------------------------------------------------------
Iteration : 69
Logged Time : 				Mon 2019-10-14 10:48:52
Event Occured Time : 		Mon 2019-10-14 10:48:52

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		69
7		78:4f:43:5b:c2:c3		10.156.12.253		68
15		78:4f:43:5b:c2:c3		10.156.12.253		69


Triggered Value : 3
Communication Time (seconds) : 0.001904
Decryption Time (seconds) : 0.000048
Total Messages with server: 291
Total Activations per Message: 3
Total Activations : 880
------------------------------------------------------
Iteration : 68
Logged Time : 				Mon 2019-10-14 10:48:52
Event Occured Time : 		Mon 2019-10-14 10:48:52

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		68
15		78:4f:43:5b:c2:c3		10.156.12.253		68
10		78:4f:43:5b:c2:c3		10.156.12.253		68


Triggered Value : 0
Communication Time (seconds) : 0.002078
Decryption Time (seconds) : 0.000046
Total Messages with server: 292
Total Activations per Message: 3
Total Activations : 883
------------------------------------------------------
Iteration : 70
Logged Time : 				Mon 2019-10-14 10:48:53
Event Occured Time : 		Mon 2019-10-14 10:48:53

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		70
3		78:4f:43:5b:c2:c3		10.156.12.253		69
11		78:4f:43:5b:c2:c3		10.156.12.253		70


Triggered Value : 2
Communication Time (seconds) : 0.000312
Decryption Time (seconds) : 0.000091
Total Messages with server: 293
Total Activations per Message: 3
Total Activations : 886
------------------------------------------------------
Iteration : 70
Logged Time : 				Mon 2019-10-14 10:48:53
Event Occured Time : 		Mon 2019-10-14 10:48:53

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		69
7		78:4f:43:5b:c2:c3		10.156.12.253		69
2		78:4f:43:5b:c2:c3		10.156.12.253		70
10		78:4f:43:5b:c2:c3		10.156.12.253		69


Triggered Value : 2
Communication Time (seconds) : 0.000611
Decryption Time (seconds) : 0.000045
Total Messages with server: 294
Total Activations per Message: 4
Total Activations : 890
------------------------------------------------------
Iteration : 70
Logged Time : 				Mon 2019-10-14 10:48:53
Event Occured Time : 		Mon 2019-10-14 10:48:53

Activated Node
9		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		70
5		78:4f:43:5b:c2:c3		10.156.12.253		69
13		78:4f:43:5b:c2:c3		10.156.12.253		70


Triggered Value : 3
Communication Time (seconds) : 0.005813
Decryption Time (seconds) : 0.000049
Total Messages with server: 295
Total Activations per Message: 3
Total Activations : 893
------------------------------------------------------
Iteration : 70
Logged Time : 				Mon 2019-10-14 10:48:53
Event Occured Time : 		Mon 2019-10-14 10:48:53

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		69
15		78:4f:43:5b:c2:c3		10.156.12.253		69
10		78:4f:43:5b:c2:c3		10.156.12.253		70
18		78:4f:43:5b:c2:c3		10.156.12.253		69


Triggered Value : 3
Communication Time (seconds) : 0.005438
Decryption Time (seconds) : 0.000049
Total Messages with server: 296
Total Activations per Message: 4
Total Activations : 897
------------------------------------------------------
Iteration : 69
Logged Time : 				Mon 2019-10-14 10:48:53
Event Occured Time : 		Mon 2019-10-14 10:48:53

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		69
12		78:4f:43:5b:c2:c3		10.156.12.253		69
15		78:4f:43:5b:c2:c3		10.156.12.253		69


Triggered Value : 3
Communication Time (seconds) : 0.005618
Decryption Time (seconds) : 0.000061
Total Messages with server: 297
Total Activations per Message: 3
Total Activations : 900
------------------------------------------------------
Iteration : 70
Logged Time : 				Mon 2019-10-14 10:48:53
Event Occured Time : 		Mon 2019-10-14 10:48:53

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		70
11		78:4f:43:5b:c2:c3		10.156.12.253		69
19		78:4f:43:5b:c2:c3		10.156.12.253		70


Triggered Value : 3
Communication Time (seconds) : 0.005880
Decryption Time (seconds) : 0.000054
Total Messages with server: 298
Total Activations per Message: 3
Total Activations : 903
------------------------------------------------------
Iteration : 69
Logged Time : 				Mon 2019-10-14 10:48:53
Event Occured Time : 		Mon 2019-10-14 10:48:53

Activated Node
3		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
2		78:4f:43:5b:c2:c3		10.156.12.253		69
4		78:4f:43:5b:c2:c3		10.156.12.253		69
7		78:4f:43:5b:c2:c3		10.156.12.253		69


Triggered Value : 2
Communication Time (seconds) : 0.005987
Decryption Time (seconds) : 0.000047
Total Messages with server: 299
Total Activations per Message: 3
Total Activations : 906
------------------------------------------------------
Iteration : 71
Logged Time : 				Mon 2019-10-14 10:48:54
Event Occured Time : 		Mon 2019-10-14 10:48:54

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		70
16		78:4f:43:5b:c2:c3		10.156.12.253		71
19		78:4f:43:5b:c2:c3		10.156.12.253		70


Triggered Value : 3
Communication Time (seconds) : 0.000163
Decryption Time (seconds) : 0.000070
Total Messages with server: 300
Total Activations per Message: 3
Total Activations : 909
------------------------------------------------------
Iteration : 70
Logged Time : 				Mon 2019-10-14 10:48:54
Event Occured Time : 		Mon 2019-10-14 10:48:54

Activated Node
19		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
18		78:4f:43:5b:c2:c3		10.156.12.253		70
20		78:4f:43:5b:c2:c3		10.1�e���		70
15		78:4f:43:5b:c2:c3		10.156.12.253		70


Triggered Value : 1
Communication Time (seconds) : 0.000192
Decryption Time (seconds) : 0.000075
Total Messages with server: 301
Total Activations per Message: 3
Total Activations : 912
------------------------------------------------------
Iteration : 71
Logged Time : 				Mon 2019-10-14 10:48:54
Event Occured Time : 		Mon 2019-10-14 10:48:54

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		71
12		78:4f:43:5b:c2:c3		10.156.12.253		70
7		78:4f:43:5b:c2:c3		10.156.12.253		70
15		78:4f:43:5b:c2:c3		10.156.12.253		71


Triggered Value : 0
Communication Time (seconds) : 0.001349
Decryption Time (seconds) : 0.000055
Total Messages with server: 302
Total Activations per Message: 4
Total Activations : 916
------------------------------------------------------
Iteration : 71
Logged Time : 				Mon 2019-10-14 10:48:54
Event Occured Time : 		Mon 2019-10-14 10:48:54

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		70
2		78:4f:43:5b:c2:c3		10.156.12.253		71
10		78:4f:43:5b:c2:c3		10.156.12.253		70


Triggered Value : 3
Communication Time (seconds) : 0.001188
Decryption Time (seconds) : 0.000040
Total Messages with server: 303
Total Activations per Message: 3
Total Activations : 919
------------------------------------------------------
Iteration : 71
Logged Time : 				Mon 2019-10-14 10:48:54
Event Occured Time : 		Mon 2019-10-14 10:48:54

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		70
8		78:4f:43:5b:c2:c3		10.156.12.253		71
11		78:4f:43:5b:c2:c3		10.156.12.253		70


Triggered Value : 2
Communication Time (seconds) : 0.001586
Decryption Time (seconds) : 0.000041
Total Messages with server: 304
Total Activations per Message: 3
Total Activations : 922
------------------------------------------------------
Iteration : 71
Logged Time : 				Mon 2019-10-14 10:48:54
Event Occured Time : 		Mon 2019-10-14 10:48:54

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		70
10		78:4f:43:5b:c2:c3		10.156.12.253		71
18		78:4f:43:5b:c2:c3		10.156.12.253		70


Triggered Value : 0
Communication Time (seconds) : 0.001712
Decryption Time (seconds) : 0.000066
Total Messages with server: 305
Total Activations per Message: 3
Total Activations : 925
------------------------------------------------------
Iteration : 71
Logged Time : 				Mon 2019-10-14 10:48:54
Event Occured Time : 		Mon 2019-10-14 10:48:54

Activated Node
3		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
2		78:4f:43:5b:c2:c3		10.156.12.253		71
4		78:4f:43:5b:c2:c3		10.156.12.253		70
7		78:4f:43:5b:c2:c3		10.156.12.253		71


Triggered Value : 3
Communication Time (seconds) : 0.002118
Decryption Time (seconds) : 0.000040
Total Messages with server: 306
Total Activations per Message: 3
Total Activations : 928
------------------------------------------------------
Iteration : 72
Logged Time : 				Mon 2019-10-14 10:48:55
Event Occured Time : 		Mon 2019-10-14 10:48:55

Activated Node
16		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		72
12		78:4f:43:5b:c2:c3		10.156.12.253		72
20		78:4f:43:5b:c2:c3		10.1�e���		72


Triggered Value : 3
Communication Time (seconds) : 0.000166
Decryption Time (seconds) : 0.000070
Total Messages with server: 307
Total Activations per Message: 3
Total Activations : 931
------------------------------------------------------
Iteration : 72
Logged Time : 				Mon 2019-10-14 10:48:55
Event Occured Time : 		Mon 2019-10-14 10:48:55

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		72
7		78:4f:43:5b:c2:c3		10.156.12.253		71
15		78:4f:43:5b:c2:c3		10.156.12.253		72


Triggered Value : 3
Communication Time (seconds) : 0.000274
Decryption Time (seconds) : 0.000076
Total Messages with server: 308
Total Activations per Message: 3
Total Activations : 934
------------------------------------------------------
Iteration : 72
Logged Time : 				Mon 2019-10-14 10:48:55
Event Occured Time : 		Mon 2019-10-14 10:48:55

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		71
2		78:4f:43:5b:c2:c3		10.156.12.253		72
10		78:4f:43:5b:c2:c3		10.156.12.253		71


Triggered Value : 0
Communication Time (seconds) : 0.000472
Decryption Time (seconds) : 0.000041
Total Messages with server: 309
Total Activations per Message: 3
Total Activations : 937
------------------------------------------------------
Iteration : 72
Logged Time : 				Mon 2019-10-14 10:48:55
Event Occured Time : 		Mon 2019-10-14 10:48:55

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		72
8		78:4f:43:5b:c2:c3		10.156.12.253		72
3		78:4f:43:5b:c2:c3		10.156.12.253		72


Triggered Value : 3
Communication Time (seconds) : 0.000695
Decryption Time (seconds) : 0.000041
Total Messages with server: 310
Total Activations per Message: 3
Total Activations : 940
------------------------------------------------------
Iteration : 72
Logged Time : 				Mon 2019-10-14 10:48:55
Event Occured Time : 		Mon 2019-10-14 10:48:55

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		71
10		78:4f:43:5b:c2:c3		10.156.12.253		72
18		78:4f:43:5b:c2:c3		10.156.12.253		71


Triggered Value : 1
Communication Time (seconds) : 0.000949
Decryption Time (seconds) : 0.000041
Total Messages with server: 311
Total Activations per Message: 3
Total Activations : 943
------------------------------------------------------
Iteration : 72
Logged Time : 				Mon 2019-10-14 10:48:55
Event Occured Time : 		Mon 2019-10-14 10:48:55

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		72
16		78:4f:43:5b:c2:c3		10.156.12.253		72
11		78:4f:43:5b:c2:c3		10.156.12.253		72


Triggered Value : 0
Communication Time (seconds) : 0.000610
Decryption Time (seconds) : 0.000041
Total Messages with server: 312
Total Activations per Message: 3
Total Activations : 946
------------------------------------------------------
Iteration : 73
Logged Time : 				Mon 2019-10-14 10:48:56
Event Occured Time : 		Mon 2019-10-14 10:48:56

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		72
16		78:4f:43:5b:c2:c3		10.156.12.253		73
19		78:4f:43:5b:c2:c3		10.156.12.253		72


Triggered Value : 1
Communication Time (seconds) : 0.000253
Decryption Time (seconds) : 0.000079
Total Messages with server: 313
Total Activations per Message: 3
Total Activations : 949
------------------------------------------------------
Iteration : 72
Logged Time : 				Mon 2019-10-14 10:48:56
Event Occured Time : 		Mon 2019-10-14 10:48:56

Activated Node
19		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
18		78:4f:43:5b:c2:c3		10.156.12.253		72
20		78:4f:43:5b:c2:c3		10.1�e���		72
15		78:4f:43:5b:c2:c3		10.156.12.253		72


Triggered Value : 3
Communication Time (seconds) : 0.000617
Decryption Time (seconds) : 0.000061
Total Messages with server: 314
Total Activations per Message: 3
Total Activations : 952
------------------------------------------------------
Iteration : 73
Logged Time : 				Mon 2019-10-14 10:48:56
Event Occured Time : 		Mon 2019-10-14 10:48:56

Activated Node
9		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		73
5		78:4f:43:5b:c2:c3		10.156.12.253		72
13		78:4f:43:5b:c2:c3		10.156.12.253		73


Triggered Value : 0
Communication Time (seconds) : 0.005706
Decryption Time (seconds) : 0.000048
Total Messages with server: 315
Total Activations per Message: 3
Total Activations : 955
------------------------------------------------------
Iteration : 73
Logged Time : 				Mon 2019-10-14 10:48:56
Event Occured Time : 		Mon 2019-10-14 10:48:56

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		72
7		78:4f:43:5b:c2:c3		10.156.12.253		73
15		78:4f:43:5b:c2:c3		10.156.12.253		72


Triggered Value : 3
Communication Time (seconds) : 0.005293
Decryption Time (seconds) : 0.000046
Total Messages with server: 316
Total Activations per Message: 3
Total Activations : 958
------------------------------------------------------
Iteration : 73
Logged Time : 				Mon 2019-10-14 10:48:56
Event Occured Time : 		Mon 2019-10-14 10:48:56

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		72
2		78:4f:43:5b:c2:c3		10.156.12.253		73
10		78:4f:43:5b:c2:c3		10.156.12.253		72


Triggered Value : 1
Communication Time (seconds) : 0.005511
Decryption Time (seconds) : 0.000045
Total Messages with server: 317
Total Activations per Message: 3
Total Activations : 961
------------------------------------------------------
Iteration : 73
Logged Time : 				Mon 2019-10-14 10:48:56
Event Occured Time : 		Mon 2019-10-14 10:48:56

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		73
8		78:4f:43:5b:c2:c3		10.156.12.253		73
11		78:4f:43:5b:c2:c3		10.156.12.253		73


Triggered Value : 2
Communication Time (seconds) : 0.005828
Decryption Time (seconds) : 0.000079
Total Messages with server: 318
Total Activations per Message: 3
Total Activations : 964
------------------------------------------------------
Iteration : 74
Logged Time : 				Mon 2019-10-14 10:48:57
Event Occured Time : 		Mon 2019-10-14 10:48:57

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		73
7		78:4f:43:5b:c2:c3		10.156.12.253		74
15		78:4f:43:5b:c2:c3		10.156.12.253		73


Triggered Value : 2
Communication Time (seconds) : 0.000472
Decryption Time (seconds) : 0.000082
Total Messages with server: 319
Total Activations per Message: 3
Total Activations : 967
------------------------------------------------------
Iteration : 74
Logged Time : 				Mon 2019-10-14 10:48:57
Event Occured Time : 		Mon 2019-10-14 10:48:57

Activated Node
13		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		73
9		78:4f:43:5b:c2:c3		10.156.12.253		74
17		78:4f:43:5b:c2:c3		10.156.12.253		73


Triggered Value : 2
Communication Time (seconds) : 0.000786
Decryption Time (seconds) : 0.000046
Total Messages with server: 320
Total Activations per Message: 3
Total Activations : 970
------------------------------------------------------
Iteration : 74
Logged Time : 				Mon 2019-10-14 10:48:57
Event Occured Time : 		Mon 2019-10-14 10:48:57

Activated Node
2		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
1		78:4f:43:5b:c2:c3		10.156.12.253		74
3		78:4f:43:5b:c2:c3		10.156.12.253		73
6		78:4f:43:5b:c2:c3		10.156.12.253		74


Triggered Value : 3
Communication Time (seconds) : 0.005683
Decryption Time (seconds) : 0.000049
Total Messages with server: 321
Total Activations per Message: 3
Total Activations : 973
------------------------------------------------------
Iteration : 74
Logged Time : 				Mon 2019-10-14 10:48:57
Event Occured Time : 		Mon 2019-10-14 10:48:57

Activated Node
5		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		73
1		78:4f:43:5b:c2:c3		10.156.12.253		74
9		78:4f:43:5b:c2:c3		10.156.12.253		73


Triggered Value : 3
Communication Time (seconds) : 0.005922
Decryption Time (seconds) : 0.000048
Total Messages with server: 322
Total Activations per Message: 3
Total Activations : 976
------------------------------------------------------
Iteration : 74
Logged Time : 				Mon 2019-10-14 10:48:57
Event Occured Time : 		Mon 2019-10-14 10:48:57

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		73
16		78:4f:43:5b:c2:c3		10.156.12.253		74
11		78:4f:43:5b:c2:c3		10.156.12.253		73


Triggered Value : 2
Communication Time (seconds) : 0.005742
Decryption Time (seconds) : 0.000047
Total Messages with server: 323
Total Activations per Message: 3
Total Activations : 979
------------------------------------------------------
Iteration : 74
Logged Time : 				Mon 2019-10-14 10:48:57
Event Occured Time : 		Mon 2019-10-14 10:48:57

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		73
8		78:4f:43:5b:c2:c3		10.156.12.253		74
3		78:4f:43:5b:c2:c3		10.156.12.253		73


Triggered Value : 3
Communication Time (seconds) : 0.006046
Decryption Time (seconds) : 0.000063
Total Messages with server: 324
Total Activations per Message: 3
Total Activations : 982
------------------------------------------------------
Iteration : 74
Logged Time : 				Mon 2019-10-14 10:48:57
Event Occured Time : 		Mon 2019-10-14 10:48:57

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		74
11		78:4f:43:5b:c2:c3		10.156.12.253		73
6		78:4f:43:5b:c2:c3		10.156.12.253		73
14		78:4f:43:5b:c2:c3		10.156.12.253		74


Triggered Value : 2
Communication Time (seconds) : 0.006570
Decryption Time (seconds) : 0.000076
Total Messages with server: 325
Total Activations per Message: 4
Total Activations : 986
------------------------------------------------------
Iteration : 75
Logged Time : 				Mon 2019-10-14 10:48:58
Event Occured Time : 		Mon 2019-10-14 10:48:58

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		75
8		78:4f:43:5b:c2:c3		10.156.12.253		74
16		78:4f:43:5b:c2:c3		10.156.12.253		75


Triggered Value : 3
Communication Time (seconds) : 0.000178
Decryption Time (seconds) : 0.000073
Total Messages with server: 326
Total Activations per Message: 3
Total Activations : 989
------------------------------------------------------
Iteration : 75
Logged Time : 				Mon 2019-10-14 10:48:58
Event Occured Time : 		Mon 2019-10-14 10:48:58

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		75
6		78:4f:43:5b:c2:c3		10.156.12.253		74
14		78:4f:43:5b:c2:c3		10.156.12.253		75


Triggered Value : 3
Communication Time (seconds) : 0.000494
Decryption Time (seconds) : 0.000068
Total Messages with server: 327
Total Activations per Message: 3
Total Activations : 992
------------------------------------------------------
Iteration : 75
Logged Time : 				Mon 2019-10-14 10:48:58
Event Occured Time : 		Mon 2019-10-14 10:48:58

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		74
7		78:4f:43:5b:c2:c3		10.156.12.253		75
15		78:4f:43:5b:c2:c3		10.156.12.253		74


Triggered Value : 1
Communication Time (seconds) : 0.003836
Decryption Time (seconds) : 0.000050
Total Messages with server: 328
Total Activations per Message: 3
Total Activations : 995
------------------------------------------------------
Iteration : 75
Logged Time : 				Mon 2019-10-14 10:48:58
Event Occured Time : 		Mon 2019-10-14 10:48:58

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		75
16		78:4f:43:5b:c2:c3		10.156.12.253		75
11		78:4f:43:5b:c2:c3		10.156.12.253		75


Triggered Value : 3
Communication Time (seconds) : 0.004391
Decryption Time (seconds) : 0.000046
Total Messages with server: 329
Total Activations per Message: 3
Total Activations : 998
------------------------------------------------------
Iteration : 75
Logged Time : 				Mon 2019-10-14 10:48:58
Event Occured Time : 		Mon 2019-10-14 10:48:58

Activated Node
16		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		75
12		78:4f:43:5b:c2:c3		10.156.12.253		74
20		78:4f:43:5b:c2:c3		10.1�e���		75


Triggered Value : 0
Communication Time (seconds) : 0.004849
Decryption Time (seconds) : 0.000046
Total Messages with server: 330
Total Activations per Message: 3
Total Activations : 1001
------------------------------------------------------
Iteration : 75
Logged Time : 				Mon 2019-10-14 10:48:58
Event Occured Time : 		Mon 2019-10-14 10:48:58

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		75
8		78:4f:43:5b:c2:c3		10.156.12.253		75
3		78:4f:43:5b:c2:c3		10.156.12.253		75


Triggered Value : 0
Communication Time (seconds) : 0.004818
Decryption Time (seconds) : 0.000050
Total Messages with server: 331
Total Activations per Message: 3
Total Activations : 1004
------------------------------------------------------
Iteration : 75
Logged Time : 				Mon 2019-10-14 10:48:58
Event Occured Time : 		Mon 2019-10-14 10:48:58

Activated Node
8		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		75
4		78:4f:43:5b:c2:c3		10.156.12.253		74
12		78:4f:43:5b:c2:c3		10.156.12.253		75


Triggered Value : 1
Communication Time (seconds) : 0.005278
Decryption Time (seconds) : 0.000046
Total Messages with server: 332
Total Activations per Message: 3
Total Activations : 1007
------------------------------------------------------
Iteration : 76
Logged Time : 				Mon 2019-10-14 10:48:59
Event Occured Time : 		Mon 2019-10-14 10:48:59

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		76
6		78:4f:43:5b:c2:c3		10.156.12.253		75
14		78:4f:43:5b:c2:c3		10.156.12.253		76


Triggered Value : 0
Communication Time (seconds) : 0.000285
Decryption Time (seconds) : 0.000064
Total Messages with server: 333
Total Activations per Message: 3
Total Activations : 1010
------------------------------------------------------
Iteration : 76
Logged Time : 				Mon 2019-10-14 10:48:59
Event Occured Time : 		Mon 2019-10-14 10:48:59

Activated Node
13		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		75
9		78:4f:43:5b:c2:c3		10.156.12.253		76
17		78:4f:43:5b:c2:c3		10.156.12.253		75


Triggered Value : 0
Communication Time (seconds) : 0.000513
Decryption Time (seconds) : 0.000040
Total Messages with server: 334
Total Activations per Message: 3
Total Activations : 1013
------------------------------------------------------
Iteration : 76
Logged Time : 				Mon 2019-10-14 10:49:00
Event Occured Time : 		Mon 2019-10-14 10:49:00

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		76
15		78:4f:43:5b:c2:c3		10.156.12.253		76
10		78:4f:43:5b:c2:c3		10.156.12.253		76


Triggered Value : 3
Communication Time (seconds) : 0.000341
Decryption Time (seconds) : 0.000079
Total Messages with server: 335
Total Activations per Message: 3
Total Activations : 1016
------------------------------------------------------
Iteration : 76
Logged Time : 				Mon 2019-10-14 10:49:00
Event Occured Time : 		Mon 2019-10-14 10:49:00

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		76
7		78:4f:43:5b:c2:c3		10.156.12.253		76
2		78:4f:43:5b:c2:c3		10.156.12.253		76


Triggered Value : 0
Communication Time (seconds) : 0.000633
Decryption Time (seconds) : 0.000048
Total Messages with server: 336
Total Activations per Message: 3
Total Activations : 1019
------------------------------------------------------
Iteration : 77
Logged Time : 				Mon 2019-10-14 10:49:00
Event Occured Time : 		Mon 2019-10-14 10:49:00

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		77
8		78:4f:43:5b:c2:c3		10.156.12.253		76
16		78:4f:43:5b:c2:c3		10.156.12.253		77


Triggered Value : 2
Communication Time (seconds) : 0.000585
Decryption Time (seconds) : 0.000055
Total Messages with server: 337
Total Activations per Message: 3
Total Activations : 1022
------------------------------------------------------
Iteration : 77
Logged Time : 				Mon 2019-10-14 10:49:01
Event Occured Time : 		Mon 2019-10-14 10:49:01

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		77
12		78:4f:43:5b:c2:c3		10.156.12.253		77
15		78:4f:43:5b:c2:c3		10.156.12.253		77


Triggered Value : 2
Communication Time (seconds) : 0.000354
Decryption Time (seconds) : 0.000179
Total Messages with server: 338
Total Activations per Message: 3
Total Activations : 1025
------------------------------------------------------
Iteration : 78
Logged Time : 				Mon 2019-10-14 10:49:01
Event Occured Time : 		Mon 2019-10-14 10:49:01

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		78
15		78:4f:43:5b:c2:c3		10.156.12.253		77
10		78:4f:43:5b:c2:c3		10.156.12.253		78


Triggered Value : 2
Communication Time (seconds) : 0.000860
Decryption Time (seconds) : 0.000050
Total Messages with server: 339
Total Activations per Message: 3
Total Activations : 1028
------------------------------------------------------
Iteration : 78
Logged Time : 				Mon 2019-10-14 10:49:01
Event Occured Time : 		Mon 2019-10-14 10:49:01

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		78
7		78:4f:43:5b:c2:c3		10.156.12.253		77
2		78:4f:43:5b:c2:c3		10.156.12.253		78


Triggered Value : 3
Communication Time (seconds) : 0.001169
Decryption Time (seconds) : 0.000054
Total Messages with server: 340
Total Activations per Message: 3
Total Activations : 1031
------------------------------------------------------
Iteration : 77
Logged Time : 				Mon 2019-10-14 10:49:01
Event Occured Time : 		Mon 2019-10-14 10:49:01

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		77
16		78:4f:43:5b:c2:c3		10.156.12.253		77
11		78:4f:43:5b:c2:c3		10.156.12.253		77


Triggered Value : 2
Communication Time (seconds) : 0.000800
Decryption Time (seconds) : 0.000047
Total Messages with server: 341
Total Activations per Message: 3
Total Activations : 1034
------------------------------------------------------
Iteration : 77
Logged Time : 				Mon 2019-10-14 10:49:01
Event Occured Time : 		Mon 2019-10-14 10:49:01

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		77
8		78:4f:43:5b:c2:c3		10.156.12.253		77
3		78:4f:43:5b:c2:c3		10.156.12.253		77


Triggered Value : 3
Communication Time (seconds) : 0.000824
Decryption Time (seconds) : 0.000046
Total Messages with server: 342
Total Activations per Message: 3
Total Activations : 1037
------------------------------------------------------
Iteration : 77
Logged Time : 				Mon 2019-10-14 10:49:01
Event Occured Time : 		Mon 2019-10-14 10:49:01

Activated Node
3		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
2		78:4f:43:5b:c2:c3		10.156.12.253		77
4		78:4f:43:5b:c2:c3		10.156.12.253		77
7		78:4f:43:5b:c2:c3		10.156.12.253		77


Triggered Value : 3
Communication Time (seconds) : 0.001193
Decryption Time (seconds) : 0.000090
Total Messages with server: 343
Total Activations per Message: 3
Total Activations : 1040
------------------------------------------------------
Iteration : 79
Logged Time : 				Mon 2019-10-14 10:49:02
Event Occured Time : 		Mon 2019-10-14 10:49:02

Activated Node
5		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		78
1		78:4f:43:5b:c2:c3		10.156.12.253		79
9		78:4f:43:5b:c2:c3		10.156.12.253		78


Triggered Value : 3
Communication Time (seconds) : 0.000489
Decryption Time (seconds) : 0.000094
Total Messages with server: 344
Total Activations per Message: 3
Total Activations : 1043
------------------------------------------------------
Iteration : 79
Logged Time : 				Mon 2019-10-14 10:49:02
Event Occured Time : 		Mon 2019-10-14 10:49:02

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
8		78:4f:43:5b:c2:c3		10.156.12.253		78
3		78:4f:43:5b:c2:c3		10.156.12.253		79
11		78:4f:43:5b:c2:c3		10.156.12.253		78


Triggered Value : 1
Communication Time (seconds) : 0.000422
Decryption Time (seconds) : 0.000078
Total Messages with server: 345
Total Activations per Message: 3
Total Activations : 1046
------------------------------------------------------
Iteration : 79
Logged Time : 				Mon 2019-10-14 10:49:02
Event Occured Time : 		Mon 2019-10-14 10:49:02

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		79
8		78:4f:43:5b:c2:c3		10.156.12.253		78
16		78:4f:43:5b:c2:c3		10.156.12.253		79


Triggered Value : 0
Communication Time (seconds) : 0.000736
Decryption Time (seconds) : 0.000082
Total Messages with server: 346
Total Activations per Message: 3
Total Activations : 1049
------------------------------------------------------
Iteration : 79
Logged Time : 				Mon 2019-10-14 10:49:02
Event Occured Time : 		Mon 2019-10-14 10:49:02

Activated Node
13		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		78
9		78:4f:43:5b:c2:c3		10.156.12.253		79
17		78:4f:43:5b:c2:c3		10.156.12.253		78


Triggered Value : 2
Communication Time (seconds) : 0.001092
Decryption Time (seconds) : 0.000057
Total Messages with server: 347
Total Activations per Message: 3
Total Activations : 1052
------------------------------------------------------
Iteration : 79
Logged Time : 				Mon 2019-10-14 10:49:02
Event Occured Time : 		Mon 2019-10-14 10:49:02

Activated Node
16		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		79
12		78:4f:43:5b:c2:c3		10.156.12.253		78
20		78:4f:43:5b:c2:c3		10.1�e���		79


Triggered Value : 3
Communication Time (seconds) : 0.001018
Decryption Time (seconds) : 0.000046
Total Messages with server: 348
Total Activations per Message: 3
Total Activations : 1055
------------------------------------------------------
Iteration : 79
Logged Time : 				Mon 2019-10-14 10:49:02
Event Occured Time : 		Mon 2019-10-14 10:49:02

Activated Node
3		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
2		78:4f:43:5b:c2:c3		10.156.12.253		79
4		78:4f:43:5b:c2:c3		10.156.12.253		78
7		78:4f:43:5b:c2:c3		10.156.12.253		79


Triggered Value : 0
Communication Time (seconds) : 0.001626
Decryption Time (seconds) : 0.000047
Total Messages with server: 349
Total Activations per Message: 3
Total Activations : 1058
------------------------------------------------------
Iteration : 79
Logged Time : 				Mon 2019-10-14 10:49:02
Event Occured Time : 		Mon 2019-10-14 10:49:02

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		79
12		78:4f:43:5b:c2:c3		10.156.12.253		78
15		78:4f:43:5b:c2:c3		10.156.12.253		79


Triggered Value : 3
Communication Time (seconds) : 0.001049
Decryption Time (seconds) : 0.000046
Total Messages with server: 350
Total Activations per Message: 3
Total Activations : 1061
------------------------------------------------------
Iteration : 79
Logged Time : 				Mon 2019-10-14 10:49:02
Event Occured Time : 		Mon 2019-10-14 10:49:02

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		79
2		78:4f:43:5b:c2:c3		10.156.12.253		78
10		78:4f:43:5b:c2:c3		10.156.12.253		79


Triggered Value : 3
Communication Time (seconds) : 0.001336
Decryption Time (seconds) : 0.000046
Total Messages with server: 351
Total Activations per Message: 3
Total Activations : 1064
------------------------------------------------------
Iteration : 79
Logged Time : 				Mon 2019-10-14 10:49:02
Event Occured Time : 		Mon 2019-10-14 10:49:02

Activated Node
8		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		79
4		78:4f:43:5b:c2:c3		10.156.12.253		78
12		78:4f:43:5b:c2:c3		10.156.12.253		79


Triggered Value : 0
Communication Time (seconds) : 0.001749
Decryption Time (seconds) : 0.000047
Total Messages with server: 352
Total Activations per Message: 3
Total Activations : 1067
------------------------------------------------------
Iteration : 79
Logged Time : 				Mon 2019-10-14 10:49:02
Event Occured Time : 		Mon 2019-10-14 10:49:02

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		79
10		78:4f:43:5b:c2:c3		10.156.12.253		78
18		78:4f:43:5b:c2:c3		10.156.12.253		79


Triggered Value : 2
Communication Time (seconds) : 0.001721
Decryption Time (seconds) : 0.000047
Total Messages with server: 353
Total Activations per Message: 3
Total Activations : 1070
------------------------------------------------------
Iteration : 79
Logged Time : 				Mon 2019-10-14 10:49:02
Event Occured Time : 		Mon 2019-10-14 10:49:02

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
16		78:4f:43:5b:c2:c3		10.156.12.253		78
11		78:4f:43:5b:c2:c3		10.156.12.253		79
19		78:4f:43:5b:c2:c3		10.156.12.253		78


Triggered Value : 0
Communication Time (seconds) : 0.001889
Decryption Time (seconds) : 0.000046
Total Messages with server: 354
Total Activations per Message: 3
Total Activations : 1073
------------------------------------------------------
Iteration : 79
Logged Time : 				Mon 2019-10-14 10:49:03
Event Occured Time : 		Mon 2019-10-14 10:49:03

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		79
12		78:4f:43:5b:c2:c3		10.156.12.253		79
7		78:4f:43:5b:c2:c3		10.156.12.253		79


Triggered Value : 0
Communication Time (seconds) : 0.000391
Decryption Time (seconds) : 0.000076
Total Messages with server: 355
Total Activations per Message: 3
Total Activations : 1076
------------------------------------------------------
Iteration : 80
Logged Time : 				Mon 2019-10-14 10:49:03
Event Occured Time : 		Mon 2019-10-14 10:49:03

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		80
6		78:4f:43:5b:c2:c3		10.156.12.253		79
14		78:4f:43:5b:c2:c3		10.156.12.253		80


Triggered Value : 3
Communication Time (seconds) : 0.000262
Decryption Time (seconds) : 0.000045
Total Messages with server: 356
Total Activations per Message: 3
Total Activations : 1079
------------------------------------------------------
Iteration : 79
Logged Time : 				Mon 2019-10-14 10:49:03
Event Occured Time : 		Mon 2019-10-14 10:49:03

Activated Node
19		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
18		78:4f:43:5b:c2:c3		10.156.12.253		79
20		78:4f:43:5b:c2:c3		10.1�e���		79
15		78:4f:43:5b:c2:c3		10.156.12.253		79


Triggered Value : 3
Communication Time (seconds) : 0.001718
Decryption Time (seconds) : 0.000044
Total Messages with server: 357
Total Activations per Message: 3
Total Activations : 1082
------------------------------------------------------
Iteration : 80
Logged Time : 				Mon 2019-10-14 10:49:03
Event Occured Time : 		Mon 2019-10-14 10:49:03

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		79
11		78:4f:43:5b:c2:c3		10.156.12.253		80
19		78:4f:43:5b:c2:c3		10.156.12.253		79


Triggered Value : 3
Communication Time (seconds) : 0.001709
Decryption Time (seconds) : 0.000061
Total Messages with server: 358
Total Activations per Message: 3
Total Activations : 1085
------------------------------------------------------
Iteration : 80
Logged Time : 				Mon 2019-10-14 10:49:03
Event Occured Time : 		Mon 2019-10-14 10:49:03

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		79
3		78:4f:43:5b:c2:c3		10.156.12.253		80
11		78:4f:43:5b:c2:c3		10.156.12.253		79


Triggered Value : 0
Communication Time (seconds) : 0.001996
Decryption Time (seconds) : 0.000041
Total Messages with server: 359
Total Activations per Message: 3
Total Activations : 1088
------------------------------------------------------
Iteration : 81
Logged Time : 				Mon 2019-10-14 10:49:04
Event Occured Time : 		Mon 2019-10-14 10:49:04

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		80
8		78:4f:43:5b:c2:c3		10.156.12.253		81
16		78:4f:43:5b:c2:c3		10.156.12.253		80


Triggered Value : 1
Communication Time (seconds) : 0.000830
Decryption Time (seconds) : 0.000072
Total Messages with server: 360
Total Activations per Message: 3
Total Activations : 1091
------------------------------------------------------
Iteration : 82
Logged Time : 				Mon 2019-10-14 10:49:05
Event Occured Time : 		Mon 2019-10-14 10:49:05

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		82
3		78:4f:43:5b:c2:c3		10.156.12.253		81
11		78:4f:43:5b:c2:c3		10.156.12.253		82


Triggered Value : 0
Communication Time (seconds) : 0.000370
Decryption Time (seconds) : 0.000074
Total Messages with server: 361
Total Activations per Message: 3
Total Activations : 1094
------------------------------------------------------
Iteration : 82
Logged Time : 				Mon 2019-10-14 10:49:05
Event Occured Time : 		Mon 2019-10-14 10:49:05

Activated Node
2		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
1		78:4f:43:5b:c2:c3		10.156.12.253		82
3		78:4f:43:5b:c2:c3		10.156.12.253		81
6		78:4f:43:5b:c2:c3		10.156.12.253		82


Triggered Value : 0
Communication Time (seconds) : 0.000814
Decryption Time (seconds) : 0.000062
Total Messages with server: 362
Total Activations per Message: 3
Total Activations : 1097
------------------------------------------------------
Iteration : 82
Logged Time : 				Mon 2019-10-14 10:49:05
Event Occured Time : 		Mon 2019-10-14 10:49:05

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		82
11		78:4f:43:5b:c2:c3		10.156.12.253		81
19		78:4f:43:5b:c2:c3		10.156.12.253		82


Triggered Value : 1
Communication Time (seconds) : 0.005219
Decryption Time (seconds) : 0.000042
Total Messages with server: 363
Total Activations per Message: 3
Total Activations : 1100
------------------------------------------------------
Iteration : 82
Logged Time : 				Mon 2019-10-14 10:49:05
Event Occured Time : 		Mon 2019-10-14 10:49:05

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		82
11		78:4f:43:5b:c2:c3		10.156.12.253		81
14		78:4f:43:5b:c2:c3		10.156.12.253		82


Triggered Value : 1
Communication Time (seconds) : 0.005446
Decryption Time (seconds) : 0.000040
Total Messages with server: 364
Total Activations per Message: 3
Total Activations : 1103
------------------------------------------------------
Iteration : 83
Logged Time : 				Mon 2019-10-14 10:49:06
Event Occured Time : 		Mon 2019-10-14 10:49:06

Activated Node
9		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		83
5		78:4f:43:5b:c2:c3		10.156.12.253		82
13		78:4f:43:5b:c2:c3		10.156.12.253		83


Triggered Value : 1
Communication Time (seconds) : 0.000162
Decryption Time (seconds) : 0.000077
Total Messages with server: 365
Total Activations per Message: 3
Total Activations : 1106
------------------------------------------------------
Iteration : 83
Logged Time : 				Mon 2019-10-14 10:49:06
Event Occured Time : 		Mon 2019-10-14 10:49:06

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		82
6		78:4f:43:5b:c2:c3		10.156.12.253		83
14		78:4f:43:5b:c2:c3		10.156.12.253		82


Triggered Value : 1
Communication Time (seconds) : 0.000176
Decryption Time (seconds) : 0.000048
Total Messages with server: 366
Total Activations per Message: 3
Total Activations : 1109
------------------------------------------------------
Iteration : 84
Logged Time : 				Mon 2019-10-14 10:49:07
Event Occured Time : 		Mon 2019-10-14 10:49:07

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		84
7		78:4f:43:5b:c2:c3		10.156.12.253		83
15		78:4f:43:5b:c2:c3		10.156.12.253		84


Triggered Value : 2
Communication Time (seconds) : 0.000659
Decryption Time (seconds) : 0.000073
Total Messages with server: 367
Total Activations per Message: 3
Total Activations : 1112
------------------------------------------------------
Iteration : 84
Logged Time : 				Mon 2019-10-14 10:49:07
Event Occured Time : 		Mon 2019-10-14 10:49:07

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		83
8		78:4f:43:5b:c2:c3		10.156.12.253		84
16		78:4f:43:5b:c2:c3		10.156.12.253		83


Triggered Value : 1
Communication Time (seconds) : 0.000662
Decryption Time (seconds) : 0.000047
Total Messages with server: 368
Total Activations per Message: 3
Total Activations : 1115
------------------------------------------------------
Iteration : 84
Logged Time : 				Mon 2019-10-14 10:49:07
Event Occured Time : 		Mon 2019-10-14 10:49:07

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		83
2		78:4f:43:5b:c2:c3		10.156.12.253		84
10		78:4f:43:5b:c2:c3		10.156.12.253		83


Triggered Value : 1
Communication Time (seconds) : 0.001103
Decryption Time (seconds) : 0.000047
Total Messages with server: 369
Total Activations per Message: 3
Total Activations : 1118
------------------------------------------------------
Iteration : 84
Logged Time : 				Mon 2019-10-14 10:49:07
Event Occured Time : 		Mon 2019-10-14 10:49:07

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
16		78:4f:43:5b:c2:c3		10.156.12.253		84
11		78:4f:43:5b:c2:c3		10.156.12.253		83
19		78:4f:43:5b:c2:c3		10.156.12.253		84


Triggered Value : 2
Communication Time (seconds) : 0.000531
Decryption Time (seconds) : 0.000046
Total Messages with server: 370
Total Activations per Message: 3
Total Activations : 1121
------------------------------------------------------
Iteration : 84
Logged Time : 				Mon 2019-10-14 10:49:07
Event Occured Time : 		Mon 2019-10-14 10:49:07

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
8		78:4f:43:5b:c2:c3		10.156.12.253		84
3		78:4f:43:5b:c2:c3		10.156.12.253		83
11		78:4f:43:5b:c2:c3		10.156.12.253		84


Triggered Value : 1
Communication Time (seconds) : 0.000707
Decryption Time (seconds) : 0.000047
Total Messages with server: 371
Total Activations per Message: 3
Total Activations : 1124
------------------------------------------------------
Iteration : 84
Logged Time : 				Mon 2019-10-14 10:49:07
Event Occured Time : 		Mon 2019-10-14 10:49:07

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		83
10		78:4f:43:5b:c2:c3		10.156.12.253		84
18		78:4f:43:5b:c2:c3		10.156.12.253		83


Triggered Value : 2
Communication Time (seconds) : 0.000912
Decryption Time (seconds) : 0.000046
Total Messages with server: 372
Total Activations per Message: 3
Total Activations : 1127
------------------------------------------------------
Iteration : 84
Logged Time : 				Mon 2019-10-14 10:49:08
Event Occured Time : 		Mon 2019-10-14 10:49:08

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		84
15		78:4f:43:5b:c2:c3		10.156.12.253		84
10		78:4f:43:5b:c2:c3		10.156.12.253		84


Triggered Value : 2
Communication Time (seconds) : 0.000270
Decryption Time (seconds) : 0.000085
Total Messages with server: 373
Total Activations per Message: 3
Total Activations : 1130
------------------------------------------------------
Iteration : 84
Logged Time : 				Mon 2019-10-14 10:49:08
Event Occured Time : 		Mon 2019-10-14 10:49:08

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		84
7		78:4f:43:5b:c2:c3		10.156.12.253		84
2		78:4f:43:5b:c2:c3		10.156.12.253		84


Triggered Value : 1
Communication Time (seconds) : 0.000178
Decryption Time (seconds) : 0.000047
Total Messages with server: 374
Total Activations per Message: 3
Total Activations : 1133
------------------------------------------------------
Iteration : 85
Logged Time : 				Mon 2019-10-14 10:49:08
Event Occured Time : 		Mon 2019-10-14 10:49:08

Activated Node
13		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		85
9		78:4f:43:5b:c2:c3		10.156.12.253		84
17		78:4f:43:5b:c2:c3		10.156.12.253		85


Triggered Value : 0
Communication Time (seconds) : 0.005375
Decryption Time (seconds) : 0.000047
Total Messages with server: 375
Total Activations per Message: 3
Total Activations : 1136
------------------------------------------------------
Iteration : 85
Logged Time : 				Mon 2019-10-14 10:49:08
Event Occured Time : 		Mon 2019-10-14 10:49:08

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		85
7		78:4f:43:5b:c2:c3		10.156.12.253		84
15		78:4f:43:5b:c2:c3		10.156.12.253		85


Triggered Value : 1
Communication Time (seconds) : 0.005384
Decryption Time (seconds) : 0.000045
Total Messages with server: 376
Total Activations per Message: 3
Total Activations : 1139
------------------------------------------------------
Iteration : 85
Logged Time : 				Mon 2019-10-14 10:49:09
Event Occured Time : 		Mon 2019-10-14 10:49:09

Activated Node
3		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
2		78:4f:43:5b:c2:c3		10.156.12.253		85
4		78:4f:43:5b:c2:c3		10.156.12.253		85
7		78:4f:43:5b:c2:c3		10.156.12.253		85


Triggered Value : 0
Communication Time (seconds) : 0.000268
Decryption Time (seconds) : 0.000068
Total Messages with server: 377
Total Activations per Message: 3
Total Activations : 1142
------------------------------------------------------
Iteration : 85
Logged Time : 				Mon 2019-10-14 10:49:09
Event Occured Time : 		Mon 2019-10-14 10:49:09

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		85
12		78:4f:43:5b:c2:c3		10.156.12.253		85
15		78:4f:43:5b:c2:c3		10.156.12.253		85


Triggered Value : 1
Communication Time (seconds) : 0.000365
Decryption Time (seconds) : 0.000066
Total Messages with server: 378
Total Activations per Message: 3
Total Activations : 1145
------------------------------------------------------
Iteration : 86
Logged Time : 				Mon 2019-10-14 10:49:09
Event Occured Time : 		Mon 2019-10-14 10:49:09

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		85
7		78:4f:43:5b:c2:c3		10.156.12.253		85
2		78:4f:43:5b:c2:c3		10.156.12.253		86
10		78:4f:43:5b:c2:c3		10.156.12.253		85


Triggered Value : 0
Communication Time (seconds) : 0.005187
Decryption Time (seconds) : 0.000043
Total Messages with server: 379
Total Activations per Message: 4
Total Activations : 1149
------------------------------------------------------
Iteration : 86
Logged Time : 				Mon 2019-10-14 10:49:09
Event Occured Time : 		Mon 2019-10-14 10:49:09

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		86
11		78:4f:43:5b:c2:c3		10.156.12.253		85
19		78:4f:43:5b:c2:c3		10.156.12.253		86


Triggered Value : 1
Communication Time (seconds) : 0.004843
Decryption Time (seconds) : 0.000040
Total Messages with server: 380
Total Activations per Message: 3
Total Activations : 1152
------------------------------------------------------
Iteration : 86
Logged Time : 				Mon 2019-10-14 10:49:09
Event Occured Time : 		Mon 2019-10-14 10:49:09

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		86
3		78:4f:43:5b:c2:c3		10.156.12.253		85
11		78:4f:43:5b:c2:c3		10.156.12.253		86


Triggered Value : 0
Communication Time (seconds) : 0.005081
Decryption Time (seconds) : 0.000065
Total Messages with server: 381
Total Activations per Message: 3
Total Activations : 1155
------------------------------------------------------
Iteration : 86
Logged Time : 				Mon 2019-10-14 10:49:09
Event Occured Time : 		Mon 2019-10-14 10:49:09

Activated Node
9		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		86
5		78:4f:43:5b:c2:c3		10.156.12.253		85
13		78:4f:43:5b:c2:c3		10.156.12.253		86


Triggered Value : 1
Communication Time (seconds) : 0.005477
Decryption Time (seconds) : 0.000041
Total Messages with server: 382
Total Activations per Message: 3
Total Activations : 1158
------------------------------------------------------
Iteration : 86
Logged Time : 				Mon 2019-10-14 10:49:09
Event Occured Time : 		Mon 2019-10-14 10:49:09

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		85
6		78:4f:43:5b:c2:c3		10.156.12.253		86
14		78:4f:43:5b:c2:c3		10.156.12.253		85


Triggered Value : 0
Communication Time (seconds) : 0.005377
Decryption Time (seconds) : 0.000042
Total Messages with server: 383
Total Activations per Message: 3
Total Activations : 1161
------------------------------------------------------
Iteration : 86
Logged Time : 				Mon 2019-10-14 10:49:09
Event Occured Time : 		Mon 2019-10-14 10:49:09

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		85
15		78:4f:43:5b:c2:c3		10.156.12.253		85
10		78:4f:43:5b:c2:c3		10.156.12.253		86
18		78:4f:43:5b:c2:c3		10.156.12.253		85


Triggered Value : 1
Communication Time (seconds) : 0.005603
Decryption Time (seconds) : 0.000042
Total Messages with server: 384
Total Activations per Message: 4
Total Activations : 1165
------------------------------------------------------
Iteration : 87
Logged Time : 				Mon 2019-10-14 10:49:10
Event Occured Time : 		Mon 2019-10-14 10:49:10

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		86
16		78:4f:43:5b:c2:c3		10.156.12.253		87
19		78:4f:43:5b:c2:c3		10.156.12.253		86


Triggered Value : 1
Communication Time (seconds) : 0.000551
Decryption Time (seconds) : 0.000067
Total Messages with server: 385
Total Activations per Message: 3
Total Activations : 1168
------------------------------------------------------
Iteration : 87
Logged Time : 				Mon 2019-10-14 10:49:10
Event Occured Time : 		Mon 2019-10-14 10:49:10

Activated Node
3		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
2		78:4f:43:5b:c2:c3		10.156.12.253		87
4		78:4f:43:5b:c2:c3		10.156.12.253		86
7		78:4f:43:5b:c2:c3		10.156.12.253		87


Triggered Value : 1
Communication Time (seconds) : 0.000920
Decryption Time (seconds) : 0.000068
Total Messages with server: 386
Total Activations per Message: 3
Total Activations : 1171
------------------------------------------------------
Iteration : 87
Logged Time : 				Mon 2019-10-14 10:49:10
Event Occured Time : 		Mon 2019-10-14 10:49:10

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		86
8		78:4f:43:5b:c2:c3		10.156.12.253		87
11		78:4f:43:5b:c2:c3		10.156.12.253		86


Triggered Value : 0
Communication Time (seconds) : 0.002256
Decryption Time (seconds) : 0.000047
Total Messages with server: 387
Total Activations per Message: 3
Total Activations : 1174
------------------------------------------------------
Iteration : 87
Logged Time : 				Mon 2019-10-14 10:49:10
Event Occured Time : 		Mon 2019-10-14 10:49:10

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		87
12		78:4f:43:5b:c2:c3		10.156.12.253		86
7		78:4f:43:5b:c2:c3		10.156.12.253		86
15		78:4f:43:5b:c2:c3		10.156.12.253		87


Triggered Value : 2
Communication Time (seconds) : 0.001697
Decryption Time (seconds) : 0.000041
Total Messages with server: 388
Total Activations per Message: 4
Total Activations : 1178
------------------------------------------------------
Iteration : 87
Logged Time : 				Mon 2019-10-14 10:49:10
Event Occured Time : 		Mon 2019-10-14 10:49:10

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		86
10		78:4f:43:5b:c2:c3		10.156.12.253		87
18		78:4f:43:5b:c2:c3		10.156.12.253		86


Triggered Value : 2
Communication Time (seconds) : 0.001738
Decryption Time (seconds) : 0.000043
Total Messages with server: 389
Total Activations per Message: 3
Total Activations : 1181
------------------------------------------------------
Iteration : 87
Logged Time : 				Mon 2019-10-14 10:49:10
Event Occured Time : 		Mon 2019-10-14 10:49:10

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		86
2		78:4f:43:5b:c2:c3		10.156.12.253		87
10		78:4f:43:5b:c2:c3		10.156.12.253		86


Triggered Value : 1
Communication Time (seconds) : 0.001947
Decryption Time (seconds) : 0.000040
Total Messages with server: 390
Total Activations per Message: 3
Total Activations : 1184
------------------------------------------------------
Iteration : 88
Logged Time : 				Mon 2019-10-14 10:49:11
Event Occured Time : 		Mon 2019-10-14 10:49:11

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		88
7		78:4f:43:5b:c2:c3		10.156.12.253		87
15		78:4f:43:5b:c2:c3		10.156.12.253		88


Triggered Value : 1
Communication Time (seconds) : 0.000567
Decryption Time (seconds) : 0.000092
Total Messages with server: 391
Total Activations per Message: 3
Total Activations : 1187
------------------------------------------------------
Iteration : 88
Logged Time : 				Mon 2019-10-14 10:49:11
Event Occured Time : 		Mon 2019-10-14 10:49:11

Activated Node
8		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		87
4		78:4f:43:5b:c2:c3		10.156.12.253		88
12		78:4f:43:5b:c2:c3		10.156.12.253		87


Triggered Value : 0
Communication Time (seconds) : 0.001320
Decryption Time (seconds) : 0.000047
Total Messages with server: 392
Total Activations per Message: 3
Total Activations : 1190
------------------------------------------------------
Iteration : 88
Logged Time : 				Mon 2019-10-14 10:49:11
Event Occured Time : 		Mon 2019-10-14 10:49:11

Activated Node
16		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		87
12		78:4f:43:5b:c2:c3		10.156.12.253		88
20		78:4f:43:5b:c2:c3		10.1�e���		87


Triggered Value : 1
Communication Time (seconds) : 0.005586
Decryption Time (seconds) : 0.000049
Total Messages with server: 393
Total Activations per Message: 3
Total Activations : 1193
------------------------------------------------------
Iteration : 88
Logged Time : 				Mon 2019-10-14 10:49:11
Event Occured Time : 		Mon 2019-10-14 10:49:11

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		87
2		78:4f:43:5b:c2:c3		10.156.12.253		88
10		78:4f:43:5b:c2:c3		10.156.12.253		87


Triggered Value : 2
Communication Time (seconds) : 0.005405
Decryption Time (seconds) : 0.000047
Total Messages with server: 394
Total Activations per Message: 3
Total Activations : 1196
------------------------------------------------------
Iteration : 88
Logged Time : 				Mon 2019-10-14 10:49:11
Event Occured Time : 		Mon 2019-10-14 10:49:11

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		88
16		78:4f:43:5b:c2:c3		10.156.12.253		88
11		78:4f:43:5b:c2:c3		10.156.12.253		88


Triggered Value : 2
Communication Time (seconds) : 0.005099
Decryption Time (seconds) : 0.000061
Total Messages with server: 395
Total Activations per Message: 3
Total Activations : 1199
------------------------------------------------------
Iteration : 88
Logged Time : 				Mon 2019-10-14 10:49:11
Event Occured Time : 		Mon 2019-10-14 10:49:11

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		88
8		78:4f:43:5b:c2:c3		10.156.12.253		88
3		78:4f:43:5b:c2:c3		10.156.12.253		88


Triggered Value : 1
Communication Time (seconds) : 0.005523
Decryption Time (seconds) : 0.000059
Total Messages with server: 396
Total Activations per Message: 3
Total Activations : 1202
------------------------------------------------------
Iteration : 89
Logged Time : 				Mon 2019-10-14 10:49:12
Event Occured Time : 		Mon 2019-10-14 10:49:12

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		89
16		78:4f:43:5b:c2:c3		10.156.12.253		89
19		78:4f:43:5b:c2:c3		10.156.12.253		89


Triggered Value : 3
Communication Time (seconds) : 0.000328
Decryption Time (seconds) : 0.000078
Total Messages with server: 397
Total Activations per Message: 3
Total Activations : 1205
------------------------------------------------------
Iteration : 89
Logged Time : 				Mon 2019-10-14 10:49:12
Event Occured Time : 		Mon 2019-10-14 10:49:12

Activated Node
9		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		89
5		78:4f:43:5b:c2:c3		10.156.12.253		88
13		78:4f:43:5b:c2:c3		10.156.12.253		89


Triggered Value : 2
Communication Time (seconds) : 0.000565
Decryption Time (seconds) : 0.000045
Total Messages with server: 398
Total Activations per Message: 3
Total Activations : 1208
------------------------------------------------------
Iteration : 89
Logged Time : 				Mon 2019-10-14 10:49:12
Event Occured Time : 		Mon 2019-10-14 10:49:12

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		89
8		78:4f:43:5b:c2:c3		10.156.12.253		89
11		78:4f:43:5b:c2:c3		10.156.12.253		89


Triggered Value : 0
Communication Time (seconds) : 0.005766
Decryption Time (seconds) : 0.000047
Total Messages with server: 399
Total Activations per Message: 3
Total Activations : 1211
------------------------------------------------------
Iteration : 89
Logged Time : 				Mon 2019-10-14 10:49:12
Event Occured Time : 		Mon 2019-10-14 10:49:12

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		88
7		78:4f:43:5b:c2:c3		10.156.12.253		89
15		78:4f:43:5b:c2:c3		10.156.12.253		88


Triggered Value : 1
Communication Time (seconds) : 0.005481
Decryption Time (seconds) : 0.000046
Total Messages with server: 400
Total Activations per Message: 3
Total Activations : 1214
------------------------------------------------------
Iteration : 89
Logged Time : 				Mon 2019-10-14 10:49:12
Event Occured Time : 		Mon 2019-10-14 10:49:12

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		89
10		78:4f:43:5b:c2:c3		10.156.12.253		89
18		78:4f:43:5b:c2:c3		10.156.12.253		89


Triggered Value : 2
Communication Time (seconds) : 0.005697
Decryption Time (seconds) : 0.000046
Total Messages with server: 401
Total Activations per Message: 3
Total Activations : 1217
------------------------------------------------------
Iteration : 88
Logged Time : 				Mon 2019-10-14 10:49:12
Event Occured Time : 		Mon 2019-10-14 10:49:12

Activated Node
3		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
2		78:4f:43:5b:c2:c3		10.156.12.253		88
4		78:4f:43:5b:c2:c3		10.156.12.253		88
7		78:4f:43:5b:c2:c3		10.156.12.253		88


Triggered Value : 0
Communication Time (seconds) : 0.006152
Decryption Time (seconds) : 0.000071
Total Messages with server: 402
Total Activations per Message: 3
Total Activations : 1220
------------------------------------------------------
Iteration : 90
Logged Time : 				Mon 2019-10-14 10:49:13
Event Occured Time : 		Mon 2019-10-14 10:49:13

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		89
7		78:4f:43:5b:c2:c3		10.156.12.253		90
15		78:4f:43:5b:c2:c3		10.156.12.253		89


Triggered Value : 0
Communication Time (seconds) : 0.000396
Decryption Time (seconds) : 0.000086
Total Messages with server: 403
Total Activations per Message: 3
Total Activations : 1223
------------------------------------------------------
Iteration : 90
Logged Time : 				Mon 2019-10-14 10:49:13
Event Occured Time : 		Mon 2019-10-14 10:49:13

Activated Node
5		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		89
1		78:4f:43:5b:c2:c3		10.156.12.253		90
9		78:4f:43:5b:c2:c3		10.156.12.253		89


Triggered Value : 1
Communication Time (seconds) : 0.000774
Decryption Time (seconds) : 0.000047
Total Messages with server: 404
Total Activations per Message: 3
Total Activations : 1226
------------------------------------------------------
Iteration : 90
Logged Time : 				Mon 2019-10-14 10:49:13
Event Occured Time : 		Mon 2019-10-14 10:49:13

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		90
2		78:4f:43:5b:c2:c3		10.156.12.253		89
10		78:4f:43:5b:c2:c3		10.156.12.253		90


Triggered Value : 0
Communication Time (seconds) : 0.001189
Decryption Time (seconds) : 0.000046
Total Messages with server: 405
Total Activations per Message: 3
Total Activations : 1229
------------------------------------------------------
Iteration : 90
Logged Time : 				Mon 2019-10-14 10:49:13
Event Occured Time : 		Mon 2019-10-14 10:49:13

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		89
8		78:4f:43:5b:c2:c3		10.156.12.253		90
3		78:4f:43:5b:c2:c3		10.156.12.253		89


Triggered Value : 1
Communication Time (seconds) : 0.000706
Decryption Time (seconds) : 0.000046
Total Messages with server: 406
Total Activations per Message: 3
Total Activations : 1232
------------------------------------------------------
Iteration : 90
Logged Time : 				Mon 2019-10-14 10:49:13
Event Occured Time : 		Mon 2019-10-14 10:49:13

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		90
11		78:4f:43:5b:c2:c3		10.156.12.253		89
6		78:4f:43:5b:c2:c3		10.156.12.253		89
14		78:4f:43:5b:c2:c3		10.156.12.253		90


Triggered Value : 0
Communication Time (seconds) : 0.001063
Decryption Time (seconds) : 0.000047
Total Messages with server: 407
Total Activations per Message: 4
Total Activations : 1236
------------------------------------------------------
Iteration : 89
Logged Time : 				Mon 2019-10-14 10:49:13
Event Occured Time : 		Mon 2019-10-14 10:49:13

Activated Node
18		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
17		78:4f:43:5b:c2:c3		10.156.12.253		89
19		78:4f:43:5b:c2:c3		10.156.12.253		89
14		78:4f:43:5b:c2:c3		10.156.12.253		89


Triggered Value : 3
Communication Time (seconds) : 0.001203
Decryption Time (seconds) : 0.000073
Total Messages with server: 408
Total Activations per Message: 3
Total Activations : 1239
------------------------------------------------------
Iteration : 90
Logged Time : 				Mon 2019-10-14 10:49:13
Event Occured Time : 		Mon 2019-10-14 10:49:13

Activated Node
2		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
1		78:4f:43:5b:c2:c3		10.156.12.253		90
3		78:4f:43:5b:c2:c3		10.156.12.253		89
6		78:4f:43:5b:c2:c3		10.156.12.253		90


Triggered Value : 1
Communication Time (seconds) : 0.001439
Decryption Time (seconds) : 0.000047
Total Messages with server: 409
Total Activations per Message: 3
Total Activations : 1242
------------------------------------------------------
Iteration : 91
Logged Time : 				Mon 2019-10-14 10:49:14
Event Occured Time : 		Mon 2019-10-14 10:49:14

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		91
11		78:4f:43:5b:c2:c3		10.156.12.253		91
19		78:4f:43:5b:c2:c3		10.156.12.253		91


Triggered Value : 1
Communication Time (seconds) : 0.000455
Decryption Time (seconds) : 0.000084
Total Messages with server: 410
Total Activations per Message: 3
Total Activations : 1245
------------------------------------------------------
Iteration : 91
Logged Time : 				Mon 2019-10-14 10:49:14
Event Occured Time : 		Mon 2019-10-14 10:49:14

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		91
8		78:4f:43:5b:c2:c3		10.156.12.253		91
3		78:4f:43:5b:c2:c3		10.156.12.253		91


Triggered Value : 2
Communication Time (seconds) : 0.000514
Decryption Time (seconds) : 0.000047
Total Messages with server: 411
Total Activations per Message: 3
Total Activations : 1248
------------------------------------------------------
Iteration : 91
Logged Time : 				Mon 2019-10-14 10:49:14
Event Occured Time : 		Mon 2019-10-14 10:49:14

Activated Node
8		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		91
4		78:4f:43:5b:c2:c3		10.156.12.253		90
12		78:4f:43:5b:c2:c3		10.156.12.253		91


Triggered Value : 3
Communication Time (seconds) : 0.000839
Decryption Time (seconds) : 0.000046
Total Messages with server: 412
Total Activations per Message: 3
Total Activations : 1251
------------------------------------------------------
Iteration : 91
Logged Time : 				Mon 2019-10-14 10:49:14
Event Occured Time : 		Mon 2019-10-14 10:49:14

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		91
6		78:4f:43:5b:c2:c3		10.156.12.253		90
14		78:4f:43:5b:c2:c3		10.156.12.253		91


Triggered Value : 1
Communication Time (seconds) : 0.001119
Decryption Time (seconds) : 0.000047
Total Messages with server: 413
Total Activations per Message: 3
Total Activations : 1254
------------------------------------------------------
Iteration : 91
Logged Time : 				Mon 2019-10-14 10:49:14
Event Occured Time : 		Mon 2019-10-14 10:49:14

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
12		78:4f:43:5b:c2:c3		10.156.12.253		90
7		78:4f:43:5b:c2:c3		10.156.12.253		91
15		78:4f:43:5b:c2:c3		10.156.12.253		90


Triggered Value : 3
Communication Time (seconds) : 0.000652
Decryption Time (seconds) : 0.000046
Total Messages with server: 414
Total Activations per Message: 3
Total Activations : 1257
------------------------------------------------------
Iteration : 90
Logged Time : 				Mon 2019-10-14 10:49:14
Event Occured Time : 		Mon 2019-10-14 10:49:14

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		90
8		78:4f:43:5b:c2:c3		10.156.12.253		90
16		78:4f:43:5b:c2:c3		10.156.12.253		90


Triggered Value : 1
Communication Time (seconds) : 0.001169
Decryption Time (seconds) : 0.000069
Total Messages with server: 415
Total Activations per Message: 3
Total Activations : 1260
------------------------------------------------------
Iteration : 91
Logged Time : 				Mon 2019-10-14 10:49:14
Event Occured Time : 		Mon 2019-10-14 10:49:14

Activated Node
16		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		91
12		78:4f:43:5b:c2:c3		10.156.12.253		90
20		78:4f:43:5b:c2:c3		10.1�e���		91


Triggered Value : 2
Communication Time (seconds) : 0.001209
Decryption Time (seconds) : 0.000047
Total Messages with server: 416
Total Activations per Message: 3
Total Activations : 1263
------------------------------------------------------
Iteration : 92
Logged Time : 				Mon 2019-10-14 10:49:15
Event Occured Time : 		Mon 2019-10-14 10:49:15

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		92
10		78:4f:43:5b:c2:c3		10.156.12.253		92
18		78:4f:43:5b:c2:c3		10.156.12.253		92


Triggered Value : 1
Communication Time (seconds) : 0.000591
Decryption Time (seconds) : 0.000074
Total Messages with server: 417
Total Activations per Message: 3
Total Activations : 1266
------------------------------------------------------
Iteration : 92
Logged Time : 				Mon 2019-10-14 10:49:15
Event Occured Time : 		Mon 2019-10-14 10:49:15

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		92
6		78:4f:43:5b:c2:c3		10.156.12.253		91
14		78:4f:43:5b:c2:c3		10.156.12.253		92


Triggered Value : 2
Communication Time (seconds) : 0.000166
Decryption Time (seconds) : 0.000042
Total Messages with server: 418
Total Activations per Message: 3
Total Activations : 1269
------------------------------------------------------
Iteration : 92
Logged Time : 				Mon 2019-10-14 10:49:15
Event Occured Time : 		Mon 2019-10-14 10:49:15

Activated Node
13		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		92
9		78:4f:43:5b:c2:c3		10.156.12.253		92
17		78:4f:43:5b:c2:c3		10.156.12.253		92


Triggered Value : 2
Communication Time (seconds) : 0.005349
Decryption Time (seconds) : 0.000042
Total Messages with server: 419
Total Activations per Message: 3
Total Activations : 1272
------------------------------------------------------
Iteration : 92
Logged Time : 				Mon 2019-10-14 10:49:16
Event Occured Time : 		Mon 2019-10-14 10:49:16

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		92
8		78:4f:43:5b:c2:c3		10.156.12.253		92
11		78:4f:43:5b:c2:c3		10.156.12.253		92


Triggered Value : 0
Communication Time (seconds) : 0.000576
Decryption Time (seconds) : 0.000086
Total Messages with server: 420
Total Activations per Message: 3
Total Activations : 1275
------------------------------------------------------
Iteration : 92
Logged Time : 				Mon 2019-10-14 10:49:16
Event Occured Time : 		Mon 2019-10-14 10:49:16

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		92
7		78:4f:43:5b:c2:c3		10.156.12.253		92
2		78:4f:43:5b:c2:c3		10.156.12.253		92


Triggered Value : 2
Communication Time (seconds) : 0.000587
Decryption Time (seconds) : 0.000087
Total Messages with server: 421
Total Activations per Message: 3
Total Activations : 1278
------------------------------------------------------
Iteration : 93
Logged Time : 				Mon 2019-10-14 10:49:16
Event Occured Time : 		Mon 2019-10-14 10:49:16

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		93
8		78:4f:43:5b:c2:c3		10.156.12.253		92
16		78:4f:43:5b:c2:c3		10.156.12.253		93


Triggered Value : 0
Communication Time (seconds) : 0.001483
Decryption Time (seconds) : 0.000046
Total Messages with server: 422
Total Activations per Message: 3
Total Activations : 1281
------------------------------------------------------
Iteration : 92
Logged Time : 				Mon 2019-10-14 10:49:16
Event Occured Time : 		Mon 2019-10-14 10:49:16

Activated Node
13		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		92
9		78:4f:43:5b:c2:c3		10.156.12.253		92
17		78:4f:43:5b:c2:c3		10.156.12.253		92


Triggered Value : 2
Communication Time (seconds) : 0.001592
Decryption Time (seconds) : 0.000047
Total Messages with server: 423
Total Activations per Message: 3
Total Activations : 1284
------------------------------------------------------
Iteration : 92
Logged Time : 				Mon 2019-10-14 10:49:16
Event Occured Time : 		Mon 2019-10-14 10:49:16

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		92
15		78:4f:43:5b:c2:c3		10.156.12.253		92
10		78:4f:43:5b:c2:c3		10.156.12.253		92
18		78:4f:43:5b:c2:c3		10.156.12.253		92


Triggered Value : 1
Communication Time (seconds) : 0.001048
Decryption Time (seconds) : 0.000046
Total Messages with server: 424
Total Activations per Message: 4
Total Activations : 1288
------------------------------------------------------
Iteration : 93
Logged Time : 				Mon 2019-10-14 10:49:17
Event Occured Time : 		Mon 2019-10-14 10:49:17

Activated Node
3		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
2		78:4f:43:5b:c2:c3		10.156.12.253		93
4		78:4f:43:5b:c2:c3		10.156.12.253		93
7		78:4f:43:5b:c2:c3		10.156.12.253		93


Triggered Value : 1
Communication Time (seconds) : 0.000274
Decryption Time (seconds) : 0.000089
Total Messages with server: 425
Total Activations per Message: 3
Total Activations : 1291
------------------------------------------------------
Iteration : 94
Logged Time : 				Mon 2019-10-14 10:49:17
Event Occured Time : 		Mon 2019-10-14 10:49:17

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		93
12		78:4f:43:5b:c2:c3		10.156.12.253		93
7		78:4f:43:5b:c2:c3		10.156.12.253		94
15		78:4f:43:5b:c2:c3		10.156.12.253		93


Triggered Value : 0
Communication Time (seconds) : 0.000201
Decryption Time (seconds) : 0.000082
Total Messages with server: 426
Total Activations per Message: 4
Total Activations : 1295
------------------------------------------------------
Iteration : 94
Logged Time : 				Mon 2019-10-14 10:49:17
Event Occured Time : 		Mon 2019-10-14 10:49:17

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		94
15		78:4f:43:5b:c2:c3		10.156.12.253		93
10		78:4f:43:5b:c2:c3		10.156.12.253		94


Triggered Value : 0
Communication Time (seconds) : 0.005192
Decryption Time (seconds) : 0.000048
Total Messages with server: 427
Total Activations per Message: 3
Total Activations : 1298
------------------------------------------------------
Iteration : 94
Logged Time : 				Mon 2019-10-14 10:49:17
Event Occured Time : 		Mon 2019-10-14 10:49:17

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		94
7		78:4f:43:5b:c2:c3		10.156.12.253		93
2		78:4f:43:5b:c2:c3		10.156.12.253		94


Triggered Value : 1
Communication Time (seconds) : 0.005577
Decryption Time (seconds) : 0.000046
Total Messages with server: 428
Total Activations per Message: 3
Total Activations : 1301
------------------------------------------------------
Iteration : 93
Logged Time : 				Mon 2019-10-14 10:49:17
Event Occured Time : 		Mon 2019-10-14 10:49:17

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		93
16		78:4f:43:5b:c2:c3		10.156.12.253		93
11		78:4f:43:5b:c2:c3		10.156.12.253		93


Triggered Value : 0
Communication Time (seconds) : 0.005082
Decryption Time (seconds) : 0.000055
Total Messages with server: 429
Total Activations per Message: 3
Total Activations : 1304
------------------------------------------------------
Iteration : 93
Logged Time : 				Mon 2019-10-14 10:49:17
Event Occured Time : 		Mon 2019-10-14 10:49:17

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		93
8		78:4f:43:5b:c2:c3		10.156.12.253		93
3		78:4f:43:5b:c2:c3		10.156.12.253		93


Triggered Value : 1
Communication Time (seconds) : 0.005328
Decryption Time (seconds) : 0.000087
Total Messages with server: 430
Total Activations per Message: 3
Total Activations : 1307
------------------------------------------------------
Iteration : 95
Logged Time : 				Mon 2019-10-14 10:49:18
Event Occured Time : 		Mon 2019-10-14 10:49:18

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		95
8		78:4f:43:5b:c2:c3		10.156.12.253		94
16		78:4f:43:5b:c2:c3		10.156.12.253		95


Triggered Value : 2
Communication Time (seconds) : 0.000345
Decryption Time (seconds) : 0.000076
Total Messages with server: 431
Total Activations per Message: 3
Total Activations : 1310
------------------------------------------------------
Iteration : 95
Logged Time : 				Mon 2019-10-14 10:49:18
Event Occured Time : 		Mon 2019-10-14 10:49:18

Activated Node
13		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		94
9		78:4f:43:5b:c2:c3		10.156.12.253		95
17		78:4f:43:5b:c2:c3		10.156.12.253		94


Triggered Value : 0
Communication Time (seconds) : 0.000577
Decryption Time (seconds) : 0.000085
Total Messages with server: 432
Total Activations per Message: 3
Total Activations : 1313
------------------------------------------------------
Iteration : 95
Logged Time : 				Mon 2019-10-14 10:49:18
Event Occured Time : 		Mon 2019-10-14 10:49:18

Activated Node
5		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		94
1		78:4f:43:5b:c2:c3		10.156.12.253		95
9		78:4f:43:5b:c2:c3		10.156.12.253		94


Triggered Value : 1
Communication Time (seconds) : 0.005609
Decryption Time (seconds) : 0.000049
Total Messages with server: 433
Total Activations per Message: 3
Total Activations : 1316
------------------------------------------------------
Iteration : 95
Logged Time : 				Mon 2019-10-14 10:49:18
Event Occured Time : 		Mon 2019-10-14 10:49:18

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		95
12		78:4f:43:5b:c2:c3		10.156.12.253		94
15		78:4f:43:5b:c2:c3		10.156.12.253		95


Triggered Value : 1
Communication Time (seconds) : 0.004906
Decryption Time (seconds) : 0.000078
Total Messages with server: 434
Total Activations per Message: 3
Total Activations : 1319
------------------------------------------------------
Iteration : 95
Logged Time : 				Mon 2019-10-14 10:49:18
Event Occured Time : 		Mon 2019-10-14 10:49:18

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
5		78:4f:43:5b:c2:c3		10.156.12.253		95
2		78:4f:43:5b:c2:c3		10.156.12.253		94
10		78:4f:43:5b:c2:c3		10.156.12.253		95


Triggered Value : 1
Communication Time (seconds) : 0.005116
Decryption Time (seconds) : 0.000047
Total Messages with server: 435
Total Activations per Message: 3
Total Activations : 1322
------------------------------------------------------
Iteration : 95
Logged Time : 				Mon 2019-10-14 10:49:18
Event Occured Time : 		Mon 2019-10-14 10:49:18

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
8		78:4f:43:5b:c2:c3		10.156.12.253		94
3		78:4f:43:5b:c2:c3		10.156.12.253		95
11		78:4f:43:5b:c2:c3		10.156.12.253		94


Triggered Value : 3
Communication Time (seconds) : 0.005834
Decryption Time (seconds) : 0.000047
Total Messages with server: 436
Total Activations per Message: 3
Total Activations : 1325
------------------------------------------------------
Iteration : 95
Logged Time : 				Mon 2019-10-14 10:49:18
Event Occured Time : 		Mon 2019-10-14 10:49:18

Activated Node
8		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		95
4		78:4f:43:5b:c2:c3		10.156.12.253		94
12		78:4f:43:5b:c2:c3		10.156.12.253		95


Triggered Value : 2
Communication Time (seconds) : 0.005872
Decryption Time (seconds) : 0.000046
Total Messages with server: 437
Total Activations per Message: 3
Total Activations : 1328
------------------------------------------------------
Iteration : 95
Logged Time : 				Mon 2019-10-14 10:49:18
Event Occured Time : 		Mon 2019-10-14 10:49:18

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
13		78:4f:43:5b:c2:c3		10.156.12.253		95
10		78:4f:43:5b:c2:c3		10.156.12.253		94
18		78:4f:43:5b:c2:c3		10.156.12.253		95


Triggered Value : 0
Communication Time (seconds) : 0.005714
Decryption Time (seconds) : 0.000047
Total Messages with server: 438
Total Activations per Message: 3
Total Activations : 1331
------------------------------------------------------
Iteration : 95
Logged Time : 				Mon 2019-10-14 10:49:18
Event Occured Time : 		Mon 2019-10-14 10:49:18

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
16		78:4f:43:5b:c2:c3		10.156.12.253		94
11		78:4f:43:5b:c2:c3		10.156.12.253		95
19		78:4f:43:5b:c2:c3		10.156.12.253		94


Triggered Value : 2
Communication Time (seconds) : 0.006482
Decryption Time (seconds) : 0.000047
Total Messages with server: 439
Total Activations per Message: 3
Total Activations : 1334
------------------------------------------------------
Iteration : 94
Logged Time : 				Mon 2019-10-14 10:49:18
Event Occured Time : 		Mon 2019-10-14 10:49:18

Activated Node
16		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		94
12		78:4f:43:5b:c2:c3		10.156.12.253		94
20		78:4f:43:5b:c2:c3		10.1�e���		94


Triggered Value : 1
Communication Time (seconds) : 0.006473
Decryption Time (seconds) : 0.000047
Total Messages with server: 440
Total Activations per Message: 3
Total Activations : 1337
------------------------------------------------------
Iteration : 95
Logged Time : 				Mon 2019-10-14 10:49:18
Event Occured Time : 		Mon 2019-10-14 10:49:18

Activated Node
3		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
2		78:4f:43:5b:c2:c3		10.156.12.253		95
4		78:4f:43:5b:c2:c3		10.156.12.253		94
7		78:4f:43:5b:c2:c3		10.156.12.253		95


Triggered Value : 2
Communication Time (seconds) : 0.006652
Decryption Time (seconds) : 0.000047
Total Messages with server: 441
Total Activations per Message: 3
Total Activations : 1340
------------------------------------------------------
Iteration : 95
Logged Time : 				Mon 2019-10-14 10:49:19
Event Occured Time : 		Mon 2019-10-14 10:49:19

Activated Node
11		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		95
12		78:4f:43:5b:c2:c3		10.156.12.253		95
7		78:4f:43:5b:c2:c3		10.156.12.253		95


Triggered Value : 2
Communication Time (seconds) : 0.000297
Decryption Time (seconds) : 0.000061
Total Messages with server: 442
Total Activations per Message: 3
Total Activations : 1343
------------------------------------------------------
Iteration : 96
Logged Time : 				Mon 2019-10-14 10:49:19
Event Occured Time : 		Mon 2019-10-14 10:49:19

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		95
3		78:4f:43:5b:c2:c3		10.156.12.253		96
11		78:4f:43:5b:c2:c3		10.156.12.253		95


Triggered Value : 2
Communication Time (seconds) : 0.000525
Decryption Time (seconds) : 0.000059
Total Messages with server: 443
Total Activations per Message: 3
Total Activations : 1346
------------------------------------------------------
Iteration : 96
Logged Time : 				Mon 2019-10-14 10:49:19
Event Occured Time : 		Mon 2019-10-14 10:49:19

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		96
6		78:4f:43:5b:c2:c3		10.156.12.253		95
14		78:4f:43:5b:c2:c3		10.156.12.253		96


Triggered Value : 1
Communication Time (seconds) : 0.002118
Decryption Time (seconds) : 0.000046
Total Messages with server: 444
Total Activations per Message: 3
Total Activations : 1349
------------------------------------------------------
Iteration : 96
Logged Time : 				Mon 2019-10-14 10:49:19
Event Occured Time : 		Mon 2019-10-14 10:49:19

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		95
11		78:4f:43:5b:c2:c3		10.156.12.253		96
19		78:4f:43:5b:c2:c3		10.156.12.253		95


Triggered Value : 1
Communication Time (seconds) : 0.001897
Decryption Time (seconds) : 0.000045
Total Messages with server: 445
Total Activations per Message: 3
Total Activations : 1352
------------------------------------------------------
Iteration : 97
Logged Time : 				Mon 2019-10-14 10:49:20
Event Occured Time : 		Mon 2019-10-14 10:49:20

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		96
11		78:4f:43:5b:c2:c3		10.156.12.253		96
6		78:4f:43:5b:c2:c3		10.156.12.253		97
14		78:4f:43:5b:c2:c3		10.156.12.253		96


Triggered Value : 1
Communication Time (seconds) : 0.000337
Decryption Time (seconds) : 0.000083
Total Messages with server: 446
Total Activations per Message: 4
Total Activations : 1356
------------------------------------------------------
Iteration : 97
Logged Time : 				Mon 2019-10-14 10:49:20
Event Occured Time : 		Mon 2019-10-14 10:49:20

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		96
8		78:4f:43:5b:c2:c3		10.156.12.253		97
16		78:4f:43:5b:c2:c3		10.156.12.253		96


Triggered Value : 3
Communication Time (seconds) : 0.000214
Decryption Time (seconds) : 0.000045
Total Messages with server: 447
Total Activations per Message: 3
Total Activations : 1359
------------------------------------------------------
Iteration : 96
Logged Time : 				Mon 2019-10-14 10:49:20
Event Occured Time : 		Mon 2019-10-14 10:49:20

Activated Node
3		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
2		78:4f:43:5b:c2:c3		10.156.12.253		96
4		78:4f:43:5b:c2:c3		10.156.12.253		96
7		78:4f:43:5b:c2:c3		10.156.12.253		96


Triggered Value : 1
Communication Time (seconds) : 0.006018
Decryption Time (seconds) : 0.000048
Total Messages with server: 448
Total Activations per Message: 3
Total Activations : 1362
------------------------------------------------------
Iteration : 97
Logged Time : 				Mon 2019-10-14 10:49:21
Event Occured Time : 		Mon 2019-10-14 10:49:21

Activated Node
14		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
15		78:4f:43:5b:c2:c3		10.156.12.253		97
10		78:4f:43:5b:c2:c3		10.156.12.253		97
18		78:4f:43:5b:c2:c3		10.156.12.253		97


Triggered Value : 2
Communication Time (seconds) : 0.000843
Decryption Time (seconds) : 0.000080
Total Messages with server: 449
Total Activations per Message: 3
Total Activations : 1365
------------------------------------------------------
Iteration : 98
Logged Time : 				Mon 2019-10-14 10:49:21
Event Occured Time : 		Mon 2019-10-14 10:49:21

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
6		78:4f:43:5b:c2:c3		10.156.12.253		98
3		78:4f:43:5b:c2:c3		10.156.12.253		97
11		78:4f:43:5b:c2:c3		10.156.12.253		98


Triggered Value : 2
Communication Time (seconds) : 0.000311
Decryption Time (seconds) : 0.000050
Total Messages with server: 450
Total Activations per Message: 3
Total Activations : 1368
------------------------------------------------------
Iteration : 98
Logged Time : 				Mon 2019-10-14 10:49:21
Event Occured Time : 		Mon 2019-10-14 10:49:21

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		98
11		78:4f:43:5b:c2:c3		10.156.12.253		97
14		78:4f:43:5b:c2:c3		10.156.12.253		98


Triggered Value : 3
Communication Time (seconds) : 0.000409
Decryption Time (seconds) : 0.000048
Total Messages with server: 451
Total Activations per Message: 3
Total Activations : 1371
------------------------------------------------------
Iteration : 98
Logged Time : 				Mon 2019-10-14 10:49:21
Event Occured Time : 		Mon 2019-10-14 10:49:21

Activated Node
2		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
1		78:4f:43:5b:c2:c3		10.156.12.253		98
3		78:4f:43:5b:c2:c3		10.156.12.253		97
6		78:4f:43:5b:c2:c3		10.156.12.253		98


Triggered Value : 2
Communication Time (seconds) : 0.000941
Decryption Time (seconds) : 0.000048
Total Messages with server: 452
Total Activations per Message: 3
Total Activations : 1374
------------------------------------------------------
Iteration : 98
Logged Time : 				Mon 2019-10-14 10:49:22
Event Occured Time : 		Mon 2019-10-14 10:49:22

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
16		78:4f:43:5b:c2:c3		10.156.12.253		98
11		78:4f:43:5b:c2:c3		10.156.12.253		98
19		78:4f:43:5b:c2:c3		10.156.12.253		98


Triggered Value : 2
Communication Time (seconds) : 0.000801
Decryption Time (seconds) : 0.000083
Total Messages with server: 453
Total Activations per Message: 3
Total Activations : 1377
------------------------------------------------------
Iteration : 99
Logged Time : 				Mon 2019-10-14 10:49:22
Event Occured Time : 		Mon 2019-10-14 10:49:22

Activated Node
10		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
9		78:4f:43:5b:c2:c3		10.156.12.253		98
6		78:4f:43:5b:c2:c3		10.156.12.253		99
14		78:4f:43:5b:c2:c3		10.156.12.253		98


Triggered Value : 3
Communication Time (seconds) : 0.001055
Decryption Time (seconds) : 0.000052
Total Messages with server: 454
Total Activations per Message: 3
Total Activations : 1380
------------------------------------------------------
Iteration : 98
Logged Time : 				Mon 2019-10-14 10:49:22
Event Occured Time : 		Mon 2019-10-14 10:49:22

Activated Node
12		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
11		78:4f:43:5b:c2:c3		10.156.12.253		98
8		78:4f:43:5b:c2:c3		10.156.12.253		98
16		78:4f:43:5b:c2:c3		10.156.12.253		98


Triggered Value : 1
Communication Time (seconds) : 0.001567
Decryption Time (seconds) : 0.000045
Total Messages with server: 455
Total Activations per Message: 3
Total Activations : 1383
------------------------------------------------------
Iteration : 99
Logged Time : 				Mon 2019-10-14 10:49:22
Event Occured Time : 		Mon 2019-10-14 10:49:22

Activated Node
9		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
10		78:4f:43:5b:c2:c3		10.156.12.253		99
5		78:4f:43:5b:c2:c3		10.156.12.253		98
13		78:4f:43:5b:c2:c3		10.156.12.253		99


Triggered Value : 3
Communication Time (seconds) : 0.000843
Decryption Time (seconds) : 0.000052
Total Messages with server: 456
Total Activations per Message: 3
Total Activations : 1386
------------------------------------------------------
Iteration : 100
Logged Time : 				Mon 2019-10-14 10:49:23
Event Occured Time : 		Mon 2019-10-14 10:49:23

Activated Node
6		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
7		78:4f:43:5b:c2:c3		10.156.12.253		99
2		78:4f:43:5b:c2:c3		10.156.12.253		100
10		78:4f:43:5b:c2:c3		10.156.12.253		99


Triggered Value : 3
Communication Time (seconds) : 0.000271
Decryption Time (seconds) : 0.000068
Total Messages with server: 457
Total Activations per Message: 3
Total Activations : 1389
------------------------------------------------------
Iteration : 99
Logged Time : 				Mon 2019-10-14 10:49:23
Event Occured Time : 		Mon 2019-10-14 10:49:23

Activated Node
15		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
14		78:4f:43:5b:c2:c3		10.156.12.253		99
11		78:4f:43:5b:c2:c3		10.156.12.253		99
19		78:4f:43:5b:c2:c3		10.156.12.253		99


Triggered Value : 1
Communication Time (seconds) : 0.000274
Decryption Time (seconds) : 0.000084
Total Messages with server: 458
Total Activations per Message: 3
Total Activations : 1392
------------------------------------------------------
Iteration : 100
Logged Time : 				Mon 2019-10-14 10:49:23
Event Occured Time : 		Mon 2019-10-14 10:49:23

Activated Node
7		78:4f:43:5b:c2:c3		10.156.12.253

Adjacent Nodes
8		78:4f:43:5b:c2:c3		10.156.12.253		100
3		78:4f:43:5b:c2:c3		10.156.12.253		99
11		78:4f:43:5b:c2:c3		10.156.12.253		100


Triggered Value : 3
Communication Time (seconds) : 0.004785
Decryption Time (seconds) : 0.000070
Total Messages with server: 461
Total Activations per Message: 3
Total Activations : 1395


------------------------------------------------------
------------------------------------------------------
Total Simulation Time (seconds) : 99.517097
Total Events detected : 459
Total Messages with the base station (including termination signal): 479
Total Messages between sensor nodes : 8000
Total Messages though the network (including termination signal): 8479
Total Activations : 1395

Total Activations per Node: 
	Rank 1 : 0
	Rank 2 : 5
	Rank 3 : 12
	Rank 4 : 0
	Rank 5 : 16
	Rank 6 : 45
	Rank 7 : 56
	Rank 8 : 16
	Rank 9 : 21
	Rank 10 : 43
	Rank 11 : 58
	Rank 12 : 27
	Rank 13 : 18
	Rank 14 : 48
	Rank 15 : 56
	Rank 16 : 19
	Rank 17 : 0
	Rank 18 : 5
	Rank 19 : 14
	Rank 20 : 0


==> logs/log_screenshot.txt <==
------------------------------------------------------
Iteration : 98
Logged Time : 				Mon 2019-10-14 05:56:56
Event Occured Time : 		Mon 2019-10-14 05:56:56

Activated Node
14		78:4f:43:5b:c2:c3		192.168.0.10

Adjacent Nodes
13		78:4f:43:5b:c2:c3		192.168.0.10		98
15		78:4f:43:5b:c2:c3		192.168.0.10		98
18		78:4f:43:5b:c2:c3		192.168.0.10		98


Triggered Value : 5
Communication Time (seconds) : 0.005933
Decryption Time (seconds) : 0.002693
Total Messages with server: 64
Total Activations : 192


------------------------------------------------------
------------------------------------------------------
Total Simulation Time (seconds) : 105.645036
Total Messages with the base station (including termination signal): 84
Total Messages between sensor nodes : 8000
Total Messages though the network (including termination signal): 8084
Total Activations : 192

Total Activations per Node: 
	Rank 1 : 0
	Rank 2 : 0
	Rank 3 : 8
	Rank 4 : 0
	Rank 5 : 0
	Rank 6 : 18
	Rank 7 : 3
	Rank 8 : 0
	Rank 9 : 7
	Rank 10 : 0
	Rank 11 : 8
	Rank 12 : 0
	Rank 13 : 0
	Rank 14 : 17
	Rank 15 : 3
	Rank 16 : 0
	Rank 17 : 0
	Rank 18 : 0
	Rank 19 : 0

==> logs/tt.csv <==
2,3,3,1
2,6,3,2
2,9,3,3
3,12,3,4
3,15,3,5
3,18,3,6
3,21,3,7
4,24,3,8
4,27,3,9
4,30,3,10
4,33,3,11
4,36,3,12
5,39,3,13
5,42,3,14
5,45,3,15
5,48,3,16
5,51,3,17
5,54,3,18
6,57,3,19
6,60,3,20
6,63,3,21
6,66,3,22
7,69,3,23
8,72,3,24
8,75,3,25
8,78,3,26
8,81,3,27
8,84,3,28
8,87,3,29
9,90,3,30
9,93,3,31
9,96,3,32
10,99,3,33
10,102,3,34
10,105,3,35
10,108,3,36
11,111,3,37
11,114,3,38
11,117,3,39
11,120,3,40
11,123,3,41
11,126,3,42
12,129,3,43
11,132,3,44
12,135,3,45
12,138,3,46
11,141,3,47
13,144,3,48
13,147,3,49
13,150,3,50
13,153,3,51
13,156,3,52
14,160,4,53
13,163,3,54
13,166,3,55
14,169,3,56
14,172,3,57
15,175,3,58
15,178,3,59
15,181,3,60
15,184,3,61
15,187,3,62
15,190,3,63
15,193,3,64
15,196,3,65
16,199,3,66
16,202,3,67
15,205,3,68
16,208,3,69
15,211,3,70
17,214,3,71
18,217,3,72
18,220,3,73
18,223,3,74
19,226,3,75
19,229,3,76
19,232,3,77
19,235,3,78
20,238,3,79
20,241,3,80
20,244,3,81
20,247,3,82
20,250,3,83
21,253,3,84
21,256,3,85
22,259,3,86
22,262,3,87
22,265,3,88
22,268,3,89
22,271,3,90
23,274,3,91
23,277,3,92
24,280,3,93
24,283,3,94
24,286,3,95
24,289,3,96
24,292,3,97
25,295,3,98
25,298,3,99
25,301,3,100
24,304,3,101
25,307,3,102
25,310,3,103
24,313,3,104
26,316,3,105
26,319,3,106
26,322,3,107
27,325,3,108
27,328,3,109
27,331,3,110
26,334,3,111
27,337,3,112
27,340,3,113
28,343,3,114
27,346,3,115
28,349,3,116
28,352,3,117
28,355,3,118
29,358,3,119
29,361,3,120
29,364,3,121
30,368,4,122
30,371,3,123
30,374,3,124
30,378,4,125
31,381,3,126
30,384,3,127
31,387,3,128
31,390,3,129
31,393,3,130
31,396,3,131
31,399,3,132
31,402,3,133
32,405,3,134
32,408,3,135
31,411,3,136
33,414,3,137
32,417,3,138
34,420,3,139
34,423,3,140
34,426,3,141
35,429,3,142
35,432,3,143
34,435,3,144
35,438,3,145
35,441,3,146
36,444,3,147
36,447,3,148
37,450,3,149
37,453,3,150
37,456,3,151
38,459,3,152
38,462,3,153
38,465,3,154
38,468,3,155
38,471,3,156
39,474,3,157
39,477,3,158
40,480,3,159
40,483,3,160
40,486,3,161
40,489,3,162
40,492,3,163
40,495,3,164
41,498,3,165
41,501,3,166
41,504,3,167
40,507,3,168
41,510,3,169
40,513,3,170
41,516,3,171
42,519,3,172
42,522,3,173
42,525,3,174
43,528,3,175
43,531,3,176
43,534,3,177
43,537,3,178
43,540,3,179
43,543,3,180
44,546,3,181
44,549,3,182
44,552,3,183
44,555,3,184
45,558,3,185
45,561,3,186
46,565,4,187
46,569,4,188
45,572,3,189
46,575,3,190
46,578,3,191
47,581,3,192
47,584,3,193
47,587,3,194
47,590,3,195
47,593,3,196
47,596,3,197
47,599,3,198
47,602,3,199
47,605,3,200
47,608,3,201
49,611,3,202
49,614,3,203
49,617,3,204
50,620,3,205
50,623,3,206
50,626,3,207
51,629,3,208
51,632,3,209
52,635,3,210
52,638,3,211
52,641,3,212
52,644,3,213
52,647,3,214
52,650,3,215
54,653,3,216
54,656,3,217
54,659,3,218
54,662,3,219
54,665,3,220
55,668,3,221
54,671,3,222
55,675,4,223
55,678,3,224
55,681,3,225
55,684,3,226
55,687,3,227
56,690,3,228
56,693,3,229
56,696,3,230
56,699,3,231
56,702,3,232
57,705,3,233
57,708,3,234
57,712,4,235
57,715,3,236
57,718,3,237
57,721,3,238
58,724,3,239
57,727,3,240
58,730,3,241
58,733,3,242
58,736,3,243
59,739,3,244
59,742,3,245
59,745,3,246
59,748,3,247
59,751,3,248
59,754,3,249
59,757,3,250
60,760,3,251
60,763,3,252
60,766,3,253
60,769,3,254
61,772,3,255
61,775,3,256
62,778,3,257
62,781,3,258
62,784,3,259
63,787,3,260
63,790,3,261
63,793,3,262
63,796,3,263
63,799,3,264
63,802,3,265
63,805,3,266
63,808,3,267
63,811,3,268
63,814,3,269
63,817,3,270
64,820,3,271
64,823,3,272
64,826,3,273
63,829,3,274
64,832,3,275
65,835,3,276
65,838,3,277
66,841,3,278
65,844,3,279
66,847,3,280
67,850,3,281
67,853,3,282
66,856,3,283
68,859,3,284
68,862,3,285
68,865,3,286
68,868,3,287
68,871,3,288
68,874,3,289
68,877,3,290
69,880,3,291
68,883,3,292
70,886,3,293
70,890,4,294
70,893,3,295
70,897,4,296
69,900,3,297
70,903,3,298
69,906,3,299
71,909,3,300
70,912,3,301
71,916,4,302
71,919,3,303
71,922,3,304
71,925,3,305
71,928,3,306
72,931,3,307
72,934,3,308
72,937,3,309
72,940,3,310
72,943,3,311
72,946,3,312
73,949,3,313
72,952,3,314
73,955,3,315
73,958,3,316
73,961,3,317
73,964,3,318
74,967,3,319
74,970,3,320
74,973,3,321
74,976,3,322
74,979,3,323
74,982,3,324
74,986,4,325
75,989,3,326
75,992,3,327
75,995,3,328
75,998,3,329
75,1001,3,330
75,1004,3,331
75,1007,3,332
76,1010,3,333
76,1013,3,334
76,1016,3,335
76,1019,3,336
77,1022,3,337
77,1025,3,338
78,1028,3,339
78,1031,3,340
77,1034,3,341
77,1037,3,342
77,1040,3,343
79,1043,3,344
79,1046,3,345
79,1049,3,346
79,1052,3,347
79,1055,3,348
79,1058,3,349
79,1061,3,350
79,1064,3,351
79,1067,3,352
79,1070,3,353
79,1073,3,354
79,1076,3,355
80,1079,3,356
79,1082,3,357
80,1085,3,358
80,1088,3,359
81,1091,3,360
82,1094,3,361
82,1097,3,362
82,1100,3,363
82,1103,3,364
83,1106,3,365
83,1109,3,366
84,1112,3,367
84,1115,3,368
84,1118,3,369
84,1121,3,370
84,1124,3,371
84,1127,3,372
84,1130,3,373
84,1133,3,374
85,1136,3,375
85,1139,3,376
85,1142,3,377
85,1145,3,378
86,1149,4,379
86,1152,3,380
86,1155,3,381
86,1158,3,382
86,1161,3,383
86,1165,4,384
87,1168,3,385
87,1171,3,386
87,1174,3,387
87,1178,4,388
87,1181,3,389
87,1184,3,390
88,1187,3,391
88,1190,3,392
88,1193,3,393
88,1196,3,394
88,1199,3,395
88,1202,3,396
89,1205,3,397
89,1208,3,398
89,1211,3,399
89,1214,3,400
89,1217,3,401
88,1220,3,402
90,1223,3,403
90,1226,3,404
90,1229,3,405
90,1232,3,406
90,1236,4,407
89,1239,3,408
90,1242,3,409
91,1245,3,410
91,1248,3,411
91,1251,3,412
91,1254,3,413
91,1257,3,414
90,1260,3,415
91,1263,3,416
92,1266,3,417
92,1269,3,418
92,1272,3,419
92,1275,3,420
92,1278,3,421
93,1281,3,422
92,1284,3,423
92,1288,4,424
93,1291,3,425
94,1295,4,426
94,1298,3,427
94,1301,3,428
93,1304,3,429
93,1307,3,430
95,1310,3,431
95,1313,3,432
95,1316,3,433
95,1319,3,434
95,1322,3,435
95,1325,3,436
95,1328,3,437
95,1331,3,438
95,1334,3,439
94,1337,3,440
95,1340,3,441
95,1343,3,442
96,1346,3,443
96,1349,3,444
96,1352,3,445
97,1356,4,446
97,1359,3,447
96,1362,3,448
97,1365,3,449
98,1368,3,450
98,1371,3,451
98,1374,3,452
98,1377,3,453
99,1380,3,454
98,1383,3,455
99,1386,3,456
100,1389,3,457
99,1392,3,458
100,1395,3,461

